Modeling nonuniform energy decay through the modal decomposition of acoustic radiance transfer (MoD-ART)

Modeling late reverberation in real-time interactive applications is a challenging task when multiple sound sources and listeners are present in the same environment. This is especially problematic when the environment is geometrically complex and/or features uneven energy absorption (e.g. coupled volumes), because in such cases the late reverberation is dependent on the sound sources' and listeners' positions, and therefore must be adapted to their movements in real time. We present a novel approach to the task, named modal decomposition of acoustic radiance transfer (MoD-ART), which can handle highly complex scenarios with efficiency. The approach is based on the geometrical acoustics method of acoustic radiance transfer, from which we extract a set of energy decay modes and their positional relationships with sources and listeners. In this paper, we describe the physical and mathematical significance of MoD-ART, highlighting its advantages and applicability to different scenarios. Through an analysis of the method's computational complexity, we show that it compares very favorably with ray-tracing. We also present simulation results showing that MoD-ART can capture multiple decay slopes and flutter echoes.

==> figures/data/Echo_triple_1_1_pole.dat <==
0.0 0.0007596389494523984
0.00025 0.0008391129357536745
0.0005 0.0008139598191105978
0.00075 0.0008197752005805747
0.001 0.0008139217485470169
0.0015 0.00080934742229767
0.00175 0.0008048943009639284
0.027 0.0005765393705054338
0.05225 0.0004129998951585565
0.0775 0.00029577399114308356
0.10275 0.00021173188697090002
0.128 0.00015172705524774517
0.15325 0.00010863655127775024
0.1785 7.786576221966462e-05
0.20375 5.570398225636189e-05
0.229 3.994490492957842e-05
0.25425 2.8567931944386875e-05
0.2795 2.0508580086519764e-05
0.30475 1.4655653897044977e-05
0.33 1.0517095154817718e-05
0.35525 7.515716228092963e-06
0.3805 5.393160559354668e-06
0.40575 3.858083976416467e-06
0.431 2.765983833582653e-06
0.45625 1.9781254209010394e-06
0.4815 1.4178574068114352e-06
0.50675 1.0149440351368583e-06
0.532 7.27630570405003e-07
0.55725 5.208468452608941e-07
0.5825 3.7289551993319166e-07
0.60775 2.6711497824663955e-07
0.633 1.9127697404082377e-07
0.65825 1.3713732877139957e-07
0.6835 9.810927318285711e-08
0.70875 7.03278719137345e-08
0.734 5.030194683674416e-08
0.75925 3.6098193941849156e-08
0.7845 2.5810895377187217e-08
0.80975 1.8521601460857796e-08
0.835 1.3234152818319683e-08
0.86025 9.497307077699458e-09
0.8855 6.791346890684582e-09
0.91075 4.870992965602552e-09
0.936 3.483384215889081e-09
0.96125 2.497034238901527e-09
0.9865 1.7867569391631996e-09
1.01175 1.2810882355883668e-09
1.037 9.16829408658069e-10
1.06225 6.567612424950003e-10
1.0875 4.70280509425246e-10
1.11275 3.3678757792369095e-10
1.138 2.4144183168943284e-10
1.16325 1.7275236925303394e-10
1.1885 1.2382929254295161e-10
1.21375 8.857511320386597e-11
1.239 6.354197055578226e-11
1.26425 4.546417054670217e-11
1.2895 3.2612600060234826e-11
1.31475 2.3305430877656437e-11
1.34 1.672415142440752e-11
1.36525 1.1956392757809039e-11
1.3905 8.58216545383141e-12
1.41575 6.134531493526779e-12
1.441 4.397892293723362e-12
1.46625 3.1457703324158232e-12
1.4915 2.2557281384724484e-12
1.51675 1.6147109270163653e-12
1.542 1.1567916393242355e-12
1.56725 8.280218725189568e-13
1.5925 5.93046337100093e-13
1.61775 4.249816134634415e-13
1.643 3.042373414549448e-13
1.66825 2.1804000363137804e-13
1.6935 1.5597930519358533e-13
1.71875 1.1185522607244978e-13
1.744 8.003471607675111e-14
1.76925 5.740714099782684e-14
1.7945 4.104246585277005e-14
1.81975 2.944852459081189e-14
1.845 2.1049906990306973e-14
1.87025 1.51121108826887e-14
1.8955 1.0799618347227864e-14
1.92075 7.746181798686797e-15
1.946 5.538739103020419e-15
1.97125 3.9719667624781185e-15
1.9965 2.843364904198223e-15
1.9995 2.737122469957069e-15


==> figures/data/Echo_triple_1_2_poles.dat <==
0.0 0.0023749017099861805
0.00025 0.0026166138212765934
0.0005 0.0025314138764593206
0.00075 0.002542817120938527
0.001 0.0025180228264540206
0.00125 0.0025024977793145853
0.0015 0.0024907551584033086
0.00175 0.0024705104043259364
0.002 0.0024599009332214447
0.00225 0.0024416678308306567
0.0025 0.0024291142698765686
0.00275 0.002414032835014361
0.003 0.0023980223538280446
0.00325 0.002383271113982751
0.0035 0.0023693631297031685
0.00375 0.0023548052558617525
0.004 0.0023406141395725653
0.00425 0.002326552125853612
0.0045 0.002312791660286951
0.00475 0.002299270404004908
0.005 0.0022859199114143194
0.00525 0.0022729250399390077
0.0055 0.0022599424651390536
0.00575 0.0022475138718908547
0.006 0.002233758089233596
0.00625 0.0022198181115873523
0.0065 0.002207544997897077
0.00675 0.0021943642921131608
0.007 0.002181511521808058
0.00725 0.002168776432499364
0.0075 0.002156315119777479
0.00775 0.0021440580870769723
0.008 0.0021319817324335064
0.00825 0.0021201623775231005
0.0085 0.002108458549777604
0.00875 0.002097036042807995
0.009 0.002085264866167518
0.00925 0.0020722067375358692
0.0095 0.0020608543745005447
0.00975 0.0020489513618790747
0.01 0.0020367807401228447
0.01025 0.0020245504447654245
0.0105 0.0020123395027328256
0.01075 0.002000333015651155
0.011 0.0019885241580030475
0.01125 0.0019768825471163176
0.0115 0.001965487148584231
0.01175 0.001954162501402519
0.012 0.0019431887571754523
0.01225 0.0019304729164010448
0.0125 0.001918925942644639
0.01275 0.0019078242944389296
0.013 0.0018962994390296902
0.01325 0.001885043829668975
0.0135 0.0018739041368881827
0.01375 0.0018629966119794803
0.014 0.0018522819085912076
0.01425 0.001841702098257965
0.0145 0.001831407142235321
0.01475 0.0018211176185162965
0.015 0.001811289959362371
0.01525 0.0018002268669503505
0.0155 0.0017892909188913799
0.01575 0.0017795230532406047
0.016 0.001769065684907677
0.01625 0.0017588833255342948
0.0165 0.0017487878779065846
0.01675 0.001738916626709687
0.017 0.0017292111117909752
0.01725 0.0017196446615901726
0.0175 0.0017103017490936055
0.01775 0.0017010255551340614
0.018 0.0016920257679499669
0.01825 0.0016825751155217338
0.0185 0.0016722961407814529
0.01875 0.0016633950623434676
0.019 0.0016540233966120116
0.01925 0.0016447191604833185
0.0195 0.0016355275922778527
0.01975 0.0016263852911510986
0.02 0.001617194470499888
0.02025 0.0016079713981600014
0.0205 0.0015987532099083963
0.02075 0.001589704938936778
0.021 0.0015807410115509187
0.02125 0.0015719425802042863
0.0215 0.0015618247785930074
0.02175 0.0015527548637011056
0.022 0.0015438607677793787
0.02225 0.0015347080771111628
0.0225 0.0015257485405883201
0.02275 0.0015168940441089693
0.023 0.0015082172449703824
0.02325 0.0014996951800745856
0.0235 0.0014912820724870034
0.02375 0.0014830927230876244
0.024 0.0014749116005818676
0.02425 0.0014671034483654656
0.0245 0.0014581766095743869
0.02475 0.0014495698288347876
0.025 0.0014417533421028624
0.02525 0.0014334260952467855
0.0255 0.001425321508384052
0.02575 0.0014172856301014926
0.026 0.001409430787087618
0.02625 0.0014017113780550403
0.0265 0.0013940994382693184
0.02675 0.0013866790367503376
0.027 0.0013792943727422983
0.02725 0.0013721691851777268
0.0275 0.001364540633803355
0.02775 0.001356424179372227
0.028 0.0013494012214438724
0.02825 0.001341898951288183
0.0285 0.001334511066071062
0.02875 0.0013272064199654635
0.029 0.0013200442834850209
0.02925 0.0013130003991215372
0.0295 0.0013060687447217154
0.02975 0.0012991678028706545
0.03 0.0012922179558103666
0.03025 0.0012852170805461645
0.0305 0.0012781328185418387
0.03075 0.001270070128756066
0.031 0.0012629194134419672
0.03125 0.0012557688301298134
0.0315 0.0012484756517754823
0.03175 0.001241318172613662
0.032 0.0012342555052338034
0.03225 0.0012273283499742188
0.0325 0.0012205245208826794
0.03275 0.0012138107120845541
0.033 0.0012072689771610867
0.03325 0.0012007430084954116
0.0335 0.0011945082034389783
0.03375 0.0011872821562060524
0.034 0.00118048389814849
0.03425 0.0011741951202418118
0.0345 0.001167538384533476
0.03475 0.0011610566680745928
0.035 0.0011546328777991526
0.03525 0.0011483535947916113
0.0355 0.0011421854849285474
0.03575 0.0011361012083824316
0.036 0.0011301785158671731
0.03625 0.0011242735452815086
0.0365 0.001118603203661391
0.03675 0.001112413325868917
0.037 0.0011059825549871584
0.03725 0.0011004054896783014
0.0375 0.0010943712063991467
0.03775 0.0010884710388929704
0.038 0.0010826360932128926
0.03825 0.0010769242425825885
0.0385 0.0010713082915035882
0.03875 0.0010657810524169991
0.039 0.0010603630928504714
0.03925 0.0010550170920349757
0.0395 0.0010497712673108606
0.03975 0.001044378051271262
0.04 0.001038148974773155
0.04025 0.0010325776973316252
0.0405 0.0010268096222561677
0.04075 0.0010209778887463042
0.041 0.0010152398165342383
0.04125 0.0010095863389365104
0.0415 0.0010040360521624007
0.04175 0.0009985831862991815
0.042 0.0009932062111265843
0.04225 0.0009879584544892693
0.0425 0.0009827354660220142
0.04275 0.0009777311488584671
0.043 0.0009718638077047804
0.04325 0.0009664724211854554
0.0435 0.0009613859565304633
0.04375 0.0009560429294770481
0.044 0.0009508339537485371
0.04425 0.0009456761967200362
0.0445 0.0009406327347277892
0.04475 0.0009356806856078434
0.045 0.0009307949950744356
0.04525 0.0009260434354682089
0.0455 0.0009213006069340309
0.04575 0.0009167630966955126
0.046 0.0009117153712519639
0.04625 0.0009066009457281181
0.0465 0.000902110348694546
0.04675 0.0008972582436915372
0.047 0.000892525834823981
0.04725 0.0008878404322207286
0.0475 0.0008832594127836983
0.04775 0.0008787570547553044
0.048 0.0008743246048291567
0.04875 0.0008615192869755024
0.049 0.0008571971458995463
0.04925 0.0008523844466264985
0.0495 0.0008482166224178061
0.04975 0.0008438193483145241
0.05 0.0008393053389387426
0.05025 0.0008347608840694064
0.0505 0.0008302193226895229
0.05075 0.0008257563846526668
0.051 0.0008213695771570541
0.05125 0.0008170477606521518
0.0515 0.000812820337884668
0.05175 0.000808622257846188
0.052 0.0008045542700945857
0.05225 0.0007998103226159114
0.0525 0.0007955156924637005
0.05275 0.0007913805734545647
0.053 0.0007870737812247331
0.05325 0.0007828672980174404
0.0535 0.0007787073357258728
0.05375 0.0007746371454313059
0.054 0.0007706420384467401
0.05425 0.0007667004613042781
0.0545 0.0007628683583671008
0.05475 0.0007590419365293227
0.055 0.0007553897850526703
0.05525 0.0007512536854737332
0.0555 0.0007471694366906414
0.05575 0.000743528617920462
0.056 0.0007396081320657245
0.05625 0.0007357899591874854
0.0565 0.0007320075684423406
0.05675 0.0007283123354444115
0.057 0.0007246822553936244
0.05825 0.0007072692229124957
0.0585 0.0007034127510676571
0.05875 0.0007000870405408636
0.059 0.0006965645523621727
0.05925 0.0006930630960222292
0.0595 0.0006896056437390966
0.05975 0.0006861642359546544
0.06 0.0006826979889788089
0.06025 0.0006792138452820453
0.0605 0.0006757278112100641
0.06075 0.0006723084591082767
0.061 0.0006689231535396143
0.06125 0.0006655980583496263
0.0615 0.0006617521026838078
0.06175 0.0006583153289524729
0.062 0.0006549371531099301
0.06225 0.0006514504631764414
0.0625 0.0006480372675037905
0.06275 0.0006446667161857518
0.063 0.0006413663336989302
0.06325 0.0006381273942461029
0.0635 0.0006349325682683309
0.06425 0.0006257673377175813
0.0645 0.0006223627180426056
0.06475 0.0006190866189705573
0.065 0.0006161146325013513
0.06525 0.0006129312109351606
0.0655 0.000609832316657993
0.06575 0.000606762432089456
0.0675 0.0005866701591972215
0.06775 0.00058356636312691
0.0705 0.0005535549793481568
0.07075 0.000550429232272133
0.071 0.000547665886880029
0.07125 0.0005448933913784925
0.0715 0.0005420581739912754
0.07175 0.0005392758105565573
0.072 0.0005365324224310014
0.07225 0.0005338437225330659
0.0735 0.0005211374171720686
0.07375 0.000518322802347319
0.074 0.0005156824358929215
0.07425 0.0005132403509694896
0.0745 0.0005106424473238659
0.07675 0.0004891899013535534
0.077 0.0004866804262568477
0.07975 0.00046262170766343716
0.08 0.00046016636368388593
0.0805 0.00045568797921160853
0.08075 0.00045337242430953825
0.081 0.0004510943137579868
0.08275 0.00043624964705027435
0.083 0.0004339134036203409
0.092 0.00036700083599378096
0.09225 0.00036507008902491087
0.10125 0.00031022116664753356
0.1015 0.0003086204813014716
0.1105 0.00026341288407369964
0.11075 0.0002620822116545729
0.136 0.00017073440446259685
0.16125 0.00011434207060226557
0.1865 7.794291147973675e-05
0.21175 5.401498774854355e-05
0.237 3.775566148933021e-05
0.26225 2.6612224770559074e-05
0.2875 1.884700699507487e-05
0.31275 1.3396443170451645e-05
0.338 9.555297502002828e-06
0.36325 6.813438766425626e-06
0.3885 4.872616806057999e-06
0.41375 3.479958017162949e-06
0.439 2.4938317032235977e-06
0.46425 1.7830715782175047e-06
0.4895 1.2784332131516937e-06
0.51475 9.132941874330389e-07
0.54 6.552455082599278e-07
0.56525 4.6837871348130906e-07
0.5905 3.3616420773647723e-07
0.61575 2.4027436722664154e-07
0.641 1.7224691197683168e-07
0.66625 1.232029080738986e-07
0.6915 8.834297446082732e-08
0.71675 6.323742807236833e-08
0.742 4.530338163414316e-08
0.76725 3.242758776950385e-08
0.7925 2.3225211770926847e-08
0.81775 1.6643321333228984e-08
0.843 1.191465765811804e-08
0.86825 8.53895430277127e-09
0.8935 6.108507699260404e-09
0.91875 4.380504983040679e-09
0.944 3.1343402683886248e-09
0.96925 2.2481927403859543e-09
0.9945 1.607314983808869e-09
1.01975 1.1532701158110041e-09
1.045 8.243613939593605e-10
1.07025 5.918239993076194e-10
1.0955 4.2293714923604805e-10
1.12075 3.033577543554447e-10
1.146 2.169093720116074e-10
1.17125 1.5555107233329844e-10
1.1965 1.113525069912189e-10
1.22175 7.978019829567e-11
1.247 5.709893341634638e-11
1.27225 4.0898719627714085e-11
1.2975 2.9297876149139094e-11
1.32275 2.099059874708847e-11
1.348 1.5035835069162087e-11
1.37325 1.0757787912783895e-11
1.3985 7.711671296595808e-12
1.42375 5.518483014504428e-12
1.449 3.9595310358632515e-12
1.47425 2.8308103123203147e-12
1.4995 2.0305884906410726e-12
1.52475 1.451472563617787e-12
1.55 1.0420130773080781e-12
1.57525 7.448643416248438e-13
1.6005 5.343412974129974e-13
1.62575 3.8193499692875707e-13
1.651 2.739206085931681e-13
1.67625 1.9600795816103212e-13
1.7015 1.4049828163355523e-13
1.72675 1.0054558857486793e-13
1.752 7.202631564321767e-14
1.77725 5.1576063265462904e-14
1.8025 3.695406789280664e-14
1.82775 2.6466863793255053e-14
1.853 1.894651395264377e-14
1.87825 1.3576793174337516e-14
1.9035 9.71625216077716e-15
1.92875 6.9705083338780655e-15
1.954 4.984192552661901e-15
1.97925 3.575277260444648e-15
1.9995 2.7371914588450855e-15


==> figures/data/Echo_triple_1_3_poles.dat <==
0.0 0.06512819549852043
0.00025 0.0713201019061
0.0005 0.06856237282621344
0.00075 0.068443007508924
0.001 0.0673523141989548
0.00125 0.06651665983938188
0.0015 0.06579336635075955
0.00175 0.0648472451819664
0.002 0.06416668726144709
0.00225 0.06329124166914257
0.0025 0.06256931267473294
0.00275 0.06179671423703356
0.003 0.060969158124589466
0.00325 0.06019897002535254
0.0035 0.05947782025987755
0.00375 0.05873828376189198
0.004 0.05802041435174797
0.00425 0.05730919600464417
0.0045 0.0566134187115146
0.00475 0.055929880966664375
0.005 0.055255067498088103
0.00525 0.0545981705541559
0.0055 0.05394172821682722
0.00575 0.0533138262572724
0.006 0.05263760166336117
0.00625 0.05195465124169144
0.0065 0.05134830709803063
0.00675 0.0507174215122575
0.007 0.050105153893671255
0.00725 0.0494985498379789
0.0075 0.04890503961328886
0.00775 0.048321356183765866
0.008 0.04774638140350239
0.00825 0.04718362490370119
0.0085 0.046626353199449314
0.00875 0.04608304942112691
0.009 0.045532091555283975
0.00925 0.04493365897318558
0.0095 0.04440650864596297
0.00975 0.04387106187538172
0.01 0.04333549639315444
0.01025 0.04280384782030198
0.0105 0.0422773287212333
0.01075 0.04176012814591465
0.011 0.04125188181626803
0.01125 0.04075116459900529
0.0115 0.040261275737868814
0.01175 0.03977463138538441
0.012 0.03930480647049111
0.01225 0.03877822164248511
0.0125 0.038295210445786904
0.01275 0.037835716881371155
0.013 0.03736755378152184
0.01325 0.03691216111552605
0.0135 0.03646151376435381
0.01375 0.03602036451195606
0.014 0.035587080648669694
0.01425 0.035159267942306595
0.0145 0.03474290652227548
0.01475 0.03432658037654939
0.015 0.03392922385622666
0.01525 0.03349548350746902
0.0155 0.03306648067195721
0.01575 0.03268148051259114
0.016 0.03228133503430027
0.01625 0.031893523602034346
0.0165 0.03150898260618128
0.01675 0.03113294640597621
0.017 0.030763204119412878
0.01725 0.03039873963866343
0.0175 0.030042678654888418
0.01775 0.029689052025748328
0.018 0.029346242289392997
0.01825 0.02899327668250733
0.0185 0.028615792423024852
0.01875 0.02828435500352391
0.019 0.02794561731932805
0.01925 0.027612398306372042
0.0195 0.027283767254383078
0.01975 0.026959156408917117
0.02 0.026636760241830336
0.02025 0.026316788379554184
0.0205 0.025999692161950604
0.02075 0.02568860712009975
0.021 0.025380695541475234
0.02125 0.025080496868311274
0.0215 0.024745500773671616
0.02175 0.024442153301231905
0.022 0.024148934144047066
0.02225 0.023852276363140495
0.0225 0.023562968577473697
0.02275 0.023277086515595343
0.023 0.02299700648013561
0.02325 0.02272195637897533
0.0235 0.022450414356796698
0.02375 0.02218604004834274
0.024 0.021921770641004482
0.02425 0.021669694173729562
0.0245 0.02139124119306405
0.02475 0.021121545967303416
0.025 0.020876398108736635
0.02525 0.020622320037137654
0.0255 0.020376155517013855
0.02575 0.02013200936291958
0.026 0.01989330629032233
0.02625 0.019658662313512938
0.0265 0.019427223264498115
0.02675 0.01920148263228403
0.027 0.018976699409003914
0.02725 0.018759942435171838
0.0275 0.01853325285255036
0.02775 0.0182950374026714
0.028 0.018085938727314795
0.02825 0.01787007285654145
0.0285 0.017658992811749347
0.02875 0.01745043616882418
0.029 0.017245934526208952
0.02925 0.01704482277720032
0.0295 0.01684693696425641
0.02975 0.016651345504732254
0.03 0.016456834582936047
0.03025 0.016263298499526513
0.0305 0.016071013560473676
0.03075 0.015857946945707448
0.031 0.015667064016409507
0.03125 0.015479654329117753
0.0315 0.015291415567954578
0.03175 0.015107313427847272
0.032 0.014925679474017817
0.03225 0.014747575040531351
0.0325 0.014572665186275924
0.03275 0.014400058400887391
0.033 0.0142318377587525
0.03325 0.014063899510264356
0.0335 0.013903522613987813
0.03375 0.013724587334962072
0.034 0.013554806245897832
0.03425 0.013398242293802572
0.0345 0.013236668575667875
0.03475 0.013080031257426381
0.035 0.012924727125006238
0.03525 0.012772863273792496
0.0355 0.01262362920009222
0.03575 0.012476356726119001
0.036 0.012332888911538834
0.03625 0.012189729901728796
0.0365 0.012052312253629816
0.03675 0.01190634764967533
0.037 0.011755880203512488
0.03725 0.011623459840562806
0.0375 0.011485625806609404
0.03775 0.011351518820639372
0.038 0.011218843268787006
0.03825 0.011088915434750931
0.0385 0.010961133380714796
0.03875 0.010835337855511414
0.039 0.010711975368475398
0.03925 0.01059019156845261
0.0395 0.0104707757131173
0.03975 0.010350637312183912
0.04 0.010217156698361003
0.04025 0.01009761251445254
0.0405 0.009977618324424113
0.04075 0.0098579507248808
0.041 0.009740564238233919
0.04125 0.009624938090138866
0.0415 0.009511456599447386
0.04175 0.009399987033478082
0.042 0.009290063121960316
0.04225 0.009182757208188288
0.0425 0.009075872479853973
0.04275 0.00897348854682045
0.043 0.008858363571967039
0.04325 0.008751254645478032
0.0435 0.008650939574531117
0.04375 0.008547979841952807
0.044 0.008448022072534025
0.04425 0.008348993815364927
0.0445 0.00825211830419202
0.04475 0.008156950125503076
0.045 0.008062999964635676
0.04525 0.007971548598611216
0.0455 0.007880165403048787
0.04575 0.007792756081010078
0.046 0.007698508146940774
0.04625 0.007603313297755072
0.0465 0.007518832271092051
0.04675 0.00743080760519011
0.047 0.007345365218871971
0.04725 0.007260716689755422
0.0475 0.007177898704541545
0.04775 0.007096455105300922
0.048 0.007016229668266916
0.04825 0.0069377129077014005
0.0485 0.006859965166473667
0.04875 0.006784166105960957
0.049 0.00670724367329978
0.04925 0.0066236116721844936
0.0495 0.006549992815946538
0.04975 0.0064751015092512935
0.05 0.006400113475648781
0.05025 0.006325630443732268
0.0505 0.006251838404317947
0.05075 0.006179352190413444
0.051 0.006108121208835613
0.05125 0.006037946475839225
0.0515 0.005969291064686441
0.05175 0.0059010922821749485
0.052 0.005835241207036252
0.05225 0.005761305680644655
0.0525 0.005693529623626707
0.05275 0.005629019418120618
0.053 0.005563227271215146
0.05325 0.005499218602012907
0.0535 0.005435879887679222
0.05375 0.0053738785480647155
0.054 0.005312985466946286
0.05425 0.005252864390972729
0.0545 0.005194356431617869
0.05475 0.005135858071281276
0.055 0.005080026234006155
0.05525 0.005018977276850644
0.0555 0.004958601491539065
0.05575 0.004904436341306488
0.056 0.004848045190697847
0.05625 0.004793379962566683
0.0565 0.004739179271184644
0.05675 0.004686180669276038
0.057 0.004634072436453653
0.05725 0.004582711217928309
0.0575 0.004532538302979042
0.05775 0.0044827123421886305
0.058 0.004434411179369303
0.05825 0.004384622067926028
0.0585 0.004331322287484404
0.05875 0.004284567709786305
0.059 0.0042366967589438625
0.05925 0.004189580785792863
0.0595 0.004143111439201251
0.05975 0.0040971928277808815
0.06 0.004051554132450485
0.06025 0.004006228330410729
0.0605 0.0039612871907582885
0.06075 0.003917199282291024
0.061 0.003873561343587607
0.06125 0.0038309999395743557
0.0615 0.003783409633712953
0.06175 0.0037403491085159562
0.062 0.003698687074314707
0.06225 0.003656488386508744
0.0625 0.003615326792136504
0.06275 0.0035746550335722673
0.063 0.00353481072706004
0.06325 0.003495684360298203
0.0635 0.003457059762586397
0.06375 0.003419457988896814
0.064 0.003381875395904879
0.06425 0.003346028032689628
0.0645 0.0033063320138385518
0.06475 0.0032679010941922947
0.065 0.003232972815909756
0.06525 0.003196699535512674
0.0655 0.0031615462513203494
0.06575 0.003126684579263969
0.066 0.0030926032472714717
0.06625 0.003059104656642302
0.0665 0.003026066773558119
0.06675 0.002993846262042502
0.067 0.002961766284628265
0.06725 0.0029308328970416744
0.0675 0.002898424999295529
0.06775 0.0028643389510752846
0.068 0.0028344557694634292
0.06825 0.0028035230577598295
0.0685 0.0027732609806907426
0.06875 0.0027433613915270605
0.069 0.0027140456768255257
0.06925 0.0026852181363749422
0.0695 0.002656855102180349
0.06975 0.002628806477283773
0.07 0.0026008856768211246
0.07025 0.0025730780414843363
0.0705 0.002545408840163781
0.07075 0.002514679617392445
0.071 0.0024871771309282666
0.07125 0.002460133032388561
0.0715 0.002432933795480258
0.07175 0.0024063261015456663
0.072 0.0023800769986152123
0.07225 0.0023543395711581455
0.0725 0.002329065699941453
0.07275 0.0023041269315513396
0.073 0.0022798246021080394
0.07325 0.0022555668422203925
0.0735 0.002232402581645585
0.07375 0.0022064674275239916
0.074 0.0021818818774033445
0.07425 0.0021592054316356625
0.0745 0.0021357482295230193
0.07475 0.002112999944443043
0.075 0.002090448367156097
0.07525 0.0020683991419919007
0.0755 0.0020467346729739337
0.07575 0.0020253579419147656
0.076 0.0020045370553360424
0.07625 0.001983764695838809
0.0765 0.00196382671756273
0.07675 0.0019425927736174127
0.077 0.0019206891396212776
0.07725 0.001901443162749819
0.0775 0.001881332762553645
0.07775 0.0018617579512728271
0.078 0.0018423948439350208
0.07825 0.001823435448911535
0.0785 0.0018047916632382545
0.07875 0.001786440114171075
0.079 0.0017684462567401633
0.07925 0.0017506854750690961
0.0795 0.0017332706137553437
0.07975 0.0017157117748534095
0.08 0.001696122196974763
0.08025 0.001678582631150332
0.0805 0.001660917168825317
0.08075 0.001643273761262546
0.081 0.001625962327138252
0.08125 0.0016089118140099603
0.0815 0.0015921787572324897
0.08175 0.0015757438228345807
0.082 0.0015595386438667577
0.08225 0.0015437216140526345
0.0825 0.0015279698795886856
0.08275 0.0015128827771546957
0.083 0.0014958350075869014
0.08325 0.001480000362581937
0.0835 0.0014651585693623305
0.08375 0.0014498838438147402
0.084 0.00143504840626962
0.08425 0.001420353642948851
0.0845 0.0014059807444760024
0.08475 0.0013918637499414181
0.085 0.0013779301292901926
0.08525 0.0013643702722600506
0.0855 0.0013508239854252372
0.08575 0.001337868115149485
0.086 0.00132384476799106
0.08625 0.0013096769907393702
0.0865 0.001297122521783035
0.08675 0.001283981112250271
0.087 0.0012712186367317502
0.08725 0.0012585774395222464
0.0875 0.0012462122543643024
0.08775 0.0012340547976099896
0.088 0.001222081640174866
0.08825 0.00121036635811919
0.0885 0.0011987686510668049
0.08875 0.0011874625378532754
0.089 0.0011759623910911495
0.08925 0.0011634200511251949
0.0895 0.001152405801215125
0.08975 0.0011411457761367925
0.09 0.0011298325229814137
0.09025 0.0011185749133570395
0.0905 0.001107408995369859
0.09075 0.001096441488866601
0.091 0.0010856649403636317
0.09125 0.0010750496036433797
0.0915 0.0010646658351913892
0.09175 0.001054352986978039
0.092 0.0010443913372684553
0.09225 0.0010331439239997786
0.0925 0.0010228549908840566
0.09275 0.0010130458402784592
0.093 0.0010030105036361815
0.09325 0.0009932425269872421
0.0935 0.0009835790917044381
0.09375 0.0009741217371640789
0.094 0.0009648356501153205
0.09425 0.0009556696687845734
0.0945 0.0009467523366296013
0.09475 0.0009378396235786244
0.095 0.0009293344713225652
0.09525 0.0009199834017370141
0.0955 0.0009107394864811604
0.09575 0.0009024562564280575
0.096 0.000893786025520263
0.09625 0.0008853758701379456
0.0965 0.0008770397136639073
0.09675 0.0008688908896946062
0.097 0.0008608813724526698
0.09725 0.0008529890510957607
0.0975 0.0008452821020774579
0.09775 0.0008376311816179488
0.098 0.0008302154761326609
0.09825 0.0008225437140528727
0.0985 0.0008143059355498433
0.09875 0.0008071022652267403
0.099 0.0007996841457934378
0.09925 0.0007923713438440556
0.0995 0.000785158585032739
0.09975 0.0007780231953827052
0.1 0.0007709153901562217
0.10025 0.000763841934147595
0.1005 0.0007568179164688547
0.10075 0.0007499285933056023
0.101 0.0007431104055518319
0.10125 0.0007364528362895074
0.1015 0.0007289619447471516
0.10175 0.0007222015812705771
0.102 0.0007156419418684287
0.10225 0.000708974522125218
0.1025 0.0007024674560953266
0.10275 0.0006960397008485962
0.103 0.0006897443899010157
0.10325 0.0006835643495423436
0.1035 0.0006774655978296997
0.10375 0.00067153061784286
0.104 0.0006656014716792252
0.10425 0.000659947286006587
0.1045 0.0006536380355132865
0.10475 0.0006475388124188273
0.105 0.000641998547264649
0.10525 0.000636209248987021
0.1055 0.0006305944724084771
0.10575 0.0006250285674720059
0.106 0.0006195894325676269
0.10625 0.0006142454975784958
0.1065 0.0006089772564947289
0.10675 0.0006038419060575479
0.107 0.0005987315187414214
0.10725 0.0005938049114151162
0.1075 0.0005886155834333848
0.10775 0.0005831430057456651
0.108 0.0005783641677767067
0.10825 0.0005733767883056931
0.1085 0.0005684905578826582
0.10875 0.0005636637816298632
0.109 0.0005589331027143883
0.10925 0.0005542828788643226
0.1095 0.0005497092013217882
0.10975 0.0005451795511399581
0.11 0.0005406575170246035
0.11025 0.0005361409730859811
0.1105 0.0005316267832781869
0.11075 0.000526579274476823
0.111 0.000522076001244315
0.11125 0.0005176273531840613
0.1115 0.0005131360065921567
0.11175 0.0005087398046506351
0.112 0.0005044043060706992
0.11225 0.0005001546491046076
0.1125 0.0004959830032399847
0.11275 0.0004918683536730455
0.113 0.0004878605672138655
0.11325 0.00048386255502925676
0.1135 0.00048004587841966976
0.11375 0.0004757280905181273
0.114 0.00047164686909370476
0.11425 0.00046788071781059737
0.1145 0.0004639578082541494
0.11475 0.00046015010331836796
0.115 0.0004563773425655064
0.11525 0.0004526905112321157
0.1155 0.00044906995409588245
0.11575 0.00044549945858234525
0.116 0.00044202406278373845
0.11625 0.0004385591211858234
0.1165 0.00043523444857338287
0.11675 0.0004316662507610726
0.117 0.00042797869693538877
0.11725 0.00042475436854290085
0.1175 0.000421346809557265
0.11775 0.00041802638432209796
0.118 0.000414743694074625
0.11825 0.00041153125037464764
0.1185 0.000408373969674995
0.11875 0.00040526782437952765
0.119 0.0004022240333880935
0.11925 0.0003992215171922949
0.1195 0.00039627820357666547
0.11975 0.00039329166317427915
0.12 0.00038991989904982175
0.12025 0.0003869037997633989
0.1205 0.00038383663929377566
0.12075 0.0003807607952725251
0.121 0.00037774109065605207
0.12125 0.0003747679660906245
0.1215 0.0003718512096226741
0.12175 0.00036898755065296456
0.122 0.00036616526741516537
0.12225 0.0003634120727139016
0.1225 0.00036067226576262407
0.12275 0.00035804909337444114
0.123 0.00035504410514848513
0.12325 0.0003522663023406256
0.1235 0.0003496573867051523
0.12375 0.00034695203427301437
0.124 0.00034432187700408673
0.12425 0.0003417183816043774
0.1245 0.0003391735025324367
0.12475 0.00033667559333922084
0.125 0.0003342118580030858
0.12525 0.0003318161474233922
0.1255 0.00032942495211343544
0.12575 0.0003271389789411173
0.126 0.0003246383009762297
0.12625 0.00032211048304089517
0.1265 0.0003198802729511668
0.12675 0.00031751612005064087
0.127 0.000315217252542997
0.12725 0.00031294191369356787
0.1275 0.0003107179249455826
0.12775 0.00030853289487448526
0.128 0.00030638256276816546
0.12825 0.00030428030648872956
0.1285 0.0003022009090204497
0.12875 0.0003001745746731998
0.129 0.0002981006609101279
0.12925 0.0002958197895409328
0.1295 0.000293830270937561
0.12975 0.00029176917364643197
0.13 0.0002896795397894364
0.13025 0.00028759038331745867
0.1305 0.00028551229137795
0.13075 0.0002834718538765175
0.131 0.0002814677716551864
0.13125 0.0002794946880184754
0.1315 0.0002775658145124146
0.13175 0.00027565135981297626
0.132 0.00027380050550204597
0.13225 0.00027168021648027425
0.1325 0.00026975146131205224
0.13275 0.0002679051227626627
0.133 0.0002660011421785945
0.13325 0.00026414591135090227
0.1335 0.0002623119570521474
0.13375 0.00026051841952483935
0.134 0.0002587587400995409
0.13425 0.00025702329078024265
0.1345 0.00025533653377921695
0.13475 0.00025365251391777687
0.135 0.0002520463916570203
0.13525 0.0002502557217359225
0.1355 0.0002484878276614622
0.13575 0.0002469088140005808
0.136 0.0002452334101114358
0.13625 0.00024360597408966923
0.1365 0.00024199436182348498
0.13675 0.00024042044588261125
0.137 0.00023887488193080096
0.13725 0.00023735337301565638
0.1375 0.000235869222180941
0.13775 0.0002343974813725105
0.138 0.00023297176747193106
0.13825 0.00023148357327864213
0.1385 0.00022987360792132964
0.13875 0.0002284770409991564
0.139 0.00022701836115455087
0.13925 0.0002255749684418495
0.1395 0.00022415142141814313
0.13975 0.0002227394489762179
0.14 0.00022132544439014255
0.14025 0.0002199115388672955
0.1405 0.00021850263023023283
0.14075 0.00021712163338867603
0.141 0.00021575554770657127
0.14125 0.0002144181971779098
0.1415 0.0002128911604747717
0.14175 0.00021152173190261411
0.142 0.00021018412909907155
0.14225 0.0002088135568478706
0.1425 0.00020747450661727095
0.14275 0.00020615290656567773
0.143 0.0002048595808302019
0.14325 0.00020359104638810775
0.1435 0.00020234041352219572
0.14375 0.00020112467603341952
0.144 0.0001999117304557651
0.14425 0.00019875581200680232
0.1445 0.00019744309852362096
0.14475 0.00019617858579257876
0.145 0.00019503170185696986
0.14525 0.0001938163068787294
0.1455 0.00019263575852628435
0.14575 0.00019146679032831993
0.146 0.00019032571182315755
0.14625 0.00018920586522988008
0.1465 0.00018810315207960969
0.14675 0.00018702968091588147
0.147 0.00018596287974582918
0.14725 0.0001849351750040526
0.1475 0.00018383951374823944
0.14775 0.00018267731481863474
0.148 0.0001816717388059975
0.14825 0.00018060296321673112
0.1485 0.0001795527534131863
0.14875 0.00017851595782996356
0.149 0.0001775008795250139
0.14925 0.00017650405843821595
0.1495 0.00017552461192616613
0.14975 0.0001745516067022673
0.15 0.0001735742285600411
0.15025 0.00017259213336059332
0.1505 0.00017160120091835716
0.15075 0.00017047736537516764
0.151 0.00016948157056221675
0.15125 0.00016848844159632513
0.1515 0.00016747791387031628
0.15175 0.0001664877976737051
0.152 0.000165512211780385
0.15225 0.00016455674753602486
0.1525 0.00016361968657541956
0.15275 0.00016269640045469476
0.153 0.00016179813340333138
0.15325 0.00016090338208710395
0.1535 0.0001600498878563069
0.15375 0.0001590636558096704
0.154 0.000158137143458006
0.15425 0.00015728150529610246
0.1545 0.00015637777548357514
0.15475 0.0001554992111427893
0.155 0.00015462980604221278
0.15525 0.00015378124994428022
0.1555 0.0001529490082949331
0.15575 0.00015212936143945295
0.156 0.00015133275237171702
0.15625 0.00015053980854115505
0.1565 0.00014977961776970088
0.15675 0.00014895115977209768
0.157 0.0001480919944981231
0.15725 0.00014734825431126419
0.1575 0.00014654454278339866
0.15775 0.00014575988313331422
0.158 0.00014498512945788837
0.15825 0.00014422794068574593
0.1585 0.00014348468100591787
0.15875 0.0001427543711216585
0.159 0.00014203970630334163
0.1595 0.00014064613213771643
0.15975 0.00013993781281735522
0.16 0.00013912000411090003
0.16025 0.000138389900795678
0.1605 0.00013763419822642467
0.16075 0.00013687085656243658
0.161 0.0001361208120156018
0.16125 0.0001353829561954992
0.1615 0.0001346596868391756
0.16175 0.00013395023067484018
0.162 0.0001332517711801653
0.16225 0.00013257121409308953
0.1625 0.0001318950235153363
0.16275 0.0001312482045992051
0.163 0.00013048892795503738
0.16325 0.0001297931400939826
0.1635 0.00012913744097658075
0.16375 0.0001284485217009939
0.164 0.00012777772870795775
0.16425 0.00012711462634807267
0.1645 0.00012646729376380946
0.16475 0.00012583277238742999
0.16575 0.00012341934378224057
0.166 0.00012277616177004032
0.16625 0.00012212550726530948
0.1665 0.00012155593380364861
0.16675 0.000120939043728514
0.169 0.00011588561751597658
0.16925 0.00011528089745212463
0.17 0.00011363957036746031
0.17025 0.00011306779662990884
0.1705 0.00011249660428169485
0.17075 0.00011193618257550325
0.172 0.00010928669025068248
0.17225 0.00010869311945269994
0.173 0.00010710453205690095
0.18125 9.215195231851766e-05
0.1815 9.167851923876057e-05
0.20675 6.0144178632506464e-05
0.232 4.111206562363306e-05
0.25725 2.8675079449411394e-05
0.2825 2.0229757648083597e-05
0.30775 1.4351269337347803e-05
0.333 1.0211517677536669e-05
0.35825 7.288731312230398e-06
0.3835 5.20270669550836e-06
0.40875 3.7260437782664518e-06
0.434 2.6612074232947535e-06
0.45925 1.907477286025011e-06
0.4845 1.3628452941410296e-06
0.50975 9.779090563538419e-07
0.535 6.991559280767205e-07
0.56025 5.014727657814536e-07
0.5855 3.5833972427588876e-07
0.61075 2.569963337139875e-07
0.636 1.8382712518352766e-07
0.66125 1.3186729943527893e-07
0.6865 9.432173418029311e-08
0.71175 6.75741188570064e-08
0.737 4.8369235215801066e-08
0.76225 3.4660134715925254e-08
0.7875 2.4830126408096323e-08
0.81275 1.7775961736685893e-08
0.838 1.2733208412774884e-08
0.86325 9.113486374285572e-09
0.8885 6.5355546880747316e-09
0.91375 4.6757746562651645e-09
0.939 3.3533517827767885e-09
0.96425 2.3973246579606998e-09
0.9895 1.7203241449393216e-09
1.01475 1.2301607203629988e-09
1.04 8.827316113549076e-10
1.06525 6.309024268612258e-10
1.0905 4.5254661569809326e-10
1.11575 3.235959684278446e-10
1.141 2.3217047822759623e-10
1.16625 1.6603276977092882e-10
1.1915 1.190145974778411e-10
1.21675 8.515911223728062e-11
1.242 6.102828917732911e-11
1.26725 4.371909570249972e-11
1.2925 3.130215149653697e-11
1.31775 2.2420356249789776e-11
1.343 1.6048119999344892e-11
1.36825 1.1504489598564683e-11
1.3935 8.236826467240472e-12
1.41875 5.904431512401292e-12
1.444 4.221839853616251e-12
1.46925 3.0284979856544776e-12
1.4945 2.1658147702807867e-12
1.51975 1.5549763535684255e-12
1.545 1.1111107554980039e-12
1.57025 7.970567421252605e-13
1.5955 5.697434435033521e-13
1.62075 4.088100307173756e-13
1.646 2.924138600108503e-13
1.67125 2.0963173928288944e-13
1.6965 1.4994377661674402e-13
1.72175 1.0746685223864035e-13
1.747 7.695483845043227e-14
1.77225 5.5126053549616664e-14
1.7975 3.947907267160048e-14
1.82275 2.826137119193917e-14
1.848 2.0252096599907044e-14
1.87325 1.450049845866274e-14
1.8985 1.039330088969753e-14
1.92375 7.435209414780302e-15
1.949 5.3317325112958104e-15
1.97425 3.813166455068484e-15
1.9995 2.7374270485955248e-15


==> figures/data/Echo_triple_1_TD_ART.dat <==
0.0 0.0
0.011 0.0
0.01125 4.2483690956538816e-14
0.0115 1.6618544257872363e-07
0.01175 7.659760144298392e-07
0.012 4.014940159102544e-08
0.01225 1.0199911539540747e-05
0.0125 6.163324760454369e-07
0.01275 0.00012200770584014226
0.013 3.4684921134316814e-05
0.01325 0.0004997171885465743
0.0135 0.0003136587738166149
0.01375 0.009182231568452898
0.014 0.016529475190732595
0.01425 0.009097139570885938
0.0145 0.00026832133404127
0.01475 0.0010657193431678643
0.015 5.761214155743556e-05
0.01525 0.0008033618784386479
0.0155 0.0005567860933391132
0.01575 0.001596899467198924
0.016 0.0021201204238134722
0.01625 0.0030149155662852986
0.0165 0.0038008116019343187
0.01675 0.004504505961075489
0.017 0.005149371499877265
0.01725 0.005524562220978911
0.0175 0.0055833202765696146
0.01775 0.005502329928566581
0.018 0.005370894000091136
0.01825 0.004979829263644819
0.0185 0.004335532024086145
0.01875 0.0037450167163219877
0.019 0.0032528899000040102
0.01925 0.0028363515865087725
0.0195 0.0024237695924670733
0.01975 0.002193286837435601
0.02 0.0023335557669538465
0.02025 0.002807216619861358
0.0205 0.003411165699341197
0.02075 0.0039998018713323065
0.021 0.004532923054438709
0.02125 0.004931618175495011
0.0215 0.005415342291745867
0.02175 0.005681552950979042
0.022 0.00587536233700042
0.02225 0.006248268753216415
0.0225 0.006728640205059852
0.02275 0.007260995561570977
0.023 0.007722850160938549
0.02325 0.008092221322138613
0.0235 0.00849447146048491
0.02375 0.008995557831893724
0.024 0.009494918271584109
0.02425 0.010063052975720278
0.0245 0.010459583262403288
0.02475 0.01066236238890482
0.025 0.01083115627690853
0.02525 0.01090370601030973
0.0255 0.011158280667888376
0.02575 0.011681167908419587
0.026 0.01226685851984041
0.02625 0.01272787764321467
0.0265 0.012990760944570174
0.02675 0.013034434740615388
0.027 0.01287841240729373
0.02725 0.012563839569037272
0.0275 0.01203566124390176
0.02775 0.011515991241031196
0.028 0.011545599626113233
0.02825 0.011872166647741104
0.0285 0.012032063527182483
0.02875 0.011926896369879269
0.029 0.011761781017747242
0.02925 0.011913867022646516
0.0295 0.012346418192882269
0.02975 0.012641331235781199
0.03 0.012666988931316589
0.03025 0.012587296958766987
0.0305 0.012406633828629053
0.03075 0.012248269371691635
0.031 0.01211052520365438
0.03125 0.012090385092357221
0.0315 0.012480981619595616
0.03175 0.013015951314548288
0.032 0.013705388306375786
0.03225 0.014241384750544494
0.0325 0.015204359479229813
0.03275 0.016619034187831606
0.033 0.01694416265270088
0.03325 0.016566461306963945
0.0335 0.01657263138750588
0.03375 0.01621009434787267
0.034 0.016391571104694677
0.03425 0.01586689430183745
0.0345 0.014873917812509163
0.03475 0.013799555359873851
0.035 0.012797416526401404
0.03525 0.012046960156530727
0.0355 0.01164430967294064
0.03575 0.011572249541779604
0.036 0.011704753521430172
0.03625 0.01185543384237252
0.0365 0.01196506921972023
0.03675 0.011979297606947615
0.037 0.01190159144588274
0.03725 0.011964714255218448
0.0375 0.012097384481790582
0.03775 0.012120475439995917
0.038 0.011986487470015243
0.03825 0.011786948160785581
0.0385 0.011641970266747783
0.03875 0.01157080868120982
0.03975 0.011436501918003519
0.04 0.011308500351749136
0.04025 0.011199349243668577
0.0405 0.01105851418847652
0.04075 0.010848073526445214
0.041 0.010633388780462348
0.04125 0.010492256719093306
0.0415 0.010483150213973572
0.04175 0.010551233001515135
0.04225 0.010617329121048088
0.0425 0.010593014101333509
0.04275 0.01053178734519824
0.04325 0.010462107912990674
0.0435 0.01039201497466111
0.04375 0.010271079748554054
0.044 0.010156186806574197
0.0445 0.010057013177222154
0.04475 0.009940957498602987
0.045 0.009765788212668195
0.04525 0.009583626209391292
0.0455 0.00945232825981115
0.04575 0.0094233154618422
0.046 0.009427334573995763
0.04625 0.00937735280307075
0.0465 0.00932021548197282
0.04675 0.009225652372875722
0.047 0.00908912789148109
0.04725 0.00890937687045371
0.0475 0.008741612410195792
0.04775 0.008604007169186228
0.048 0.008487622607101812
0.04825 0.008394067375802118
0.0485 0.008314295644948358
0.04875 0.008227562537438424
0.049 0.008173637984988278
0.04925 0.00809891694882841
0.0495 0.007981350510705455
0.04975 0.007852217099245183
0.05 0.00772818155197231
0.05025 0.007587050103075072
0.0505 0.007420133214786561
0.05075 0.0072601793735124045
0.051 0.007136617862976241
0.05125 0.0070614279261114726
0.0515 0.007028669468652964
0.05175 0.006970645225798596
0.052 0.006878678362165838
0.05225 0.006775992157027199
0.0525 0.006673013595180114
0.05275 0.006581699151490517
0.053 0.006480846370621884
0.05325 0.006390318832678753
0.0535 0.006320490053875399
0.05375 0.006269394955558245
0.054 0.0062090463346664085
0.05425 0.006113323892721616
0.0545 0.005996334315742801
0.05475 0.005891781355894419
0.055 0.00579673313025546
0.05525 0.005708379826635832
0.0555 0.00563414125936649
0.05575 0.005568324786160473
0.056 0.005502449115489303
0.05625 0.005429484027373002
0.0565 0.005352183411187813
0.05675 0.005283664258766398
0.057 0.005216806652283059
0.05725 0.00514152061867915
0.0575 0.005062349009270005
0.05775 0.004983742385522633
0.058 0.004914883367753949
0.05825 0.004844637022138341
0.0585 0.004776830884747157
0.05875 0.004710159068634819
0.059 0.004640892012782266
0.05925 0.0045790130741274245
0.0595 0.004521643403931795
0.05975 0.0044602297937935895
0.06 0.004402104439468232
0.06025 0.004345733753495589
0.0605 0.004314785802441079
0.06075 0.004354194289833443
0.061 0.004363141972837633
0.06125 0.004278281506578503
0.0615 0.004177603558328985
0.06175 0.004075316729369884
0.062 0.004005946321845052
0.06225 0.003955206682864157
0.0625 0.003917780863465004
0.06275 0.003885319200429535
0.063 0.0038513289479251305
0.06325 0.003813726670639621
0.0635 0.0037713400444131964
0.06375 0.003723251447151855
0.064 0.003675559892637842
0.06425 0.003643306195502402
0.0645 0.0036076353957606327
0.06475 0.0035566114046962595
0.065 0.0034963529123496232
0.06525 0.0034291331336417457
0.0655 0.003366134369434045
0.06575 0.0033100201968567747
0.066 0.0032640239315389684
0.06625 0.003224603893641678
0.0665 0.0031861056673648754
0.06675 0.003145029060547854
0.067 0.0030998253800951807
0.06725 0.003064070918186285
0.0675 0.0030239277395471722
0.06775 0.0030081952652977694
0.068 0.003032428407747832
0.06825 0.0029615810130200542
0.0685 0.0029165400621240056
0.06875 0.002881066115112108
0.069 0.002848670057236667
0.06925 0.002817149184406168
0.0695 0.0027855304507329627
0.06975 0.00275568124061019
0.07 0.0027244691910548735
0.07025 0.0026908814288783877
0.0705 0.002654438388724423
0.07075 0.0026063847868937734
0.071 0.00256662521881704
0.07125 0.0025286374989534335
0.0715 0.002489089316730853
0.07175 0.0024559188797103307
0.072 0.002420714709990431
0.07225 0.0023957831963484764
0.0725 0.0023865440777252594
0.07275 0.0023726028717117667
0.073 0.002338350394683584
0.07325 0.0023017531048252103
0.0735 0.002263601581138341
0.07375 0.002228099403927349
0.074 0.0022016181022661858
0.07425 0.0021790811686283303
0.0745 0.002155427746641156
0.07475 0.0021343976105544526
0.075 0.002112765781697752
0.07525 0.0020894516518516126
0.0755 0.002066269772512543
0.07575 0.002044101071942744
0.076 0.002021553159624322
0.07625 0.0019985903805204218
0.0765 0.001979766782318409
0.07675 0.001958186957349912
0.077 0.0019302875069240795
0.07725 0.001904490699875386
0.0775 0.0018766874022767854
0.07775 0.0018509620417255252
0.078 0.0018273412517271265
0.07825 0.001807366262642266
0.0785 0.0017912157242981584
0.07875 0.0017768594437366076
0.079 0.0017629684773052758
0.07925 0.0017501984704417787
0.0795 0.001737379680132382
0.07975 0.001741494928258967
0.08 0.0017145824320251174
0.08025 0.0016990119902142076
0.0805 0.001689470976404155
0.08075 0.0016720567081501547
0.081 0.0016543365574074017
0.08125 0.0016355519706008643
0.0815 0.0016167102018993106
0.08175 0.0015985666244776686
0.082 0.001580429948665814
0.08225 0.0015631920560994403
0.0825 0.0015455277612646929
0.08275 0.0015296574367321494
0.083 0.001514379775302083
0.08325 0.00149741667851919
0.0835 0.0014837971490595592
0.08375 0.0014685083586730508
0.084 0.0014537637670855525
0.08425 0.0014395158004148053
0.0845 0.0014249038358435497
0.08475 0.0014102557599584896
0.085 0.0013962030004108488
0.08525 0.0013826897719063794
0.0855 0.0013700920284824148
0.08575 0.0013584641857104305
0.086 0.0013457507040781557
0.08625 0.001333724902925006
0.0865 0.0013233518455342784
0.08675 0.001312964966754577
0.087 0.0013018135593300013
0.08725 0.0012907870086958275
0.0875 0.0012803795340760081
0.08775 0.0012692572382680446
0.088 0.0012572089364978343
0.08825 0.0012453507788889036
0.0885 0.0012333133245334704
0.08875 0.001221885353778426
0.089 0.001210750695421679
0.08925 0.0011977678463647207
0.0895 0.0011860148210698978
0.08975 0.0011745331309375318
0.09 0.001163279727699266
0.09025 0.0011519918843490874
0.0905 0.001140849452582173
0.09075 0.0011298707304028964
0.091 0.0011190890783540617
0.09125 0.0011086996911530954
0.0915 0.001098548935353516
0.09175 0.0010880330981186956
0.092 0.0010783348336382158
0.09225 0.001067639093608246
0.0925 0.0010569411873240081
0.09275 0.0010468384764984507
0.093 0.0010364329188334597
0.09325 0.0010261338413131902
0.0935 0.0010161388497424918
0.09375 0.0010064295372131371
0.094 0.0009967927957049026
0.09425 0.000987345095738365
0.0945 0.0009784189281830187
0.09475 0.0009695287304179207
0.095 0.0009605150009494203
0.09525 0.0009512234685557633
0.0955 0.0009423824158114216
0.09575 0.0009339978781018798
0.096 0.000925348056939475
0.09625 0.0009166601847788607
0.0965 0.0009081040701343358
0.09675 0.0008998858745559316
0.097 0.000891701596562374
0.09725 0.000883345913718902
0.0975 0.000874964483972607
0.09775 0.0008666000809984544
0.098 0.0008586667943448539
0.09825 0.0008503413573427562
0.0985 0.0008420015420228419
0.09875 0.0008343698849556448
0.099 0.0008265849602994734
0.09925 0.0008192845131763596
0.0995 0.0008116807750345112
0.09975 0.0008039954414250895
0.1 0.0007963571160646999
0.10025 0.0007887725979924806
0.1005 0.0007813376780073989
0.10075 0.0007740989243011037
0.101 0.0007668136270826924
0.10125 0.0007596680454701924
0.1015 0.0007516401587449061
0.10175 0.0007444848528540999
0.102 0.0007373879464272614
0.10225 0.0007304262969175505
0.1025 0.0007237638171031013
0.10275 0.0007170909643471173
0.103 0.0007105710747127418
0.10325 0.0007041636708906419
0.1035 0.000697720513216602
0.10375 0.0006914654575615755
0.104 0.0006853014782498825
0.10425 0.0006792919246371101
0.1045 0.0006725629922586507
0.10475 0.0006661005128726269
0.105 0.0006601541667060683
0.10525 0.0006538261701033222
0.1055 0.0006477677615041546
0.10575 0.0006417978935378425
0.106 0.0006359947400155993
0.10625 0.00063035244563734
0.1065 0.0006247953107023375
0.10675 0.0006193236850371475
0.107 0.0006139170764021369
0.10725 0.0006087674524623382
0.1075 0.0006034144044325342
0.10775 0.0005994650700002185
0.108 0.0005948348508606315
0.10825 0.0005892259785723653
0.1085 0.0005838395045530281
0.10875 0.0005782734522991423
0.109 0.0005728862452972454
0.10925 0.000567855122056143
0.1095 0.0005631059724779446
0.10975 0.0005585286142350719
0.11 0.0005539844408622352
0.11025 0.0005494362753463868
0.1105 0.0005447562771969721
0.11075 0.0005393378096800794
0.111 0.0005346996255003228
0.11125 0.0005299943881315418
0.1115 0.0005252584565445686
0.11175 0.0005207101623161673
0.112 0.0005161457800667514
0.11225 0.0005115971625351617
0.1125 0.000507128146148221
0.11275 0.0005027159985841703
0.113 0.0004984114230465257
0.11325 0.0004941445574782834
0.1135 0.0004900967763023422
0.11375 0.0004856276402364296
0.114 0.00048125873191650405
0.11425 0.0004774219274606078
0.1145 0.00047319655780938077
0.11475 0.00046957103332327394
0.115 0.0004660893417624764
0.11525 0.00046194743975367
0.1155 0.0004579423741350526
0.11575 0.0004544902033578426
0.116 0.00045063893536973084
0.11625 0.0004467968484388949
0.1165 0.00044332259495289685
0.11675 0.00043960447036402823
0.117 0.00043582394731230255
0.11725 0.0004324452523820917
0.1175 0.00042886891003296327
0.11775 0.00042528535583598797
0.118 0.00042183593286629665
0.11825 0.0004184418037667024
0.1185 0.0004150375635464396
0.11875 0.00041174615087029786
0.119 0.0004085782486874191
0.11925 0.0004054131118786187
0.1195 0.0004026967362972202
0.11975 0.00039974333343748355
0.12 0.0003960697317185044
0.12025 0.0003930208882731182
0.1205 0.0003897173538623109
0.12075 0.00038637832015005566
0.121 0.0003831347063915571
0.12125 0.00037998051095057897
0.1215 0.00037693611161978245
0.12175 0.0003740128346432214
0.122 0.0003711604914700605
0.12225 0.0003683309315482105
0.1225 0.0003654912449289572
0.12275 0.0003628385957561361
0.123 0.00035971241265742645
0.12325 0.0003568259512630212
0.1235 0.00035419246229865815
0.12375 0.0003514077297390293
0.124 0.00034868976308057866
0.12425 0.00034599691206869655
0.1245 0.0003433307873314188
0.12475 0.00034069377488423283
0.125 0.0003381050707287244
0.12525 0.0003356061849140141
0.1255 0.000333151684003627
0.12575 0.0003308234464679315
0.126 0.00032832820585600625
0.12625 0.00032579644343604715
0.1265 0.00032362303192417656
0.12675 0.0003214579336597824
0.127 0.00031903048048266655
0.12725 0.00031678172946756565
0.1275 0.0003146567526478381
0.12775 0.0003124339898148413
0.128 0.00031020649984417814
0.12825 0.00030811016658650723
0.1285 0.0003059807040577514
0.12875 0.00030393075455556674
0.129 0.00030181579061096844
0.12925 0.0002995111090716434
0.1295 0.00029746777841311466
0.12975 0.00029539819477447746
0.13 0.0002933039634223333
0.13025 0.0002911644170783501
0.1305 0.00028907887655158686
0.13075 0.0002870343541693554
0.131 0.0002849984677114991
0.13125 0.00028300506632091736
0.1315 0.00028104478294993767
0.13175 0.00027906976109279996
0.132 0.0002771893711397087
0.13225 0.0002750108731301242
0.1325 0.0002730504254986224
0.13275 0.0002711782103734662
0.133 0.0002692606749460516
0.13325 0.00026740687075022825
0.1335 0.00026558351364693364
0.13375 0.0002638118394674982
0.134 0.00026206990676797855
0.13425 0.0002603492133762243
0.1345 0.0002586941236535398
0.13475 0.00025702101653121294
0.135 0.0002553980972255605
0.13525 0.000253611053307441
0.1355 0.00025182148873078875
0.13575 0.0002502259875533033
0.136 0.00024853727495711953
0.13625 0.00024688913441918897
0.1365 0.00024525742119332287
0.13675 0.00024367021601771056
0.137 0.00024211100062119682
0.13725 0.00024056961815853154
0.1375 0.0002390655881291284
0.13775 0.00023757813661059372
0.138 0.00023612949842353358
0.13825 0.0002346224756008934
0.1385 0.0002329922449450018
0.13875 0.0002315685912599442
0.139 0.00023009965115495842
0.13925 0.0002286435826039278
0.1395 0.000227195900009752
0.13975 0.0002257621201040082
0.14 0.00022432812306169808
0.14025 0.0002228901411943195
0.1405 0.00022145725484729522
0.14075 0.00022005621019716796
0.141 0.0002186664212211035
0.14125 0.00021730729545143756
0.1415 0.00021576441795093427
0.14175 0.00021437619899425235
0.142 0.0002130114359233428
0.14225 0.00021162665839803964
0.1425 0.00021027226480502045
0.14275 0.00020892946862585032
0.143 0.00020761859188468372
0.14325 0.0002063339903874617
0.1435 0.00020506308831761872
0.14375 0.00020382838561483184
0.144 0.0002025927103862739
0.14425 0.0002014090787116351
0.1445 0.00020006501703467982
0.14475 0.00019877349607294782
0.145 0.00019760037504109714
0.14525 0.00019635654008057313
0.1455 0.00019515750046163462
0.14575 0.00019396576670074628
0.146 0.00019280334456014188
0.14625 0.00019166731997315747
0.1465 0.00019054429071000946
0.14675 0.000189444124752081
0.147 0.00018835717089332336
0.14725 0.00018730540340179282
0.1475 0.00018618356490634138
0.14775 0.00018499666062001118
0.148 0.00018396765920113996
0.14825 0.00018287469336830653
0.1485 0.00018180167037895638
0.14875 0.00018074200751296753
0.149 0.00017970223279612538
0.14925 0.00017868360863320588
0.1495 0.00017768566998695412
0.14975 0.00017669211166892494
0.15 0.000175693877093756
0.15025 0.0001746945870868726
0.1505 0.00017368083338329055
0.15075 0.0001725346637066804
0.151 0.0001715197399537289
0.15125 0.00017050367305599317
0.1515 0.0001694718616055859
0.15175 0.00016846169993414966
0.152 0.00016746468128571156
0.15225 0.00016648727543174408
0.1525 0.0001655296507629093
0.15275 0.00016458639539233146
0.153 0.00016366754266889562
0.15325 0.0001627542729538662
0.1535 0.00016188446625345105
0.15375 0.0001608771181840295
0.154 0.00015993435528036947
0.15425 0.0001590611185709738
0.1545 0.00015814450330591724
0.15475 0.0001572669887426781
0.155 0.0001563862366122549
0.15525 0.0001555214199055422
0.1555 0.00015467789563380777
0.15575 0.0001538427230442968
0.156 0.00015302120250399823
0.15625 0.0001522077834442655
0.1565 0.00015142884413607647
0.15675 0.00015058311381223655
0.157 0.0001497107808561237
0.15725 0.00014895827035951465
0.1575 0.0001481419998914969
0.15775 0.00014734457425512188
0.158 0.00014655883990760508
0.15825 0.00014578742297952373
0.1585 0.00014502906199039418
0.15875 0.00014428623879574997
0.159 0.00014355888349485397
0.15925 0.0001428407382305321
0.1595 0.00014213869628817535
0.15975 0.000141416434817609
0.16 0.00014058215110765543
0.16025 0.00013983778514735335
0.1605 0.00013906833549184888
0.16075 0.00013829187878685448
0.161 0.0001375282744725508
0.16125 0.0001367787073929889
0.1615 0.0001360426020629334
0.16175 0.00013532406675051447
0.162 0.00013462073110397278
0.16225 0.0001339249563119274
0.1625 0.00013323165316022926
0.16275 0.00013258795213220767
0.163 0.00013180446727719013
0.16325 0.00013109468725500567
0.1635 0.0001304299257534432
0.16375 0.00012972820465659168
0.164 0.0001290465028061364
0.16425 0.00012837299830683753
0.1645 0.00012771497353560875
0.16475 0.00012706905400803416
0.165 0.00012643338074413605
0.16575 0.00012461110677871492
0.166 0.000123958763440617
0.16625 0.0001232941609762228
0.1665 0.00012272195091816507
0.16675 0.00012209520649798997
0.167 0.00012148392741003332
0.169 0.00011695696949848449
0.16925 0.00011634241345747907
0.16975 0.00011525394547939843
0.17 0.00011467717629368272
0.17025 0.00011409708853260409
0.1705 0.00011351845473205981
0.17075 0.00011294988803847833
0.172 0.00011025967208143453
0.17225 0.00010965710078829795
0.17275 0.00010859168395143213
0.173 0.0001080476665677947
0.18125 9.293727533780785e-05
0.1815 9.246031329035294e-05
0.20675 6.060558794991133e-05
0.232 4.140681379778738e-05
0.25725 2.8875476493265204e-05
0.2825 2.0368859987630796e-05
0.30775 1.4449234024327252e-05
0.333 1.0280921391870922e-05
0.35825 7.33813765488274e-06
0.3835 5.237916995002554e-06
0.40875 3.7512336965805932e-06
0.434 2.6791861277919634e-06
0.45925 1.9203580347695196e-06
0.4845 1.3720454534135236e-06
0.50975 9.84509279721491e-07
0.535 7.038741090267443e-07
0.56025 5.048565900697648e-07
0.5855 3.607575695204833e-07
0.61075 2.5873030684698984e-07
0.636 1.8506738551631226e-07
0.66125 1.327569760525703e-07
0.6865 9.495809190878344e-08
0.71175 6.803001532657731e-08
0.737 4.869556188140932e-08
0.76225 3.489397100506404e-08
0.7875 2.499764363100311e-08
0.81275 1.789588760743833e-08
0.838 1.2819113149265258e-08
0.86325 9.174970565864137e-09
0.8885 6.579646824263418e-09
0.91375 4.707319770461114e-09
0.939 3.375975165462939e-09
0.96425 2.413498202483464e-09
0.9895 1.7319303060078652e-09
1.01475 1.238459994923405e-09
1.04 8.886869564753423e-10
1.06525 6.351588073012349e-10
1.0905 4.555997193764915e-10
1.11575 3.2577910711981367e-10
1.141 2.3373681526041025e-10
1.16625 1.671529090589395e-10
1.1915 1.1981752888743335e-10
1.21675 8.573363777672245e-11
1.242 6.144001623467969e-11
1.26725 4.4014046369495803e-11
1.2925 3.1513331309505995e-11
1.31775 2.2571615074189132e-11
1.343 1.6156388562825487e-11
1.36825 1.1582104581634852e-11
1.3935 8.292396176892204e-12
1.41875 5.944265730842692e-12
1.444 4.2503224756240765e-12
1.46925 3.0489297325616678e-12
1.4945 2.180426429077358e-12
1.51975 1.5654669939621644e-12
1.545 1.118606858796668e-12
1.57025 8.024340815527035e-13
1.5955 5.735872148690934e-13
1.62075 4.115680655978256e-13
1.646 2.9438662869272074e-13
1.67125 2.1104601879059394e-13
1.6965 1.5095537157513112e-13
1.72175 1.0819187683366605e-13
1.747 7.747401389309643e-14
1.77225 5.549796120130202e-14
1.7975 3.9745418043027906e-14
1.82275 2.8452036394989295e-14
1.848 2.0388727270945083e-14
1.87325 1.459832600086405e-14
1.8985 1.0463419243511084e-14
1.92375 7.485371018870877e-15
1.949 5.367703018705689e-15
1.97425 3.838891963978867e-15
1.99875 2.7841600101902814e-15
1.999 2.7693734579900254e-15
1.99925 2.7810876901835956e-15
1.9995 2.7265587139988484e-15


==> figures/data/Echo_triple_2_1_pole.dat <==
0.0 0.011429949900387433
0.00025 0.012625759676153269
0.0005 0.012247291901065884
0.00075 0.012334793363308429
0.001 0.012246719070203636
0.0015 0.012177891214686558
0.00175 0.012110887075704858
0.027 0.008674931854440094
0.05225 0.006214226000299858
0.0775 0.004450379885128476
0.10275 0.0031858356685586643
0.128 0.0022829696150588404
0.15325 0.0016346059392434642
0.1785 0.0011716115422567837
0.20375 0.0008381530816728934
0.229 0.0006010332440825302
0.25425 0.00042984898433315685
0.2795 0.0003085834962596181
0.30475 0.0002205171152972046
0.33 0.00015824605992600786
0.35525 0.0001130856441926224
0.3805 8.114849171781724e-05
0.40575 5.805087613492768e-05
0.431 4.161853031090847e-05
0.45625 2.9763974680182565e-05
0.4815 2.1333870699271564e-05
0.50675 1.527141213819277e-05
0.532 1.0948334036471988e-05
0.55725 7.836951161335784e-06
0.5825 5.610793277500822e-06
0.60775 4.0191604461607316e-06
0.633 2.878059678167311e-06
0.65825 2.06344448038111e-06
0.6835 1.4762066611406048e-06
0.70875 1.0581922545629315e-06
0.734 7.568710538742147e-07
0.75925 5.431534922573899e-07
0.7845 3.883650795658399e-07
0.80975 2.786863113392966e-07
0.835 1.9912841988487842e-07
0.86025 1.4290176163946448e-07
0.8855 1.0218638048066682e-07
0.91075 7.329166784050697e-08
0.936 5.2412935250508105e-08
0.96125 3.757176520605073e-08
0.9865 2.688453812633881e-08
1.01175 1.9275965722013484e-08
1.037 1.379512492838577e-08
1.06225 9.881994734005488e-09
1.0875 7.0761019636159084e-09
1.11275 5.0674931103988035e-09
1.138 3.632868011911918e-09
1.16325 2.59932817710151e-09
1.1885 1.8632043696372476e-09
1.21375 1.332750390262572e-09
1.239 9.560878105948092e-10
1.26425 6.840791825986257e-10
1.2895 4.907073091480744e-10
1.31475 3.506664679721607e-10
1.34 2.5164087892711414e-10
1.36525 1.7990253173514507e-10
1.3905 1.2913203205923242e-10
1.41575 9.230357090550136e-11
1.441 6.617313214494138e-11
1.46625 4.733300908748512e-11
1.4915 3.394093948213216e-11
1.51675 2.4295838190905903e-11
1.542 1.74057300408233e-11
1.56725 1.24588773734406e-11
1.5925 8.92330484969045e-12
1.61775 6.394509594294235e-12
1.643 4.57772415851485e-12
1.66825 3.280751098378366e-12
1.6935 2.346951331478087e-12
1.71875 1.6830359093964896e-12
1.744 1.2042468276652297e-12
1.76925 8.637797548462279e-13
1.7945 6.175477558433439e-13
1.81975 4.43098870793749e-13
1.845 3.167286017659638e-13
1.87025 2.2738522083780474e-13
1.8955 1.624970609275672e-13
1.92075 1.165533572786228e-13
1.946 8.333894740978832e-14
1.97125 5.976441983899865e-14
1.9965 4.278284891386043e-14
1.9995 4.118426619038766e-14


==> figures/data/Echo_triple_2_2_poles.dat <==
0.0 0.020620081886359578
0.00025 0.022738955549071006
0.0005 0.022018847567930065
0.00075 0.02213814220411134
0.001 0.02194230252069085
0.00125 0.02182704429479596
0.0015 0.021744360045701176
0.00175 0.02158750842183785
0.002 0.021514386411835278
0.00225 0.021374532196773717
0.0025 0.021284235672161523
0.00275 0.02117121014416798
0.003 0.021051754642393464
0.00325 0.02094224431345802
0.0035 0.020838882637781175
0.00375 0.020730048033108267
0.004 0.020623936401595225
0.00425 0.020518920526456888
0.0045 0.020416282339242153
0.00575 0.01993128287127407
0.006 0.019828476031200117
0.00625 0.019724322777690026
0.0065 0.019633041649927453
0.00675 0.01953400809296584
0.009 0.01871771870549041
0.00925 0.018619411419626298
0.00975 0.01844453557566712
0.01 0.018351942415651062
0.01025 0.0182586121763127
0.0105 0.018165283264432713
0.01075 0.018073604913653795
0.011 0.017983526508934547
0.012 0.017638594836085857
0.01225 0.017540909773779163
0.0125 0.017452655033579244
0.01275 0.01736759570425154
0.013 0.017278815759863144
0.01325 0.017192099470076966
0.0135 0.017106385191240112
0.015 0.016626808751475708
0.01525 0.016541522428491096
0.0155 0.016457363133442596
0.01825 0.015634581122011583
0.0185 0.015554878938282236
0.02125 0.014771163007292466
0.0215 0.014691009526642646
0.022 0.014549157467129207
0.02225 0.014476391127422425
0.02425 0.013941322188889728
0.0245 0.013870216377207152
0.0305 0.012431307749521114
0.03075 0.012365358464222476
0.0335 0.011747365009989527
0.03375 0.011687809013405695
0.04 0.0104563717376034
0.04275 0.009945360830285655
0.043 0.009895271198731105
0.06825 0.006417522421618219
0.0935 0.0042665271082582956
0.11875 0.0029030757294662203
0.144 0.0020018499757358484
0.16925 0.001399485261416397
0.1945 0.0009830545326843707
0.21975 0.000696912422852797
0.245 0.0004940946256272453
0.27025 0.00035275795289797964
0.2955 0.00025114848859107995
0.32075 0.00017968489865622438
0.346 0.0001282608724220949
0.37125 9.187340938716794e-05
0.3965 6.571745537926788e-05
0.42175 4.705971780226381e-05
0.447 3.366897851544156e-05
0.47225 2.4110663809231674e-05
0.4975 1.7268977459489906e-05
0.52275 1.2371116517480254e-05
0.548 8.86095150535325e-06
0.57325 6.339496624845012e-06
0.5985 4.544291378378606e-06
0.62375 3.2518301916558795e-06
0.649 2.333165247728268e-06
0.67425 1.668046706227665e-06
0.6995 1.1965103548412316e-06
0.72475 8.552664247646717e-07
0.75 6.139944566907232e-07
0.77525 4.3890202255424227e-07
0.8005 3.1485351406513814e-07
0.82575 2.2504991835212717e-07
0.851 1.6140383299937485e-07
0.87625 1.1549486085616311e-07
0.9015 8.278656178992423e-08
0.92675 5.924500937646492e-08
0.952 4.244044184565644e-08
0.97725 3.039043032264356e-08
1.0025 2.1774635167496786e-08
1.02775 1.5595205445978124e-08
1.053 1.1163950977008297e-08
1.07825 7.99992289629352e-09
1.1035 5.725156612101067e-09
1.12875 4.107267998126538e-09
1.154 2.9368610549488897e-09
1.17925 2.1066787445131596e-09
1.2045 1.505947769325297e-09
1.22975 1.0809674511573085e-09
1.255 7.730179477965441e-10
1.28025 5.545377930225376e-10
1.3055 3.9630048938994683e-10
1.33075 2.842414651544458e-10
1.356 2.033250357852326e-10
1.38125 1.4585870070392662e-10
1.4065 1.043317305278194e-10
1.43175 7.474658338726844e-11
1.457 5.350377537223718e-11
1.48225 3.833966512627694e-11
1.5075 2.746622195007513e-11
1.53275 1.9663209104917053e-11
1.558 1.4085102435765178e-11
1.58325 1.0081085477377063e-11
1.6085 7.229455621526232e-12
1.63375 5.17221990444504e-12
1.659 3.7093917576853815e-12
1.68425 2.6518597994948356e-12
1.7095 1.902979338205849e-12
1.73475 1.360773045922442e-12
1.76 9.764557304729256e-13
1.78525 6.978885961124179e-13
1.8105 5.005958463629104e-13
1.83575 3.5795384659107405e-13
1.861 2.568212378693095e-13
1.88625 1.83661343512401e-13
1.9115 1.3165100522792043e-13
1.93675 9.420090498877697e-14
1.962 6.750798522578628e-14
1.98725 4.8360983300987254e-14
1.9995 4.118483323224319e-14


==> figures/data/Echo_triple_2_3_poles.dat <==
0.0 0.0
0.01475 0.0
0.015 1.031396027686272e-11
0.01525 3.8878643616714833e-10
0.0155 1.1636134479055374e-11
0.01575 5.020715325157409e-09
0.016 1.2185866163431158e-09
0.01625 2.3434713152800038e-08
0.0165 1.3206368282121812e-08
0.01675 1.2483873166481133e-07
0.017 1.3741947902318317e-07
0.01725 1.3293746622783397e-05
0.0175 8.122296364345875e-05
0.01775 0.00022536026448577868
0.018 0.00031829716556596685
0.01825 0.0004568824506116921
0.0185 0.0005649999202843517
0.01875 0.0006861317131082306
0.019 0.0007912286281528448
0.01925 0.0009011813399815823
0.0195 0.0010068747906354842
0.01975 0.0011108366036821867
0.02 0.0012135953542273016
0.02025 0.0013136908397283085
0.0205 0.0014123546265486229
0.02075 0.001509229618592154
0.021 0.0016051574006829305
0.02125 0.001698102439733284
0.0215 0.0017986733228260022
0.02175 0.0018908075573383259
0.022 0.001978563967283756
0.02225 0.002065670615132023
0.0225 0.002150340442359287
0.02275 0.0022340706044642407
0.023 0.0023161751411772753
0.02325 0.0023968716874399284
0.0235 0.0024766408909637377
0.02375 0.0025543988122974665
0.024 0.002632291912010729
0.02425 0.0027065950581650284
0.0245 0.0027854134104098385
0.02475 0.0028622308495758605
0.025 0.0029322745424242218
0.02525 0.0030023452969225825
0.0255 0.0030699122153681003
0.02575 0.003137024406937575
0.026 0.003202751989390261
0.02625 0.0032674603341961697
0.0265 0.003331397531807985
0.02675 0.0033938835896349553
0.027 0.0034562468166976315
0.02725 0.0035164037004793798
0.0275 0.0035773948195094766
0.02775 0.003640404300318154
0.028 0.003696993698856631
0.02825 0.0037525710142793382
0.0285 0.0038064010311812564
0.02875 0.003859604574086269
0.029 0.003911859762595624
0.02925 0.003963320523829472
0.0295 0.004014026187267249
0.02975 0.004063643652946673
0.03 0.004112051743155188
0.03025 0.0041592953460720655
0.0305 0.004204809755363799
0.03075 0.004252867605928842
0.031 0.004296845597044129
0.03125 0.004338588092096305
0.0315 0.004379290328913483
0.03175 0.004418887862240705
0.032 0.0044580129575537055
0.03225 0.004496433102823594
0.0325 0.004534224590289677
0.03275 0.004571599437410471
0.033 0.004608110825212142
0.03325 0.004644696307566301
0.0335 0.004679663876725148
0.03375 0.004715606832648289
0.034 0.004750458274365074
0.03425 0.004782452180512781
0.0345 0.004813563571282894
0.03475 0.004843464043840312
0.035 0.004873208928219729
0.03525 0.004902392634862177
0.0355 0.004931166398808229
0.03575 0.004959665780490807
0.036 0.004987546177618122
0.03625 0.0050154985566977905
0.0365 0.005042364255592971
0.03675 0.005069001272023158
0.037 0.005095932385483816
0.04975 0.005668833056307284
0.075 0.0048529943090569625
0.10025 0.003598653646494472
0.1255 0.002552654858067497
0.15075 0.0017992441446723097
0.176 0.0012654096862437611
0.20125 0.0008951196294197466
0.2265 0.000634253080649434
0.25175 0.0004516010962928548
0.277 0.0003216369600143838
0.30225 0.0002296405667481705
0.3275 0.0001640668400619933
0.35275 0.00011731616753257642
0.378 8.40169804236369e-05
0.40325 6.0072616877566325e-05
0.4285 4.3040044645794516e-05
0.45375 3.0776849137803804e-05
0.479 2.207399622315269e-05
0.50425 1.5791650758391508e-05
0.5295 1.1326660758600683e-05
0.55475 8.093670543541621e-06
0.58 5.807825762355474e-06
0.60525 4.151996176043695e-06
0.6305 2.980197857274923e-06
0.65575 2.130217034740051e-06
0.681 1.5271551788962826e-06
0.70625 1.0923529526719349e-06
0.7315 7.832871077634188e-07
0.75675 5.606964748207927e-07
0.782 4.016866408753597e-07
0.80725 2.8752361649053865e-07
0.8325 2.0593017191444505e-07
0.85775 1.4757107925282932e-07
0.883 1.0564366688604946e-07
0.90825 7.571240136858712e-08
0.9335 5.4162381040347486e-08
0.95875 3.8840695421519986e-08
0.984 2.7791314728129842e-08
1.00925 1.9934097587783346e-08
1.0345 1.4251615337801412e-08
1.05975 1.0225726603147977e-08
1.085 7.3093845451256766e-09
1.11025 5.2475399826069145e-09
1.1355 3.750067023077577e-09
1.16075 2.689789568947396e-09
1.186 1.9232756219287978e-09
1.21125 1.3792285007005415e-09
1.2365 9.8733200516439e-10
1.26175 7.073890439470056e-10
1.287 5.062805168206224e-10
1.31225 3.6263768354125435e-10
1.3375 2.5977619956482326e-10
1.36275 1.8611785870368355e-10
1.388 1.3331860906448494e-10
1.41325 9.538634303063108e-11
1.4385 6.837726582622979e-11
1.46375 4.89308692745156e-11
1.489 3.51080713696546e-11
1.51425 2.51000155286224e-11
1.5395 1.8004668991079225e-11
1.56475 1.286980753554507e-11
1.59 9.239243021825738e-12
1.61525 6.604507007193226e-12
1.6405 4.737857145013105e-12
1.66575 3.3865124460766166e-12
1.691 2.428778608143485e-12
1.71625 1.7379485912136123e-12
1.7415 1.24575957488865e-12
1.76675 8.915100471251409e-13
1.792 6.386375072595284e-13
1.81725 4.573107507163943e-13
1.8425 3.2766154413742746e-13
1.86775 2.346743931989017e-13
1.893 1.679935220056244e-13
1.91825 1.2038168649916293e-13
1.9435 8.615133239095445e-14
1.96875 6.180557796040668e-14
1.994 4.4193462890797607e-14
1.9995 4.118235896104516e-14


==> figures/data/Echo_triple_2_TD_ART.dat <==
0.0 0.0
0.0145 0.0
0.01475 4.7034188762120994e-14
0.015 3.136604220430557e-13
0.01525 2.4058339217192393e-14
0.0155 9.033323927303374e-12
0.01575 1.3115406936765906e-12
0.016 6.873410957285854e-11
0.01625 2.80414475470342e-11
0.0165 1.1577564621331131e-08
0.01675 5.41092990200865e-07
0.017 2.238919881670264e-06
0.01725 4.791951599090819e-06
0.0175 6.4534490177168475e-06
0.01775 6.078577343610881e-06
0.018 6.318341425019764e-06
0.01825 7.826877999209755e-06
0.0185 2.466098897523013e-05
0.01875 2.7086404765924968e-05
0.019 2.825589855459481e-05
0.01925 3.530402475145339e-05
0.0195 4.02544204396892e-05
0.01975 4.893435763393937e-05
0.02 6.583292808904041e-05
0.02025 8.616273397297778e-05
0.0205 0.00011328055899526306
0.02075 0.00017751466383294863
0.021 0.0003168083019856378
0.02125 0.0004993491081704074
0.0215 0.0006811735334408698
0.02175 0.0008490092878071727
0.022 0.0010248627114739762
0.02225 0.0012057078793142341
0.0225 0.001361296353914435
0.02275 0.0014985020989873614
0.023 0.0016191832372816194
0.02325 0.0017298530615214908
0.0235 0.0018244385996461416
0.02375 0.001879039715114228
0.024 0.0019043014645484717
0.02425 0.0019158479592675094
0.0245 0.0019286809123287827
0.02475 0.001908245570430577
0.025 0.0018920089741658805
0.02525 0.0018669301592291621
0.0255 0.00183208385532716
0.02575 0.0018311838652330709
0.026 0.0018724862973729022
0.02625 0.0019324542570283321
0.0265 0.0019866822137762424
0.02675 0.002025693510242438
0.027 0.0020531634526588876
0.02725 0.0020664980253886334
0.0275 0.0020512300765575713
0.02775 0.0021463022228418336
0.028 0.002288330659035124
0.02825 0.0024459296844416274
0.0285 0.002633177551008214
0.02875 0.0027629955881603627
0.029 0.0027633754452724133
0.02925 0.0026705897852360126
0.0295 0.0025482246205697718
0.02975 0.0024188862023278176
0.03 0.0022999586280862514
0.03025 0.0022242893891211086
0.0305 0.0021679555774182053
0.03075 0.0021751633770564142
0.031 0.00215944524080087
0.03125 0.002234445194341976
0.0315 0.0024686146257218104
0.03175 0.0023919601209196387
0.032 0.0022126047965267963
0.03225 0.002104174357938895
0.0325 0.0020895552813590445
0.03275 0.002141231657078685
0.033 0.0021809530519223187
0.03325 0.0021877243639386356
0.0335 0.002270699865598101
0.03375 0.0023988906905659476
0.034 0.0024047327492240362
0.03425 0.0023678430456445044
0.0345 0.002321580938810184
0.03475 0.0022760336172536304
0.035 0.002222688108397453
0.03525 0.002184417868819743
0.0355 0.002193227359777506
0.03575 0.0022485249685762145
0.036 0.002315324370103293
0.03625 0.0023877107955377033
0.0365 0.002531432675025366
0.03675 0.002719915853318703
0.037 0.002945466549847565
0.03725 0.003155336058049295
0.0375 0.00328982714584625
0.03775 0.003380166333141017
0.038 0.0034982010105894597
0.03825 0.0036395104982406305
0.0385 0.0037521734490492662
0.03875 0.003817000297258414
0.039 0.0038896708161868312
0.03925 0.004017824888986045
0.0395 0.004089044731730655
0.03975 0.004095694407187745
0.04 0.00414085425769866
0.04025 0.0042001729826409975
0.0405 0.004276343398356248
0.04075 0.004354297012715152
0.041 0.004421940117189881
0.04125 0.004460425251165094
0.0415 0.004473874572070194
0.042 0.0044696920607625165
0.0425 0.004477718762029165
0.04275 0.0045212013227443485
0.043 0.004547838747355212
0.04325 0.004698403238513603
0.0435 0.004745108714452498
0.04375 0.005136830807819789
0.044 0.0060427423005980484
0.04425 0.006173504574806251
0.0445 0.005769498902630326
0.04475 0.005581290511772109
0.045 0.005796046962698878
0.04525 0.006154001517963981
0.0455 0.006187875654460478
0.04575 0.005859951818863244
0.046 0.005793780033289618
0.04625 0.005918240389990626
0.0465 0.005912543312545376
0.04675 0.005853202501808089
0.047 0.005792885397244017
0.04725 0.005742395288933641
0.0475 0.0057016809394170994
0.04775 0.005683557238471636
0.048 0.0056960697920872706
0.04825 0.005730735452648085
0.0485 0.005774663831854539
0.04875 0.0058021047041375146
0.049 0.005872646717104089
0.04925 0.005892513444214461
0.0495 0.0059763012606081755
0.04975 0.006058411209082441
0.05025 0.006116305404759226
0.0505 0.0061668119429751315
0.05075 0.006202463738565766
0.051 0.006203636644618593
0.0515 0.006176060775736294
0.05175 0.00635763369330874
0.052 0.006499641015092591
0.05225 0.006473982584494532
0.0525 0.0064890720749870255
0.05275 0.0063987210070966406
0.053 0.006291648199386144
0.05325 0.006181803848307628
0.0535 0.0061149242207011924
0.05375 0.006071134237896927
0.054 0.00602263789243545
0.05425 0.005966252454059431
0.0545 0.005909154767687212
0.05475 0.005881822877345158
0.055 0.005893591157894916
0.05525 0.005947870926889505
0.0555 0.006030109463058254
0.05575 0.0060878885791160455
0.056 0.006100727134864115
0.05625 0.006144253372148387
0.0565 0.006237593556113826
0.05675 0.006226072311434588
0.057 0.00612041288020435
0.05725 0.006072963861941061
0.0575 0.006134550210167445
0.05775 0.0061978947831901
0.058 0.006129311910645594
0.05825 0.006040510529510311
0.0585 0.006014788619253575
0.05875 0.006046653224197419
0.059 0.006050910084282711
0.05975 0.005985943169876173
0.06 0.005949752384124942
0.06025 0.00589824497065593
0.0605 0.005860980149432699
0.06075 0.005852524985630329
0.061 0.005857593754115352
0.06325 0.00578067141510788
0.0635 0.005742202707380256
0.06375 0.005695574882373295
0.064 0.00564915094859959
0.0655 0.00555416064306377
0.06575 0.005526154424797191
0.06675 0.005432003714975163
0.067 0.0054041618813651686
0.06725 0.005378717160549116
0.0675 0.005348632487255188
0.06775 0.005335857249865386
0.068 0.005338919563873445
0.069 0.005289183300803182
0.06925 0.005260289543903782
0.0695 0.005214656185793974
0.06975 0.005176382392006661
0.07025 0.005149117320909076
0.0705 0.005121056466656938
0.07075 0.0050865348717049515
0.076 0.0047345086149959
0.07625 0.004705414364654213
0.0765 0.0046789383851707925
0.0825 0.004403322310391393
0.08275 0.004405045484368316
0.108 0.003263733893523418
0.13325 0.0023002727478797806
0.1585 0.0016200715439173062
0.18375 0.0011410764801984721
0.209 0.0008088125154278418
0.23425 0.0005730942255473603
0.2595 0.00040853817296270103
0.28475 0.0002907637835547884
0.31 0.00020812409318919365
0.33525 0.00014847571709675816
0.3605 0.00010636703287896997
0.38575 7.595912686524756e-05
0.411 5.4443609470364646e-05
0.43625 3.894171925658278e-05
0.4615 2.7905552309249135e-05
0.48675 1.996644249961767e-05
0.512 1.430124141358665e-05
0.53725 1.0239850640638235e-05
0.5625 7.336395112735096e-06
0.58775 5.254194259386603e-06
0.613 3.761158676607929e-06
0.63825 2.695143784773973e-06
0.6635 1.9287609186420327e-06
0.68875 1.3836958171991577e-06
0.714 9.89392628288325e-07
0.73925 7.097118014497164e-07
0.7645 5.073323730042877e-07
0.78975 3.6416196057346567e-07
0.815 2.604180392096003e-07
0.84025 1.868152465693772e-07
0.8655 1.3350746872305746e-07
0.89075 9.57564951780716e-08
0.916 6.849700286556304e-08
0.94125 4.913749208285274e-08
0.9665 3.5147708284445196e-08
0.99175 2.5180938875264372e-08
1.017 1.8024572822405974e-08
1.04225 1.2916024335373435e-08
1.0675 9.252933810869091e-09
1.09275 6.624222659594765e-09
1.118 4.7450471255011045e-09
1.14325 3.3961574352933706e-09
1.1685 2.435488659715398e-09
1.19375 1.742438649082379e-09
1.219 1.2496351025564335e-09
1.24425 8.93369399808128e-10
1.2695 6.410834796255439e-10
1.29475 4.5842280114912336e-10
1.32 3.2895240857845845e-10
1.34525 2.351075705588063e-10
1.3705 1.6864278038761485e-10
1.39575 1.205889588795099e-10
1.421 8.651899116391995e-11
1.44625 6.187258611269689e-11
1.4715 4.43511301927275e-11
1.49675 3.1734786939865676e-11
1.522 2.274236673309761e-11
1.54725 1.6292046253691128e-11
1.5725 1.1664836443680516e-11
1.59775 8.355010005370227e-12
1.623 5.980377910359017e-12
1.64825 4.287181021914737e-12
1.6735 3.069476991582047e-12
1.69875 2.200303326985803e-12
1.724 1.5732807227546321e-12
1.74925 1.1285784552258629e-12
1.7745 8.070970822799297e-13
1.79975 5.794663953986986e-13
1.825 4.1405860797762644e-13
1.85025 2.970254796807996e-13
1.8755 2.1231652736876152e-13
1.90075 1.5234422978615538e-13
1.926 1.0896886312758659e-13
1.95125 7.81198685464597e-14
1.9765 5.5876978165437194e-14
1.99875 4.1742483859006456e-14
1.999 4.1520791350569224e-14
1.99925 4.169642103653235e-14
1.9995 4.0878876462977365e-14


==> figures/data/Echo_triple_3_1_pole.dat <==
0.0 0.0030469756855368317
0.00025 0.003365752525596493
0.0005 0.0032648612602365805
0.00075 0.0032881872441844996
0.001 0.003264708556005644
0.0015 0.0032463605488773665
0.00175 0.0032284987048547035
0.027 0.0023125478820578177
0.05225 0.001656577298444909
0.0775 0.0011863743428069651
0.10275 0.0008492743979468529
0.128 0.0006085899735805384
0.15325 0.00043575033974034376
0.1785 0.000312326118072462
0.20375 0.00022343335560276684
0.229 0.000160222371653328
0.25425 0.00011458837660097151
0.2795 8.226163878715969e-05
0.30475 5.8785059813125644e-05
0.33 4.2184952788831246e-05
0.35525 3.0146169601890416e-05
0.3805 2.1632420381282247e-05
0.40575 1.5475099160429346e-05
0.431 1.1094593679786601e-05
0.45625 7.934427354959465e-06
0.4815 5.687145251342153e-06
0.50675 4.071025846518205e-06
0.532 2.9185873863834455e-06
0.55725 2.0891604814926064e-06
0.5825 1.495715278029261e-06
0.60775 1.0714206328505449e-06
0.633 7.672280226357342e-07
0.65825 5.500693541940473e-07
0.6835 3.935245423228377e-07
0.70875 2.8209100638029604e-07
0.734 2.017653374109015e-07
0.75925 1.4479289050659684e-07
0.7845 1.035296711588019e-07
0.80975 7.429170048365667e-08
0.835 5.3083299487430634e-08
0.86025 3.809449708270982e-08
0.8855 2.7240663295212992e-08
0.91075 1.9537962266562222e-08
0.936 1.3972146921702714e-08
0.96125 1.0015814246189726e-08
0.9865 7.16683228725838e-09
1.01175 5.138552608023742e-09
1.037 3.67747983167535e-09
1.06225 2.6343245544844533e-09
1.0875 1.886334657581158e-09
1.11275 1.3508832872038398e-09
1.138 9.684434837885805e-10
1.16325 6.929242755552774e-10
1.1885 4.966897021375605e-10
1.21375 3.55282225154997e-10
1.239 2.5487218557465275e-10
1.26425 1.823606100223826e-10
1.2895 1.3081188042991405e-10
1.31475 9.34800424285357e-11
1.34 6.708197728426133e-11
1.36525 4.795809646942767e-11
1.3905 3.4423787097711354e-11
1.41575 2.460612152182349e-11
1.441 1.7640315700300468e-11
1.46625 1.261794925347594e-11
1.4915 9.047915191896711e-12
1.51675 6.476741269436194e-12
1.542 4.639988511376496e-12
1.56725 3.321265338588382e-12
1.5925 2.378758712732248e-12
1.61775 1.7046369778126588e-12
1.643 1.2203215523820026e-12
1.66825 8.745767841658084e-13
1.6935 6.256461055800103e-13
1.71875 4.4866071492077586e-13
1.744 3.21025974327013e-13
1.76925 2.302648684913492e-13
1.7945 1.646247807830483e-13
1.81975 1.1812050773307556e-13
1.845 8.44329465050637e-14
1.87025 6.061594715474041e-14
1.8955 4.331817706398795e-14
1.92075 3.1070586379701765e-14
1.946 2.2216348158030902e-14
1.97125 1.5931892588914275e-14
1.9965 1.1404975659089275e-14
1.9995 1.0978828324044908e-14


==> figures/data/Echo_triple_3_2_poles.dat <==
0.0 0.0
0.02525 0.0
0.0505 0.0
0.0595 0.0
0.05975 4.0283001313912346e-21
0.06 1.3044186498139554e-13
0.06025 1.8104050080429854e-13
0.0605 6.581368908121873e-12
0.06075 1.9042370071886106e-11
0.061 2.777651728697463e-11
0.06125 2.592491173419082e-10
0.0615 1.0409966625796337e-12
0.06175 1.7975397450998268e-09
0.062 3.939375490887891e-10
0.06225 5.496019452791134e-07
0.0625 5.731265845708657e-06
0.06275 1.1219692020821623e-05
0.063 1.6626711834238696e-05
0.06325 2.2216978790007888e-05
0.0635 2.7421623065135304e-05
0.06375 3.291525051779897e-05
0.064 3.806867167826951e-05
0.06425 4.332892305144273e-05
0.0645 4.875253212880913e-05
0.06475 5.422039863741165e-05
0.065 5.916913513056638e-05
0.06525 6.419953450753554e-05
0.0655 6.909193449776925e-05
0.06575 7.398094614723836e-05
0.066 7.879937545718082e-05
0.06625 8.357229249356544e-05
0.0665 8.831808761693476e-05
0.06675 9.298434035721107e-05
0.067 9.767065321909354e-05
0.06725 0.00010222013638637525
0.0675 0.00010690306088960455
0.06775 0.00011179746502524903
0.068 0.00011620082239174772
0.06825 0.00012061118211451074
0.0685 0.0001249236468068014
0.06875 0.00012921469476952945
0.069 0.00013345658399345107
0.06925 0.00013766131232681987
0.0695 0.00014183164689008068
0.06975 0.00014595243999414136
0.07 0.00015002294915456756
0.07025 0.0001540460336547627
0.0705 0.0001579848736348377
0.07075 0.00016223937508407155
0.071 0.0001661384288625854
0.07125 0.0001699062259895983
0.0715 0.00017364232714886445
0.07175 0.0001773105242174604
0.072 0.00018096015928266565
0.07225 0.0001845692310428188
0.0725 0.00018814396144933127
0.07275 0.00019170343642533702
0.073 0.000195204020511817
0.07325 0.0001987341816824513
0.0735 0.0002021321860112131
0.07375 0.00020575626463088987
0.074 0.0002092729401363804
0.07425 0.00021253321237166452
0.0745 0.00021579827594047195
0.07475 0.00021897176991368873
0.075 0.00022214974189786152
0.07525 0.00022528867706806912
0.0755 0.00022840422208217755
0.07575 0.00023151043840427836
0.076 0.00023456845030012094
0.07625 0.0002376534750921895
0.0765 0.00024064049306257113
0.07675 0.0002437103677906321
0.077 0.00024686750601701627
0.07725 0.0002497445413372129
0.0775 0.00025257823836356624
0.07775 0.0002553395072272918
0.078 0.00025810072618803693
0.07825 0.0002608342861993909
0.0785 0.0002635513342040471
0.07875 0.0002662546863834605
0.079 0.00026893479302514183
0.07925 0.0002716099923083115
0.0795 0.00027425673495001893
0.07975 0.0002768472394729024
0.08 0.0002795536620945846
0.08025 0.00028201338425650656
0.0805 0.00028435554050098774
0.08075 0.0002866479657062291
0.081 0.00028890725218346473
0.08125 0.00029115710054986846
0.0815 0.00029338938404621266
0.08175 0.0002956065987051271
0.082 0.0002978188037499851
0.08225 0.0003000042945395643
0.0825 0.0003022106069749468
0.08275 0.0003043466651811902
0.083 0.0003065596009536153
0.08325 0.00030870807717020375
0.0835 0.0003107118179268808
0.08375 0.0003126791609012207
0.084 0.00031459330102685346
0.08425 0.0003165161682679822
0.0845 0.0003184232429341978
0.08475 0.00032032271658715284
0.085 0.00032222451857953275
0.08525 0.00032410290588938824
0.0855 0.00032600879297956653
0.08575 0.0003278531967062596
0.086 0.0003297188750555362
0.08625 0.0003316148448129911
0.0865 0.00033336900533476857
0.08675 0.0003350503935184279
0.1105 0.0004078079467074726
0.11075 0.0004077525307271189
0.111 0.0004077641098868439
0.11325 0.00040723718060171215
0.1135 0.00040724675318712513
0.13875 0.0003693518905534061
0.164 0.00030129592752014167
0.18925 0.00023408608244900424
0.2145 0.00017604451140856357
0.23975 0.00013056747991906144
0.265 9.530537275378279e-05
0.29025 6.933565441768038e-05
0.3155 5.002739429235829e-05
0.34075 3.612114614828581e-05
0.366 2.5944988425125738e-05
0.39125 1.8652195493082534e-05
0.4165 1.3366507909771797e-05
0.44175 9.592075733910895e-06
0.467 6.874525718375868e-06
0.49225 4.927331576282178e-06
0.5175 3.5301125310135967e-06
0.54275 2.5277082138430053e-06
0.568 1.811670096463859e-06
0.59325 1.2973071054200264e-06
0.6185 9.299241564415052e-07
0.64375 6.652887676144826e-07
0.669 4.770905174227996e-07
0.69425 3.41215372175902e-07
0.7195 2.449584196390638e-07
0.74475 1.7505184338009496e-07
0.77 1.2562048204561647e-07
0.79525 8.977122584159693e-08
0.8205 6.441864182248781e-08
0.84575 4.608301174822465e-08
0.871 3.303843484100393e-08
0.89625 2.3627843619033603e-08
0.9215 1.693569850115503e-08
0.94675 1.2123076628841874e-08
0.972 8.691241641287259e-09
0.99725 6.221298152265931e-09
1.0225 4.454081946628216e-09
1.04775 3.1905776539110514e-09
1.073 2.2847242837156006e-09
1.09825 1.6380486989569804e-09
1.1235 1.1718747426189227e-09
1.14875 8.400373960345518e-10
1.174 6.008359961584944e-10
1.19925 4.311780332168189e-10
1.2245 3.0830049799672723e-10
1.24975 2.2123288994753927e-10
1.275 1.5807649721313492e-10
1.30025 1.1344141624091263e-10
1.3255 8.111983787379695e-11
1.35075 5.818200223480016e-11
1.376 4.16075879751887e-11
1.40125 2.982604426348971e-11
1.4265 2.1342074825547127e-11
1.45175 1.530207068866977e-11
1.477 1.0951149212486391e-11
1.50225 7.844742212842468e-12
1.5275 5.617306755701106e-12
1.55275 4.022788737476598e-12
1.578 2.8839231164221692e-12
1.60325 2.063455813050507e-12
1.6285 1.4790898361112708e-12
1.65375 1.0579932016304163e-12
1.679 7.589826355829643e-13
1.70425 5.430507691911207e-13
1.7295 3.8954405931320414e-13
1.75475 2.783737614103321e-13
1.78 1.9976309225315084e-13
1.80525 1.428141810536886e-13
1.8305 1.02510427332375e-13
1.85575 7.327444900340168e-14
1.881 5.253100989684269e-14
1.90625 3.75749294045231e-14
1.9315 2.6943742423120448e-14
1.95675 1.928705616750055e-14
1.982 1.3817399107448009e-14
1.9995 1.097833394622256e-14


==> figures/data/Echo_triple_3_3_poles.dat <==
0.0 0.0
0.02525 0.0
0.04725 0.0
0.0475 1.5597394498350813e-17
0.04775 2.268547936874111e-12
0.048 3.425281063515735e-12
0.04825 2.485020792547139e-11
0.0485 8.076798839400532e-11
0.04875 6.20411324001645e-11
0.049 8.096875813933745e-10
0.04925 4.630000317942965e-13
0.0495 5.44814028807916e-09
0.04975 1.1036491963044192e-09
0.05 1.8355163768007477e-07
0.05025 4.560039271282499e-06
0.0505 9.138209187792244e-06
0.05075 1.3650965253208263e-05
0.051 1.8507317696612223e-05
0.05125 2.2839984062184725e-05
0.0515 2.766041806738509e-05
0.05175 3.1988426739201145e-05
0.052 3.661661899000225e-05
0.05225 4.136453074172777e-05
0.0525 4.6004714807432776e-05
0.05275 5.034017665261174e-05
0.053 5.472345094950988e-05
0.05325 5.9021180566369355e-05
0.0535 6.332038107982188e-05
0.05375 6.757584098217703e-05
0.054 7.180092669813019e-05
0.05425 7.602012170595859e-05
0.0545 8.017230282689768e-05
0.05475 8.437446028886899e-05
0.055 8.842462816603846e-05
0.05525 9.27523127876225e-05
0.0555 9.708518558035792e-05
0.05575 0.00010104529336139845
0.056 0.00010506399951538529
0.05625 0.00010898235419372518
0.0565 0.0001129118745859392
0.05675 0.00011679934471369207
0.057 0.00012066549118585447
0.05725 0.0001245207893097521
0.0575 0.00012833156855300378
0.05775 0.00013216181953887347
0.058 0.00013591326702768678
0.05825 0.00013973045360090593
0.0585 0.0001437779353056996
0.05875 0.00014744153785645068
0.059 0.00015108776745144845
0.05925 0.0001546731360890024
0.0595 0.00015824272051483574
0.05975 0.00016177720947280568
0.06 0.0001652705574552486
0.06025 0.00016872501046616152
0.0605 0.00017214774014215413
0.06075 0.00017554345097561038
0.061 0.0001789411806852041
0.06125 0.0001822607780755675
0.0615 0.00018585015379044857
0.06175 0.00018919572518745652
0.062 0.00019239936202161987
0.06225 0.0001955928576050686
0.0625 0.00019872745421050286
0.06275 0.00020186300856751344
0.063 0.00020497250940884588
0.06325 0.0002080637275188093
0.0635 0.00021115421490991906
0.06375 0.00021420158764353216
0.064 0.00021728956496001176
0.06425 0.00022026812398759498
0.0645 0.00022342213048591822
0.06475 0.00022654327155680312
0.065 0.0002294241612602082
0.06525 0.00023230790166608547
0.0655 0.00023511613710314018
0.06575 0.000237938937234965
0.066 0.00024073627414393452
0.06625 0.0002435230167537541
0.0665 0.0002463090215462878
0.06675 0.0002490642983322468
0.067 0.0002518467210547105
0.06725 0.0002545613635862153
0.0675 0.0002573236822138959
0.06775 0.0002602029784417825
0.068 0.0002628351247273371
0.06825 0.00026541988386744665
0.0685 0.0002679473326013654
0.06875 0.0002704751906552737
0.069 0.0002729881950208558
0.06925 0.00027549292124341804
0.0695 0.00027799056187648413
0.06975 0.00028045860072814386
0.07 0.00028288626887722657
0.07025 0.00028527546671612363
0.0705 0.0002875920929020149
0.07075 0.0002900498721950944
0.071 0.00029233938120700495
0.07125 0.0002945275811109282
0.0715 0.0002966782518441359
0.07175 0.0002987959751077728
0.072 0.0003009161682247681
0.07225 0.0003030254951114039
0.0725 0.00030512757880227524
0.07275 0.000307233703272257
0.073 0.00030931809552710537
0.07325 0.0003114341352958367
0.0735 0.00031348225667557345
0.07375 0.0003156010895981775
0.074 0.00031769033607690445
0.07425 0.00031963366062948774
0.0745 0.00032154143947505493
0.07475 0.0003233991392192692
0.075 0.0003252727314697689
0.07525 0.0003271360836388975
0.0755 0.00032899827753390303
0.07575 0.00033086751173602155
0.076 0.00033272063861980423
0.07625 0.00033460315867456973
0.0765 0.00033643622422824845
0.07675 0.00033828109463162064
0.077 0.00034017657438054804
0.07725 0.00034194209850110113
0.1025 0.0004251063402316721
0.105 0.00042586188086390063
0.106 0.0004257592498771414
0.1075 0.00042602146285707104
0.10775 0.00042598826522119914
0.108 0.00042603587633259835
0.13325 0.00038677827419281104
0.1585 0.0003185028247235923
0.18375 0.00024826132200889204
0.209 0.00018808617077190954
0.23425 0.00013930097906368063
0.2595 0.00010226328281435343
0.28475 7.42267335289994e-05
0.31 5.383343877696944e-05
0.33525 3.8744837880361034e-05
0.3605 2.792126464776833e-05
0.38575 2.00185353036429e-05
0.411 1.4386592662843455e-05
0.43625 1.0308729475040982e-05
0.4615 7.3961338678384325e-06
0.48675 5.296232511680524e-06
0.512 3.795569381573667e-06
0.53725 2.7186678693756732e-06
0.5625 1.9482848149911236e-06
0.58775 1.3955584818947276e-06
0.613 9.99107161352688e-07
0.63825 7.159867549801879e-07
0.6635 5.124168523743251e-07
0.68875 3.676210815136894e-07
0.714 2.628684116886285e-07
0.73925 1.8856385264201737e-07
0.7645 1.3479490909661517e-07
0.78975 9.675613681886217e-08
0.815 6.9192184564278e-08
0.84025 4.963633045055481e-08
0.8655 3.547266628779999e-08
0.89075 2.5442344772637783e-08
0.916 1.819955955973604e-08
0.94125 1.305577258176829e-08
0.9665 9.338707908686859e-09
0.99175 6.690550061666578e-09
1.017 4.7891117621288045e-09
1.04225 3.4317757689698502e-09
1.0675 2.4584962098504226e-09
1.09275 1.7600501216052071e-09
1.118 1.2607548894876626e-09
1.14325 9.023560978365426e-10
1.1685 6.471072455596172e-10
1.19375 4.6296445854017096e-10
1.219 3.320269805287169e-10
1.24425 2.373674886033609e-10
1.2695 1.7033533513218734e-10
1.29475 1.2180254856695624e-10
1.32 8.740237546993847e-11
1.34525 6.246788181311745e-11
1.3705 4.480824354964533e-11
1.39575 3.204038399532443e-11
1.421 2.2988022506372365e-11
1.44625 1.6439493610412458e-11
1.4715 1.1784057647184722e-11
1.49675 8.431905954481032e-12
1.522 6.042627538442365e-12
1.54725 4.3287828619687425e-12
1.5725 3.0993371428257535e-12
1.59775 2.219919067353421e-12
1.623 1.5889813351325084e-12
1.64825 1.1391003589294356e-12
1.6735 8.155574315586623e-13
1.69875 5.846187265569301e-13
1.724 4.1801935277538336e-13
1.74925 2.998623377172607e-13
1.7745 2.1444500977039575e-13
1.79975 1.539637294586375e-13
1.825 1.1001502072413334e-13
1.85025 7.891941786284064e-14
1.8755 5.6412321126840624e-14
1.90075 4.047773255820451e-14
1.926 2.8952934450107026e-14
1.95125 2.07563827717335e-14
1.9765 1.4846465675245147e-14
1.9995 1.0978346763944844e-14


==> figures/data/Echo_triple_3_TD_ART.dat <==
0.0 0.0
0.02525 0.0
0.0305 0.0
0.03075 1.1122242851907071e-17
0.031 7.692748763437295e-14
0.03125 1.453529245501566e-14
0.0315 1.0315245258996294e-12
0.03175 2.349082368960549e-11
0.032 1.4243602586349128e-10
0.03225 1.4192222206454936e-10
0.0325 3.740925661349127e-09
0.03275 5.839531252144479e-08
0.033 2.053287698816867e-07
0.03325 3.420072894846116e-07
0.0335 3.9637327199978115e-07
0.03375 4.7014718323819965e-07
0.034 4.779203302060008e-07
0.03425 4.751946906713598e-07
0.0345 4.718512011219098e-07
0.03475 4.7462284773533604e-07
0.035 4.828631201260992e-07
0.03525 5.018770412184281e-07
0.0355 5.310850938158217e-07
0.03575 5.70674098142721e-07
0.036 6.232995731531417e-07
0.03625 6.779351362896387e-07
0.0365 7.216383885235292e-07
0.03675 7.856168160829951e-07
0.037 8.557263443893985e-07
0.03725 9.185234459543157e-07
0.0375 1.0169673491644694e-06
0.03775 1.1557501536619939e-06
0.038 1.2974720487594685e-06
0.03825 1.4223999883159648e-06
0.0385 1.587560824241205e-06
0.03875 1.8282693980554037e-06
0.039 2.2004067468359015e-06
0.03925 3.145824027306005e-06
0.0395 5.617761944342861e-06
0.03975 9.32579536754379e-06
0.04 1.335857852105558e-05
0.04025 1.597994166075852e-05
0.0405 1.6241681482267447e-05
0.04075 1.530317494845375e-05
0.041 1.5725185540491502e-05
0.04125 1.623558965108097e-05
0.0415 1.570092035957003e-05
0.04175 1.4705126685973112e-05
0.042 1.4120596265298797e-05
0.04225 1.3851357682538317e-05
0.0425 1.3701761744535975e-05
0.04275 1.4659308172663484e-05
0.043 1.5701512363510062e-05
0.04325 1.6414281558500553e-05
0.0435 1.642586547502948e-05
0.04375 1.6521559286036263e-05
0.044 1.6697642153034946e-05
0.04425 1.678468227070382e-05
0.0445 1.7276537095655825e-05
0.04475 1.8314334492292298e-05
0.045 1.9370177014029722e-05
0.04525 1.9803438614900557e-05
0.0455 1.9349317675549214e-05
0.04575 1.87317827980515e-05
0.046 1.8401698807813487e-05
0.04625 2.0511840630275795e-05
0.0465 2.347936314344566e-05
0.04675 2.699848278949681e-05
0.047 3.176564813192836e-05
0.04725 4.112940035667902e-05
0.0475 5.533063078317599e-05
0.04775 6.951132577799097e-05
0.048 7.59924523384552e-05
0.04825 7.085274594773033e-05
0.0485 5.93904798272347e-05
0.04875 5.228337711178979e-05
0.049 5.1453032897454424e-05
0.04925 5.7415309157477896e-05
0.0495 6.33143896376093e-05
0.04975 6.952761554886976e-05
0.05 7.19039915839863e-05
0.05025 7.041397868791998e-05
0.0505 6.918364594549032e-05
0.05075 6.98773858752472e-05
0.051 7.121572215582672e-05
0.05125 7.237339805898784e-05
0.0515 7.429214579679934e-05
0.05175 7.740646852408312e-05
0.052 8.071639811685101e-05
0.05225 8.522221078590119e-05
0.0525 8.622037441470728e-05
0.05275 8.899233363036439e-05
0.053 9.335063887941029e-05
0.05325 9.710329766697278e-05
0.0535 9.757905619429245e-05
0.05375 0.0001089966912174056
0.054 0.0001366855708453535
0.05425 0.0001654444212433378
0.0545 0.00017712437930948282
0.05475 0.0001703093428234539
0.055 0.00015778579607651498
0.05525 0.0001536701093934584
0.0555 0.0001485134096446083
0.05575 0.0001439352442737069
0.056 0.00013904167395809808
0.05625 0.00013513707997455193
0.0565 0.00013223128280048172
0.05675 0.00013097506552031546
0.05725 0.0001308829243859573
0.0575 0.00013011153019882118
0.05775 0.00012891690824759594
0.058 0.00012850122774059257
0.05825 0.00012967077742068322
0.0585 0.00013241894042666035
0.05875 0.00013573565682369797
0.059 0.00013895759584821562
0.05925 0.00014159774219668652
0.0595 0.00014313269820963897
0.05975 0.00014443661100826933
0.06 0.0001451350969790709
0.0605 0.00014383225879725957
0.06075 0.00014533047927661914
0.061 0.00014804426226072302
0.06125 0.00015065557539643165
0.0615 0.00015133980941327857
0.06175 0.00015129912422065972
0.062 0.00015397913978974185
0.06225 0.00015874560328306588
0.0625 0.0001630412556996189
0.06275 0.00016455689603699477
0.0635 0.00016277791292205866
0.06375 0.0001618698591864538
0.064 0.00016055964552310037
0.06425 0.00015943507534893695
0.0645 0.0001593560961419645
0.06475 0.00016042850724140792
0.065 0.00016119582862907786
0.06525 0.00016098570588085655
0.0655 0.00016127890111637867
0.06575 0.0001630710843053935
0.066 0.00016662451571358068
0.06625 0.00017051541249309883
0.0665 0.00017364500418973539
0.06675 0.00017676982927905324
0.067 0.0001806844232462773
0.06725 0.00018452048565813193
0.0675 0.00018884748540311784
0.06775 0.00019231719024427455
0.068 0.00019570309414783686
0.06825 0.00019954343685153476
0.0685 0.0002037846621797646
0.06875 0.000207797144026512
0.069 0.00021132058899271176
0.06925 0.00021476681086236694
0.0695 0.0002181204502347903
0.06975 0.00022120431057418266
0.07 0.00022429717014242612
0.07025 0.00022640340732082555
0.0705 0.00022857462157432307
0.07075 0.00023154179110185334
0.071 0.00023544968861457098
0.07125 0.00024161487949235134
0.0715 0.0002492355958782941
0.07175 0.0002561208339502609
0.072 0.0002611522676470104
0.07225 0.00026473393494176833
0.0725 0.00026850535403878266
0.07275 0.000273048838967906
0.073 0.0002770669902074938
0.07325 0.0002806535744431268
0.0735 0.00028498575766659165
0.07375 0.0002902321243639409
0.074 0.00029566090532128246
0.07425 0.0003006468975596027
0.0745 0.00030485922538953016
0.07475 0.00030739644304674836
0.07575 0.00030997901141303127
0.076 0.00031256287790110864
0.07625 0.0003160929988359276
0.0765 0.00031990023553476137
0.07675 0.00032420588523474254
0.077 0.0003278596188407989
0.07725 0.00032872901629601303
0.07775 0.00032817347606995106
0.078 0.0003303685864558317
0.07825 0.0003354418516834341
0.0785 0.0003405914651604989
0.07875 0.0003451049672972974
0.079 0.0003499832199532752
0.07925 0.00035376630344734547
0.0795 0.00035707048312930893
0.07975 0.00035682896183651414
0.082 0.00036175824428881216
0.08225 0.00036173038297584894
0.08275 0.0003625315340711434
0.083 0.0003647162121585692
0.08325 0.0003678142848842168
0.0835 0.0003705272031628212
0.08375 0.00037356088632449236
0.084 0.0003758515191416257
0.085 0.0003799426730983485
0.08525 0.0003819897987411428
0.086 0.00038656636444306457
0.08625 0.0003888253156293192
0.087 0.0003921489342475347
0.08725 0.00039437169679467276
0.0875 0.0003967452228080854
0.08775 0.00039889422571291093
0.0905 0.00041314081651712685
0.09075 0.00041544314908169213
0.091 0.0004175591231658666
0.0935 0.0004265680298774871
0.094 0.00042623689360446834
0.099 0.00043607343886134113
0.10075 0.00043444495026069563
0.101 0.0004345018616439139
0.1025 0.00043358933266842564
0.104 0.0004355028866689062
0.10775 0.0004324306419696588
0.1085 0.0004327179924246357
0.13375 0.0003847888956952447
0.159 0.00031839577031904853
0.18425 0.0002477195291228991
0.2095 0.00018756236228702412
0.23475 0.00013884500162183048
0.26 0.00010195014809908933
0.28525 7.400828262216788e-05
0.3105 5.3664465148104516e-05
0.33575 3.8620426762731185e-05
0.361 2.78132553894062e-05
0.38625 1.9955161694803856e-05
0.4115 1.4338442642538638e-05
0.43675 1.0277939803411611e-05
0.462 7.369993168825193e-06
0.48725 5.278650874918878e-06
0.5125 3.7822547018021394e-06
0.53775 2.711153138129046e-06
0.563 1.941236200665116e-06
0.58825 1.391416499609092e-06
0.6135 9.954627360169838e-07
0.63875 7.139030520589315e-07
0.664 5.108320578292227e-07
0.68925 3.6641812693289144e-07
0.7145 2.619703070088731e-07
0.73975 1.8796945062801842e-07
0.765 1.3436227520974787e-07
0.79025 9.646163350013722e-08
0.8155 6.893494700686727e-08
0.84075 4.9444702694771676e-08
0.866 3.535441839559787e-08
0.89125 2.5353555270175386e-08
0.9165 1.814956329620446e-08
0.94175 1.3003537332379939e-08
0.967 9.306674804622617e-09
0.99225 6.6661695174649585e-09
1.0175 4.775324028521805e-09
1.04275 3.4213033157401444e-09
1.068 2.4507236090573356e-09
1.09325 1.7534354372193834e-09
1.1185 1.2569422507718907e-09
1.14375 8.994696920487864e-10
1.169 6.453726870785416e-10
1.19425 4.6140001395503053e-10
1.2195 3.309700970831836e-10
1.24475 2.3657871576103076e-10
1.27 1.6984001112146234e-10
1.29525 1.2140708314157708e-10
1.3205 8.709346760282329e-11
1.34575 6.225242831067826e-11
1.371 4.464692472925972e-11
1.39625 3.1947769840244025e-11
1.4215 2.2900125116826173e-11
1.44675 1.6388147470226766e-11
1.472 1.1739728210574294e-11
1.49725 8.406496424953553e-12
1.5225 6.0232251160091384e-12
1.54775 4.313892565490675e-12
1.573 3.08813414096812e-12
1.59825 2.2129114955938635e-12
1.6235 1.5836733921494174e-12
1.64875 1.1361385434977162e-12
1.674 8.123845487423456e-13
1.69925 5.827423345259452e-13
1.7245 4.1657016912171677e-13
1.74975 2.990135540198983e-13
1.775 2.1382960596702005e-13
1.80025 1.533943658113266e-13
1.8255 1.0962329896287654e-13
1.85075 7.862591128917508e-14
1.876 5.62430826952265e-14
1.90125 4.0346939741395733e-14
1.9265 2.885988991286014e-14
1.95175 2.067614672116199e-14
1.977 1.480003312059869e-14
1.99875 1.1127658086247366e-14
1.999 1.1068559580214432e-14
1.99925 1.1115378717805635e-14
1.9995 1.0897438728524794e-14


==> figures/data/Flutter_MoD_complex.dat <==
0.0 1.124356973609149
0.004 1.0072844388877964
0.008 0.8908021253084409
0.012 0.8023889037404546
0.016 0.7100559599787183
0.02 0.639762126574239
0.024 0.565709330433549
0.028 0.5066538344031177
0.032 0.45132661436052757
0.036 0.4041096717393622
0.04 0.3582447998078543
0.044 0.3206884880111869
0.048 0.28647364410124654
0.052 0.25648555189978317
0.056 0.22916101077686082
0.06 0.20515030052002203
0.064 0.18412994490072376
0.068 0.16459190475277263
0.072 0.14617162775181008
0.076 0.13019752937812293
0.08 0.11789100299375421
0.084 0.1039383560043397
0.088 0.09269510684695513
0.092 0.08342384792195248
0.096 0.07479236742305492
0.1 0.0676551021464197
0.104 0.06032909622876176
0.108 0.05498516139746986
0.112 0.04947916913623783
0.116 0.044089381078426186
0.12 0.03872378052716088
0.124 0.035247220861351625
0.128 0.03195453944525562
0.132 0.027400615506529717
0.136 0.02504084694784915
0.14 0.022630675456403494
0.144 0.020751494478566022
0.148 0.018854665335333438
0.152 0.017143818035680655
0.156 0.016095349421363588
0.16 0.014426013210844212
0.164 0.012508706481548735
0.168 0.011035898220365438
0.172 0.010609369929023945
0.176 0.008972038940399671
0.18 0.007717068462934334
0.184 0.007334202382224897
0.188 0.006790980395096458
0.192 0.006487986654613748
0.196 0.005904377362679274
0.2 0.0058052305830402
0.204 0.005544477487743506
0.208 0.004774772472787684
0.212 0.00387571665661301
0.216 0.003874662896067643
0.22 0.0036177416607141083
0.224 0.002622526916079069
0.228 0.0025287076544230685
0.232 0.0024850051916787803
0.236 0.002528532848708585
0.24 0.0024298533957334578
0.244 0.0024063977992628428
0.248 0.002575783011371123
0.252 0.002377485897119493
0.256 0.0017910849437065804
0.26 0.0015363452108958058
0.264 0.0017765108535176904
0.268 0.0012692175486484934
0.272 0.000954662203711316
0.276 0.0010313545456121518
0.28 0.0011317595008120771
0.284 0.001220240448737437
0.288 0.0011703026505498226
0.292 0.0013937029106263477
0.296 0.001469799034539701
0.3 0.0011854811975667895
0.304 0.0007326190051227992
0.308 0.0010493891903668002
0.312 0.0008781589730402479
0.316 0.00038638477585360064
0.32 0.0005054426729215549
0.324 0.0005320028704846487
0.328 0.0007490469670942827
0.332 0.0007019705036122269
0.336 0.0008232823883370311
0.34 0.0009864091148928727
0.344 0.0009661194763585927
0.348 0.000596483741653559
0.352 0.00042678935210048035
0.356 0.0007853865128537446
0.36 0.0003799044934467392
0.364 0.0002238165673517785
0.368 0.00031587596657138106
0.372 0.00039558106942332494
0.376 0.0005409737745135537
0.38 0.00046396960871041384
0.384 0.0007192508950545128
0.388 0.0007419579858733924
0.392 0.0006332519957442855
0.396 0.0002591271985022639
0.4 0.0005512088030348286
0.404 0.0004244361653157018
0.408 6.831708293238922e-05
0.412 0.00026407163396978774
0.416 0.00019340827337083408
0.42 0.0004188566379049847
0.424 0.0003550825873469006
0.428 0.0004376094740367035
0.432 0.0005986903839821373
0.436 0.0005767948294302359
0.44 0.000351134280312204
0.444 0.0001547915749062763
0.448 0.0005504038445240059
0.452 0.0001754909339091572
0.456 5.597642426140548e-05
0.46 0.00019361689461672263
0.464 0.00018198502040347975
0.468 0.0003667726155560215
0.472 0.0002403285288536462
0.476 0.0004569790842611485
0.48 0.0004754290155599806
0.484 0.00042794836959252243
0.488 0.00012933868538486963
0.492 0.0002688171923940126
0.496 0.00039835194931361217
0.5 1.1947172300324426e-06
0.504 0.0001435546794362347
0.508 0.00011196030539511614
0.512 0.00023924718918478204
0.516 0.0002521988359824611
0.52 0.0002454567740014377
0.524 0.0004149411855922837
0.528 0.0003645608632492738
0.532 0.0002601509636716479
0.536 8.300191335637602e-05
0.54 0.00032203199742575583
0.544 0.00015445635252359132
0.548 1.6347385462671037e-05
0.552 0.00012379659419562924
0.556 0.00011440442016427276
0.56 0.00022916986724043817
0.564 0.0001742950635409077
0.568 0.0002738787919725817
0.572 0.0003295881400724828
0.576 0.0002681831941903917
0.58 0.00011813271069861835
0.584 0.00014956237938182953
0.588 0.0002853117340219989
0.592 1.1634734826385428e-05
0.596 5.9474654651946497e-05
0.6 9.482936596865796e-05
0.604 0.0001335399124281927
0.608 0.000183344425210901
0.612 0.00016469621232450768
0.616 0.0002675955936312115
0.62 0.0002441474369553083
0.624 0.00017791272788522596
0.628 7.452794914017328e-05
0.632 0.0001689253632201155
0.636 0.0001486352410102212
0.64 1.658978951815848e-05
0.644 6.129707840907648e-05
0.648 8.853942957681737e-05
0.652 0.0001317930249425456
0.656 0.00013261899357712572
0.66 0.00017343986289360157
0.664 0.00022647418972904156
0.668 0.00017260310198372394
0.672 9.39750750199523e-05
0.676 0.00011763092343728757
0.68 0.0001623942468109333
0.684 1.3306496403832459e-05
0.688 3.591538327589206e-05
0.692 6.775940746061305e-05
0.696 9.164552630116094e-05
0.7 0.00012045772569345474
0.704 0.00011825561847516457
0.708 0.0001713021849361227
0.712 0.00017185848271613933
0.716 0.00011439819835911663
0.72 5.345632990681318e-05
0.724 0.00012079531251081867
0.728 0.00010365752131840015
0.732 1.0469149916925554e-05
0.736 3.6813489415902676e-05
0.74 6.121978767492582e-05
0.744 8.62165601803593e-05
0.748 9.072668606376245e-05
0.752 0.00012168907411136775
0.756 0.00014979421828214995
0.76 0.00012137196218037628
0.764 6.433666461117611e-05
0.768 8.985515212282498e-05
0.772 8.487330029113569e-05
0.776 1.6226993662169504e-05
0.78 3.2299874705336486e-05
0.784 4.146435076747261e-05
0.788 6.870875088090613e-05
0.792 7.508179447441605e-05
0.796 8.231160725923417e-05
0.8 0.00011386500757974714
0.804 0.00012047495627070754
0.808 7.533432824578944e-05
0.812 3.3464117409405566e-05
0.816 0.00010001795549157696
0.82 5.687409321717271e-05
0.824 6.096125889311171e-06
0.828 3.0044654151433087e-05
0.832 3.7121149823146896e-05
0.836 6.517635337885819e-05
0.84 5.661182315097788e-05
0.844 8.7615120665116e-05
0.848 9.819814830438034e-05
0.852 8.948947551718693e-05
0.856 3.989902022755826e-05
0.86 5.6842330034722345e-05
0.864 5.8299936622290345e-05
0.868 1.4089807444190613e-05
0.872 2.610526230670054e-05
0.876 2.368826595648152e-05
0.88 4.812127678683991e-05
0.884 4.973511504318417e-05
0.888 5.277549187331863e-05
0.892 8.06110021191361e-05
0.896 8.183549548306638e-05
0.9 5.514681888949324e-05
0.904 1.811699908854656e-05
0.908 7.479001373821423e-05
0.912 3.307240715813698e-05
0.916 3.865808496961414e-06
0.92 2.655773967458042e-05
0.924 2.0158522251833866e-05
0.928 5.0168370189549396e-05
0.932 3.45444248151371e-05
0.936 5.940866605359942e-05
0.94 6.782411113051863e-05
0.944 6.406264640836057e-05
0.948 2.6121193979032872e-05
0.952 2.8709217834667665e-05
0.956 5.686134783656947e-05
0.96 4.8741668062358995e-06
0.964 1.4874472129013985e-05
0.968 1.63936732826879e-05
0.972 2.916985557454246e-05
0.976 3.8310632088300535e-05
0.98 3.068215607324981e-05
0.984 5.8706105582766254e-05
0.988 5.471072936496327e-05
0.992 4.3694425186231044e-05
0.996 7.58326729781041e-06
1.0 4.5951566192560156e-05
1.004 3.1653862979405143e-05
1.008 4.637828637661709e-07
1.012 1.9290968952989662e-05
1.016 1.2425451055011887e-05
1.02 3.351147218497376e-05
1.024 2.503294939370963e-05
1.028 3.642164748553975e-05
1.032 4.925136689759319e-05
1.036 4.205054190377418e-05
1.04 2.1678465664589427e-05
1.044 1.553986714235437e-05
1.048 4.312052554035095e-05
1.052 3.3339406905696127e-06
1.056 6.676069556800268e-06
1.06 1.3853838972378753e-05
1.064 1.712102958285147e-05
1.068 2.7959324921592417e-05
1.072 2.1371100583577914e-05
1.076 3.789758658454735e-05
1.08 3.737105069948401e-05
1.084 2.975871240572032e-05
1.088 9.53213602945089e-06
1.092 2.3156497657309967e-05
1.096 2.8470641981917425e-05
1.1 1.9898572277362162e-06
1.104 9.47414689420142e-06
1.108 1.1036670074659995e-05
1.112 1.8788429398099255e-05
1.116 1.9987431900392475e-05
1.12 2.3171795554373317e-05
1.124 3.370767325794018e-05
1.128 2.7411446685522283e-05
1.132 1.7142968034802464e-05
1.136 1.2716606555434035e-05
1.14 2.3606595895291015e-05
1.144 5.848210103929181e-06
1.148 4.310661462205159e-06
1.152 9.601314678489614e-06
1.156 1.2045033714968569e-05
1.16 1.7844659927835506e-05
1.164 1.5969216297344855e-05
1.168 2.3965655590627736e-05
1.172 2.6321753783490257e-05
1.176 1.9010254123796492e-05
1.18 8.02794380024987e-06
1.184 1.6486287494049354e-05
1.188 1.9209175326784417e-05
1.192 1.5893205610192773e-06
1.196 5.129523095993648e-06
1.2 8.244255936391996e-06
1.204 1.2077574475122711e-05
1.208 1.4054066828818015e-05
1.212 1.6277822972291734e-05
1.216 2.213982270518066e-05
1.22 1.9229000454169866e-05
1.224 1.17197127533017e-05
1.228 9.448060119111568e-06
1.232 1.350175535545149e-05
1.236 6.1745733964850905e-06
1.24 3.458839544475976e-06
1.244 5.808357669497475e-06
1.248 8.78591743049405e-06
1.252 1.1124312477842366e-05
1.256 1.1237251741106067e-05
1.26 1.603352477540295e-05
1.264 1.8201579052653687e-05
1.268 1.2630120521966779e-05
1.272 5.694357365508172e-06
1.276 1.3474003469326035e-05
1.28 1.0496410628757535e-05
1.284 1.2283058443305997e-06
1.288 4.055023019649583e-06
1.292 5.237963685658666e-06
1.296 9.07882084549561e-06
1.3 8.946280244630862e-06
1.304 1.1644558213431136e-05
1.308 1.4487624501381884e-05
1.312 1.3890262611611233e-05
1.316 7.5027081483170145e-06
1.32 5.831118478788023e-06
1.324 1.0211461674636547e-05
1.328 4.4713650814873065e-06
1.332 2.3436518033012133e-06
1.336 3.606367590731238e-06
1.34 5.874520530807759e-06
1.344 7.617062674681698e-06
1.348 7.233198404424385e-06
1.352 1.1426179165968427e-05
1.356 1.220829859585762e-05
1.36 9.209524580631696e-06
1.364 3.4994050245760666e-06
1.368 9.75738527342511e-06
1.372 6.127759631946152e-06
1.376 1.013129747901408e-06
1.38 3.6475247534229453e-06
1.384 2.9262376579096183e-06
1.388 6.898967716659834e-06
1.392 5.577104285433433e-06
1.396 7.84119037569775e-06
1.4 9.963629307559611e-06
1.404 9.778727693672756e-06
1.408 5.112469966920758e-06
1.412 3.0176417432153607e-06
1.416 8.815287487248786e-06
1.42 2.394590073871175e-06
1.424 1.1740317021842116e-06
1.428 2.7286447501449133e-06
1.432 3.480487125886132e-06
1.436 5.863814457368719e-06
1.44 4.307955721842801e-06
1.444 8.172233606648181e-06
1.448 8.204485212883979e-06
1.452 7.020143652537254e-06
1.456 1.8987911101976677e-06
1.46 5.7944062923416265e-06
1.464 5.485705445582896e-06
1.468 3.453553837806242e-07
1.472 2.7383108155508302e-06
1.476 1.669305242444793e-06
1.48 4.688512628952186e-06
1.484 3.931849185107576e-06
1.488 4.7588866974528626e-06
1.492 7.326944122384366e-06
1.496 6.57896746647251e-06
1.5 4.018368159648898e-06
1.504 1.3184870695297426e-06
1.508 6.589219512890479e-06
1.512 1.6382460392923207e-06
1.516 3.90282891375423e-07
1.52 2.2025671658722145e-06
1.524 2.042879815437808e-06
1.528 4.295484621736338e-06
1.532 2.8677880746982372e-06
1.536 5.3113849469544654e-06
1.54 5.742367423275558e-06
1.544 4.85189166869406e-06
1.548 1.6070954995168147e-06
1.552 2.9592843442813472e-06
1.556 4.92611673621464e-06
1.56 1.7604723352158625e-07
1.564 1.35160614612111e-06
1.568 1.5009939666662795e-06
1.572 2.6217841103057965e-06
1.576 3.1239858836156966e-06
1.58 3.040363090383713e-06
1.584 4.966427658814726e-06
1.588 4.293428351692761e-06
1.592 3.0471657200511773e-06
1.596 1.3172423581838155e-06
1.6 3.395413517761172e-06
1.604 1.8998118624583194e-06
1.608 3.50768230831643e-07
1.612 1.3327233456122344e-06
1.616 1.5501332144717105e-06
1.62 2.585600739215556e-06
1.624 2.2680948063068215e-06
1.628 3.289967480232619e-06
1.632 4.032109969624968e-06
1.636 3.084456455445579e-06
1.64 1.456823872974503e-06
1.644 2.0834482337464264e-06
1.648 3.2003803512751716e-06
1.652 2.002830149881412e-07
1.656 6.740825447116897e-07
1.66 1.1948502608922528e-06
1.664 1.6583069316091998e-06
1.668 2.1963618344666483e-06
1.672 2.15521569465703e-06
1.676 3.217111975411737e-06
1.68 3.0011646788680133e-06
1.684 2.0348205197307e-06
1.688 1.0254280988486946e-06
1.692 2.0591508825091795e-06
1.696 1.6517384671697307e-06
1.7 2.508394912551818e-07
1.704 7.158114134092984e-07
1.708 1.150558127945207e-06
1.712 1.5821783978047255e-06
1.716 1.6398993689321991e-06
1.72 2.212441638637814e-06
1.724 2.744605896896032e-06
1.728 2.0765096618050224e-06
1.732 1.0818492010503193e-06
1.736 1.6837954108081458e-06
1.74 1.715771428783723e-06
1.744 2.1470061873196111e-07
1.748 5.287717096555434e-07
1.752 7.906729778936795e-07
1.756 1.2296662973700652e-06
1.76 1.402182761850385e-06
1.764 1.5388678703823675e-06
1.768 2.098761307026938e-06
1.772 2.1328936764071745e-06
1.776 1.3106581510938867e-06
1.78 6.59005685967484e-07
1.784 1.6609019490070296e-06
1.788 1.0502355409694073e-06
1.792 1.0454449364913385e-07
1.796 4.917591170277184e-07
1.8 7.495295131127443e-07
1.804 1.1209075336824244e-06
1.808 1.0668952881071388e-06
1.812 1.5920247773971904e-06
1.816 1.8096380102540136e-06
1.82 1.5123805081538616e-06
1.824 6.975701802818775e-07
1.828 1.1876793636124818e-06
1.832 9.911072558648807e-07
1.836 2.1885486677316564e-07
1.84 4.7505447905520903e-07
1.844 4.572829528595529e-07
1.848 9.134879584098754e-07
1.852 8.857961119537982e-07
1.856 1.0323643344085622e-06
1.86 1.4424340712158435e-06
1.864 1.4797335903585275e-06
1.868 9.07664926603175e-07
1.872 3.711165334736699e-07
1.876 1.34633929533161e-06
1.88 5.52985874026831e-07
1.884 6.078006257510798e-08
1.888 4.3336667866354363e-07
1.892 4.2645252279344356e-07
1.896 8.726932003406064e-07
1.9 6.450128165227922e-07
1.904 1.1260852224569943e-06
1.908 1.2115825005658369e-06
1.912 1.1179695689820568e-06
1.916 4.247282755498367e-07
1.92 6.827931707300656e-07
1.924 8.4516504303116e-07
1.928 1.2310237187735615e-07
1.932 3.3942549923140775e-07
1.936 2.7281280975242073e-07
1.94 6.049859463025739e-07
1.944 6.297388320046302e-07
1.948 6.291683933331104e-07
1.952 1.0467232996592781e-06
1.956 9.942140509821418e-07
1.96 7.038257837377996e-07
1.964 1.686761901128249e-07
1.968 9.323469006185683e-07
1.972 4.1182129380488207e-07
1.976 1.8240053070423253e-08
1.98 3.561245111614968e-07
1.984 2.296916374851557e-07
1.988 6.492617200466427e-07
1.992 4.0734167559297027e-07
1.996 7.299866189062257e-07


==> figures/data/Flutter_MoD_real.dat <==
0.0 1.1251825649041294
0.004 1.0077801143827751
0.008 0.8903286639446899
0.012 0.8026134551779129
0.016 0.7086562468663347
0.02 0.6384606553479852
0.024 0.5648870841534195
0.028 0.5077140070485213
0.032 0.45085735023602885
0.036 0.4036595411397325
0.04 0.3600629521912515
0.044 0.3212728338898859
0.048 0.28729450091811404
0.052 0.2562958042766169
0.056 0.22913934499682445
0.06 0.20476083005069187
0.064 0.1828684443126033
0.068 0.16368797970077925
0.072 0.14617749381987125
0.076 0.13083231940655102
0.08 0.11705047930792874
0.084 0.10466549841769443
0.088 0.09381171026157498
0.092 0.08389410481519777
0.096 0.07519931192005544
0.1 0.06738525192725554
0.104 0.06035702408690893
0.108 0.054195417466559044
0.112 0.04855867182076585
0.116 0.04361439741219268
0.12 0.03916696562458699
0.124 0.03516230038670004
0.128 0.031649715415472665
0.132 0.028431319547643115
0.136 0.025606522235235303
0.14 0.02306247339694177
0.144 0.02076836042704894
0.148 0.01875488271560981
0.152 0.016906166195131578
0.156 0.015282288753731561
0.16 0.013817377612188368
0.164 0.012493867238585202
0.168 0.011331354967697202
0.172 0.010260945723320258
0.176 0.009319841558425315
0.18 0.008468970636906867
0.184 0.0076983078023346125
0.188 0.007020752649584159
0.192 0.0063944926154157105
0.196 0.005843275915835035
0.2 0.0053434275214603155
0.204 0.004889214301291796
0.208 0.0044894342692305775
0.212 0.0041180224894903205
0.216 0.0037906997490214874
0.22 0.0034927176848521383
0.224 0.003220787408184854
0.228 0.0029811471584644334
0.232 0.0027569942050449095
0.236 0.002559171117171607
0.24 0.002378167569338955
0.244 0.0022120882110559315
0.248 0.002065536359085746
0.252 0.0019272391717785203
0.256 0.001805006956068301
0.26 0.0016924513340656705
0.264 0.0015884730259825162
0.268 0.0014966021588282215
0.272 0.0014089320295226954
0.276 0.0013313358872758605
0.28 0.0012593237482657702
0.284 0.0011922524971224688
0.288 0.0011329254801577164
0.292 0.0010755360612141388
0.296 0.001024679739601899
0.3 0.0009770504153851717
0.304 0.0009322675507240146
0.308 0.0008926253553590837
0.312 0.0008536674308927967
0.316 0.0008191157059671804
0.32 0.0007864254025323541
0.324 0.0007553681026346144
0.328 0.000727868651855061
0.332 0.0007003699350714448
0.336 0.0006759735393806609
0.34 0.0006526421043474525
0.344 0.0006302361288819595
0.348 0.0006104031552596729
0.352 0.000590208806484846
0.356 0.0005722971577298793
0.36 0.0005549826487652034
0.364 0.0005381783848204854
0.368 0.0005233169305365554
0.372 0.0005079130315743517
0.376 0.000494261016916754
0.38 0.0004809294527142806
0.384 0.0004678630729788448
0.388 0.00045632289310546133
0.392 0.00044416076117726345
0.396 0.0004333948163633137
0.4 0.0004227847230601292
0.404 0.0004122946328584713
0.408 0.0004030451697055199
0.412 0.0003931507432180303
0.416 0.00038440513150213805
0.42 0.00037571713712152775
0.424 0.0003670631493021536
0.428 0.00035944640577054355
0.432 0.0003511925928806163
0.436 0.00034390882112393813
0.44 0.00033662413867943154
0.444 0.00032932289502879706
0.448 0.0003229084001117223
0.452 0.0003158810899133999
0.456 0.00030968966854324717
0.46 0.00030346282813664585
0.464 0.00029719028691495926
0.468 0.0002916890200350599
0.472 0.0002856073568710662
0.476 0.0002802571254506406
0.48 0.0002748517279365073
0.484 0.0002693851502617201
0.488 0.0002645975443211049
0.492 0.00025926383496709744
0.496 0.0002545823639574403
0.5 0.00024979357112323583
0.504 0.00024494898976728944
0.508 0.00024070615302639492
0.512 0.00023595810296855833
0.516 0.00023178981599344497
0.52 0.0002275521249873359
0.524 0.00022324154058272667
0.528 0.00021947460680949983
0.532 0.00021523717190431062
0.536 0.00021152015032258775
0.54 0.00020773355318427826
0.544 0.00020387326240942606
0.548 0.00020050344120862252
0.552 0.00019669787437822132
0.556 0.00019336235708129805
0.56 0.00018995860313332047
0.564 0.00018648236860357385
0.568 0.00018345065117546697
0.572 0.00018001604995314602
0.576 0.00017700769883032054
0.58 0.0001739336402304666
0.584 0.00017078956837694696
0.588 0.00016804969636445962
0.592 0.0001649377855706401
0.596 0.0001622135966090338
0.6 0.0001594269036168093
0.604 0.0001565734023608002
0.608 0.00015408837601997474
0.612 0.00015126009782929679
0.616 0.0001487853411279609
0.62 0.00014625162640886512
0.624 0.0001436547090819991
0.628 0.0001413943619788785
0.632 0.0001388175264845355
0.636 0.00013656363454355808
0.64 0.00013425445961450362
0.644 0.00013188586746359124
0.648 0.00012982517530985889
0.652 0.0001274728114901657
0.656 0.00012541589525587988
0.66 0.00012330736334277987
0.664 0.00012114323451592387
0.668 0.0001192611151659792
0.672 0.0001171102930121417
0.676 0.00011523008111690159
0.68 0.00011330182693007626
0.684 0.00011132173686345965
0.688 0.0001096001847520486
0.692 0.00010763115992838847
0.696 0.0001059102281644057
0.7 0.00010414468092996791
0.704 0.00010233093940666052
0.708 0.00010075439148620515
0.712 9.894997439484186e-05
0.716 9.737317742786522e-05
0.72 9.575501501494943e-05
0.724 9.409214336555491e-05
0.728 9.26470081689162e-05
0.732 9.09920910471367e-05
0.736 8.954613712048829e-05
0.74 8.806187573859274e-05
0.744 8.653621226788888e-05
0.748 8.521051641314809e-05
0.752 8.369171234758939e-05
0.756 8.236484043553207e-05
0.76 8.1002521779049e-05
0.764 7.960191965033031e-05
0.768 7.838503676095996e-05
0.772 7.699040215477092e-05
0.776 7.577213341700104e-05
0.78 7.452108270525259e-05
0.784 7.323467529208696e-05
0.788 7.211711344399157e-05
0.792 7.083593331554205e-05
0.796 6.971687705215404e-05
0.8 6.856751323470447e-05
0.804 6.738552926120468e-05
0.808 6.635876357758296e-05
0.812 6.518138148856945e-05
0.816 6.415308150475825e-05
0.82 6.309676626880594e-05
0.824 6.201038209290382e-05
0.828 6.106672067169912e-05
0.832 5.998440245187382e-05
0.836 5.9039213701630246e-05
0.84 5.8068129650963705e-05
0.844 5.7069349555988164e-05
0.848 5.620182675633406e-05
0.852 5.52066476012658e-05
0.856 5.4337635759205865e-05
0.86 5.344468676100416e-05
0.864 5.252624459785254e-05
0.868 5.172853373381114e-05
0.872 5.081328465241204e-05
0.876 5.001414323496528e-05
0.88 4.919287179824236e-05
0.884 4.834814908541647e-05
0.888 4.761448991285252e-05
0.892 4.677259932221984e-05
0.896 4.603758039118667e-05
0.9 4.528209828015637e-05
0.904 4.4505055137377826e-05
0.908 4.383019285528738e-05
0.912 4.305566005926159e-05
0.916 4.2379515559385394e-05
0.92 4.168444481316624e-05
0.924 4.09695610227255e-05
0.928 4.0348694342266355e-05
0.932 3.963603244774993e-05
0.936 3.90139639700346e-05
0.94 3.837438620464348e-05
0.944 3.7716610364091235e-05
0.948 3.714534680519133e-05
0.952 3.648953322784837e-05
0.956 3.591714853142188e-05
0.96 3.532856091590622e-05
0.964 3.472326613667195e-05
0.968 3.419758315705686e-05
0.972 3.359402317003626e-05
0.976 3.3067285078409406e-05
0.98 3.2525555460821325e-05
0.984 3.196855265716595e-05
0.988 3.148473998505204e-05
0.992 3.0929031019235806e-05
0.996 3.044454155518381e-05
1.0 2.994179312905214e-05
1.004 2.942600193301766e-05
1.008 2.8977295397300964e-05
1.012 2.8462805995012796e-05
1.016 2.8013590870392623e-05
1.02 2.7551702994744297e-05
1.024 2.707691507952721e-05
1.028 2.6664298336806093e-05
1.032 2.6190981997336662e-05
1.036 2.577765499620181e-05
1.04 2.5352763412261914e-05
1.044 2.491595257752056e-05
1.048 2.4536369966067073e-05
1.052 2.41009156410627e-05
1.056 2.372064932212892e-05
1.06 2.332978171653649e-05
1.064 2.292790114944906e-05
1.068 2.2578709255404722e-05
1.072 2.2178087693104294e-05
1.076 2.1828237661058583e-05
1.08 2.146866554868598e-05
1.084 2.1098921448185942e-05
1.088 2.0777683480076648e-05
1.092 2.040910729186067e-05
1.096 2.0087240203624636e-05
1.1 1.9756453653234612e-05
1.104 1.941627515451965e-05
1.108 1.912074947239544e-05
1.112 1.8781653783402953e-05
1.116 1.8485530467245932e-05
1.12 1.818122056707927e-05
1.124 1.7868241951592563e-05
1.128 1.759636642446979e-05
1.132 1.7284391135811815e-05
1.136 1.7011951118361374e-05
1.14 1.6731993899056487e-05
1.144 1.644403826863664e-05
1.148 1.619391592593926e-05
1.152 1.590688942433692e-05
1.156 1.5656236720780707e-05
1.16 1.5398678389359493e-05
1.164 1.5133742660660158e-05
1.168 1.4903628509470457e-05
1.172 1.4639552686475502e-05
1.176 1.4408942732883662e-05
1.18 1.4171986094609344e-05
1.184 1.3928227192029898e-05
1.188 1.3716516091952972e-05
1.192 1.3473552555171809e-05
1.196 1.326138018000376e-05
1.2 1.3043372142661346e-05
1.204 1.2819094285117559e-05
1.208 1.2624309787947617e-05
1.212 1.240076716240438e-05
1.216 1.220555550826454e-05
1.22 1.2004975577194504e-05
1.224 1.1798618567363205e-05
1.228 1.1619402695877102e-05
1.232 1.141372487076015e-05
1.236 1.123411518837997e-05
1.24 1.1049564871406949e-05
1.244 1.0859693306557629e-05
1.248 1.0694797338019846e-05
1.252 1.050555244193241e-05
1.256 1.0340294686964856e-05
1.26 1.0170487736965207e-05
1.264 9.995781068862984e-06
1.268 9.844056918962012e-06
1.272 9.669927291987074e-06
1.276 9.517871462100376e-06
1.28 9.361624891909516e-06
1.284 9.20086827007938e-06
1.288 9.061260253496583e-06
1.292 8.901033516407628e-06
1.296 8.761121671799138e-06
1.3 8.617347481897847e-06
1.304 8.469423320184295e-06
1.308 8.340960559750057e-06
1.312 8.193521395356587e-06
1.316 8.064780310509071e-06
1.32 7.932477874766008e-06
1.324 7.796358085908344e-06
1.328 7.678147477410824e-06
1.332 7.542470112785741e-06
1.336 7.424004511304123e-06
1.34 7.3022535702229334e-06
1.344 7.176992417317896e-06
1.348 7.068212394274982e-06
1.352 6.943353443094916e-06
1.356 6.834339770974209e-06
1.36 6.722293985573504e-06
1.364 6.6070215029777495e-06
1.368 6.50691632038568e-06
1.372 6.392008176800014e-06
1.376 6.291688872615737e-06
1.38 6.188569895382565e-06
1.384 6.082485834937924e-06
1.388 5.9903603102396016e-06
1.392 5.884605072710336e-06
1.396 5.792283296089043e-06
1.4 5.6973753184827625e-06
1.404 5.59974358000994e-06
1.408 5.51495825549826e-06
1.412 5.417622138858345e-06
1.416 5.332656921241602e-06
1.42 5.245301660046583e-06
1.424 5.15544516790899e-06
1.428 5.077411861236825e-06
1.432 4.987820058159226e-06
1.436 4.909621842367296e-06
1.44 4.8292139298436095e-06
1.444 4.746509920069499e-06
1.448 4.674687631863056e-06
1.452 4.5922195877028856e-06
1.456 4.520246125162274e-06
1.46 4.446228870450276e-06
1.464 4.3701045554458735e-06
1.468 4.303995705225792e-06
1.472 4.228081635972416e-06
1.476 4.161832563181018e-06
1.48 4.093693262769653e-06
1.484 4.023628412679369e-06
1.488 3.962772412790807e-06
1.492 3.892864466648549e-06
1.496 3.831917786640636e-06
1.5 3.768670690704018e-06
1.504 3.703779252951159e-06
1.508 3.647329397555656e-06
1.512 3.5825974344704853e-06
1.516 3.5260795089763048e-06
1.52 3.4679646134670073e-06
1.524 3.4082242074182412e-06
1.528 3.3563077658298344e-06
1.532 3.296749350520883e-06
1.536 3.244740530444879e-06
1.54 3.191274663461665e-06
1.544 3.1363071623759487e-06
1.548 3.0885420797256193e-06
1.552 3.0337429430218995e-06
1.556 2.9858896059666395e-06
1.56 2.936700801412396e-06
1.564 2.886124753057201e-06
1.568 2.8421801712203533e-06
1.572 2.791760845162446e-06
1.576 2.7477318034302498e-06
1.58 2.7024782064639533e-06
1.584 2.655943454359743e-06
1.588 2.615514021520115e-06
1.592 2.5691249904827875e-06
1.596 2.528615174493532e-06
1.6 2.4869820139318954e-06
1.604 2.4441660579528763e-06
1.608 2.406970617315808e-06
1.612 2.3642900125978953e-06
1.616 2.327018464502721e-06
1.62 2.288715958649352e-06
1.624 2.249321823087407e-06
1.628 2.2151015417311577e-06
1.632 2.1758330046878554e-06
1.636 2.1415410179715135e-06
1.64 2.106302434092449e-06
1.644 2.0700566917163066e-06
1.648 2.0385733265171342e-06
1.652 2.002444028605761e-06
1.656 1.9708934236856753e-06
1.66 1.938473280570042e-06
1.664 1.9051242220195213e-06
1.668 1.876158513313825e-06
1.672 1.8429173223593987e-06
1.676 1.8138888489997808e-06
1.68 1.7840612528806106e-06
1.684 1.7533771915608067e-06
1.688 1.726727375933476e-06
1.692 1.6961431587186386e-06
1.696 1.6694350167660465e-06
1.7 1.6419921215869924e-06
1.704 1.6137598249327985e-06
1.708 1.5892402591382807e-06
1.712 1.5611003111091247e-06
1.716 1.536526781643352e-06
1.72 1.5112773652697669e-06
1.724 1.4853006038610786e-06
1.728 1.462740499363422e-06
1.732 1.4368490858921506e-06
1.736 1.4142392653943336e-06
1.74 1.3910074139017509e-06
1.744 1.3671056204440251e-06
1.748 1.346347898834898e-06
1.752 1.3225248826995267e-06
1.756 1.3017215132851767e-06
1.76 1.2803454059322838e-06
1.764 1.2583524365927875e-06
1.768 1.2392526564708592e-06
1.772 1.2173322467731624e-06
1.776 1.1981906359365332e-06
1.78 1.1785214238570018e-06
1.784 1.158284414877679e-06
1.788 1.1407097431015396e-06
1.792 1.120539379320465e-06
1.796 1.1029264029995272e-06
1.8 1.0848271750390897e-06
1.804 1.0662054879435491e-06
1.808 1.050033750293081e-06
1.812 1.0314730737920972e-06
1.816 1.0152662569000558e-06
1.82 9.986110863907901e-07
1.824 9.81475335474076e-07
1.828 9.665941356115277e-07
1.832 9.495140477610007e-07
1.836 9.346007166477735e-07
1.84 9.192737832573929e-07
1.844 9.035049393993204e-07
1.848 8.898108773206413e-07
1.852 8.740926417624613e-07
1.856 8.603691433731654e-07
1.86 8.462639244982204e-07
1.864 8.317524896788312e-07
1.868 8.19150444603285e-07
1.872 8.046848580679088e-07
1.876 7.920558408586836e-07
1.88 7.790743673502737e-07
1.884 7.65719614572654e-07
1.888 7.541220847319568e-07
1.892 7.408087139254482e-07
1.896 7.291864658825201e-07
1.9 7.172386372036468e-07
1.904 7.049479108467238e-07
1.908 6.942744058424134e-07
1.912 6.820208853178795e-07
1.916 6.713247247047061e-07
1.92 6.603276789207885e-07
1.924 6.490157508539929e-07
1.928 6.391922325152955e-07
1.932 6.279136187689112e-07
1.936 6.180693334991947e-07
1.94 6.079468677980455e-07
1.944 5.975353448909301e-07
1.948 5.884937128243785e-07
1.952 5.781118901717988e-07
1.956 5.690512219729336e-07
1.96 5.597332596974225e-07
1.964 5.501500386503397e-07
1.968 5.418276569255474e-07
1.972 5.322708996817606e-07
1.976 5.239308618151099e-07
1.98 5.153528625626862e-07
1.984 5.065324553112299e-07
1.988 4.988713438877761e-07
1.992 4.900706863129805e-07
1.996 4.823981565535411e-07


==> figures/data/Flutter_TD_ART.dat <==
0.0 0.0
0.004 2.100050360592759e-06
0.008 0.2213790943499021
0.012 0.09633997593560223
0.016 0.0841800502596402
0.02 0.1462349430559137
0.024 0.3972582911248903
0.028 0.2197625764058061
0.032 0.17091817470822512
0.036 0.16367597152211308
0.04 0.11403941236106252
0.044 0.16018421925105142
0.048 0.10290008081255829
0.052 0.1070050531724791
0.056 0.051146898212357905
0.06 0.022506763156410144
0.064 0.03320401236914376
0.068 0.0361336364631783
0.072 0.019633620244058257
0.076 0.022185574223852214
0.08 0.03933366361921324
0.084 0.06322139745721594
0.088 0.03037804366638023
0.092 0.020947205295289328
0.096 0.01775992404392658
0.1 0.037530006375655345
0.104 0.020756198532269114
0.108 0.02017972360965846
0.112 0.024421354359851564
0.116 0.010325586616862305
0.12 0.008087070564660306
0.124 0.016809487340183775
0.128 0.010953474343105288
0.132 0.006482395788480295
0.136 0.0038614470834699
0.14 0.005689529339522217
0.144 0.005514861899642748
0.148 0.009163885858290113
0.152 0.005064829142818041
0.156 0.011790120947080462
0.16 0.01063821544549434
0.164 0.0035957511121528177
0.168 0.003962375329329885
0.172 0.011021867446253494
0.176 0.007226223984395524
0.18 0.002225051013505029
0.184 0.0013824772776585374
0.188 0.000895666160729185
0.192 0.005141252463873828
0.196 0.0008843774664009194
0.2 0.001603956228904707
0.204 0.00994702361647892
0.208 0.0037065374737722677
0.212 0.0010817231606975505
0.216 0.008824269824740497
0.22 0.0014372369057174968
0.224 0.0027597955190636673
0.228 0.0009275185667726888
0.232 0.00047067775645272757
0.236 0.000346515574709978
0.24 0.003825522578478511
0.244 0.00037140013719500614
0.248 0.006459641310871339
0.252 0.003624638443334197
0.256 0.0007637669617634945
0.26 0.00043695914081226636
0.264 0.0059924656565755645
0.268 0.0005978936551552665
0.272 0.0018642246565249072
0.276 0.0003047798286843642
0.28 0.0002583023958777388
0.284 0.0031131321520373144
0.288 0.00020943822015685905
0.292 0.0001995738892937138
0.296 0.006236810387579359
0.3 0.0018632290186422378
0.304 0.0003010347123948388
0.308 0.0047480387597684205
0.312 0.0005047098889165707
0.316 0.0003444773841354775
0.32 0.000575406739961506
0.324 0.00013115202736994295
0.328 0.00012088622509224048
0.332 0.002494688319098225
0.336 0.00010574300063290416
0.34 0.004157894397957396
0.344 0.0024119204188738502
0.348 0.0002755736747379777
0.352 0.0001921075300798883
0.356 0.0038975452334416506
0.36 0.00025494678796342127
0.364 0.00018412242447172383
0.368 0.0004059921216569393
0.372 6.691673987592646e-05
0.376 0.00204921068401647
0.38 7.292348961541927e-05
0.384 5.535637436278668e-05
0.388 0.004232870159164017
0.392 0.0012145277621355742
0.396 0.00015948189501035267
0.4 0.0031852675848005854
0.404 0.0001414729956066224
0.408 0.00025348542982875984
0.412 7.513390347952919e-05
0.416 0.0001418287988605964
0.42 5.084248220935507e-05
0.424 0.001673225842086844
0.428 4.344765120856552e-05
0.432 0.002769387761920237
0.436 0.0016306923548616112
0.44 0.0001744619807926208
0.444 8.485520002947764e-05
0.448 0.0026666921270806715
0.452 0.00013430202042401484
0.456 0.00011233418520022446
0.46 4.7944477787479415e-05
0.464 9.998253946648214e-05
0.468 0.0013819163592770389
0.472 4.038710615955424e-05
0.476 3.012588196262923e-05
0.48 0.0028637455134016454
0.484 0.0008313984295207098
0.488 0.00010236946117834436
0.492 0.0021636020587418423
0.496 8.112215875139629e-05
0.5 0.0001374965407517195
0.504 5.2019582260790524e-05
0.508 4.2914868131684665e-05
0.512 3.608135804947456e-05
0.516 0.0011322447559759929
0.52 2.652436371384156e-05
0.524 0.0018917674754382338
0.528 0.0011052462266595133
0.532 0.00011792580215934593
0.536 5.5082223305200596e-05
0.54 0.0018097073231800936
0.544 9.057602236311224e-05
0.548 6.846113444026325e-05
0.552 2.4981270649092463e-05
0.556 3.447050465466146e-05
0.56 0.0009377636966456808
0.564 2.551974185417694e-05
0.568 1.911141924489599e-05
0.572 0.0019339693315694407
0.576 0.0005869127485837596
0.58 6.978205107228226e-05
0.584 0.0014762293929078715
0.588 5.1649007899560285e-05
0.592 8.706553264093683e-05
0.596 3.33612123584359e-05
0.6 1.7855516222532783e-05
0.604 2.4998494296696016e-05
0.608 0.0007690340050072772
0.612 1.7171461485002903e-05
0.616 0.0012961537731961206
0.62 0.0007549132193216233
0.624 7.776821175689864e-05
0.628 3.756638616712156e-05
0.632 0.0012314997866978664
0.636 6.025329127322734e-05
0.64 4.575481978815447e-05
0.644 1.5513308680924197e-05
0.648 1.244230393431138e-05
0.652 0.0006408717028079265
0.656 1.679961944117019e-05
0.66 1.2687239270844276e-05
0.664 0.0012974830136482144
0.668 0.0004275359244809856
0.672 4.667402440535463e-05
0.676 0.0010079608201007122
0.68 3.44077100029994e-05
0.684 5.8792633143646915e-05
0.688 2.0501758825203024e-05
0.692 1.2531424769369756e-05
0.696 1.352391927513814e-05
0.7 0.0005250724266663308
0.704 1.1412184238520226e-05
0.708 0.0008864291217847286
0.712 0.0005152881406794052
0.716 5.29637262218142e-05
0.72 2.512504648845422e-05
0.724 0.0008385567726305395
0.728 4.062086044846913e-05
0.732 3.12042849674761e-05
0.736 1.0263650621035634e-05
0.74 8.263197466697628e-06
0.744 0.0004337542197299382
0.748 1.2290944954142433e-05
0.752 8.525675076589141e-06
0.756 0.0008651759354594225
0.76 0.0003153469005020104
0.764 3.167902149720411e-05
0.768 0.0006864105700003192
0.772 2.3566429466473815e-05
0.776 4.006983936891458e-05
0.78 1.3858691435606136e-05
0.784 8.011181095054768e-06
0.788 9.018782934931386e-06
0.792 0.0003576106543899936
0.796 7.985542899476028e-06
0.8 0.000605255881360093
0.804 0.00035173274819969133
0.808 3.618116511158404e-05
0.812 1.7031701619623426e-05
0.816 0.0005716625857888138
0.82 2.767018945547013e-05
0.824 2.1189919551388014e-05
0.828 7.009974096776853e-06
0.832 5.541075317193463e-06
0.836 0.00029677891682409075
0.84 7.777648039460232e-06
0.844 5.981823564744381e-06
0.848 0.0005905237901587956
0.852 0.00021592932572619432
0.856 2.1626919110228666e-05
0.86 0.00046683811632051276
0.864 1.6204585159621526e-05
0.868 2.7375128244306923e-05
0.872 9.425915487448638e-06
0.876 5.432509021262964e-06
0.88 5.657897443921354e-06
0.884 0.0002447827111027312
0.888 5.3113787020963344e-06
0.892 0.00041349771965484676
0.896 0.0002396423729232377
0.9 2.4683546102745826e-05
0.904 1.1648373395916911e-05
0.908 0.00039018804968952
0.912 1.887035617976369e-05
0.916 1.4476906465096782e-05
0.92 4.751583717781004e-06
0.924 3.7840432262189678e-06
0.928 0.00020317222511486457
0.932 5.274351466884437e-06
0.936 3.990647728102864e-06
0.94 0.0004050188348935232
0.944 0.00014428628555868922
0.948 1.477101278645071e-05
0.952 0.0003180965084849377
0.956 1.1147343233705423e-05
0.96 1.869616175617229e-05
0.964 6.430038114926036e-06
0.968 3.701974391068612e-06
0.972 3.515103699847754e-06
0.976 0.00016786439262640723
0.98 3.595568017480015e-06
0.984 0.0002822346190436057
0.988 0.00016295292537016665
0.992 1.683029251557055e-05
0.996 7.985397287412568e-06
1.0 0.000266278149090753
1.004 1.2877423190558875e-05
1.008 9.88955510569348e-06
1.012 3.24108037685638e-06
1.016 2.582773527742266e-06
1.02 0.00013883077700997256
1.024 3.5902042445750135e-06
1.028 2.690010281125206e-06
1.032 0.00027993440587889876
1.036 9.351645452852962e-05
1.04 1.0078707862555237e-05
1.044 0.00021739512359394845
1.048 7.669789280017467e-06
1.052 1.273804288919471e-05
1.056 4.391231311678734e-06
1.06 2.524809152223637e-06
1.064 2.247715497903855e-06
1.068 0.00011511843381492489
1.072 2.455484784828661e-06
1.076 0.000192891083065837
1.08 0.00010999120949371709
1.084 1.1480272925429722e-05
1.088 5.4641819102433525e-06
1.092 0.00018169200487835237
1.096 8.802178666075981e-06
1.1 6.746244374543904e-06
1.104 2.213089691480347e-06
1.108 1.7639146686701644e-06
1.112 9.485153987456843e-05
1.116 2.4485070536628736e-06
1.12 1.8302537982630632e-06
1.124 0.0001934350163379484
1.128 6.0619775528978835e-05
1.132 6.875624616409308e-06
1.136 0.00014879741950764522
1.14 5.250835509896265e-06
1.144 8.689266717995469e-06
1.148 2.999175741430752e-06
1.152 1.7222823038465945e-06
1.156 1.5363441484036072e-06
1.16 7.87177700128529e-05
1.164 1.6759255760447809e-06
1.168 0.00013068010893508644
1.172 7.523261756998067e-05
1.176 7.835210867381782e-06
1.18 3.7303171918024365e-06
1.184 0.00012409962832371228
1.188 6.01505056624491e-06
1.192 4.5993973141536795e-06
1.196 1.512085274934625e-06
1.2 1.2038811535902182e-06
1.204 6.479545325515913e-05
1.208 1.6714612981234108e-06
1.212 1.2447854860909192e-06
1.216 0.0001337303443270519
1.22 3.9436744669128546e-05
1.224 4.692857346839875e-06
1.228 0.00010170930475652154
1.232 3.581416722687427e-06
1.236 5.932211672269487e-06
1.24 2.04632534889298e-06
1.244 1.175680139995202e-06
1.248 1.1147034669181013e-06
1.252 5.357849321002246e-05
1.256 1.1457547940915272e-06
1.26 8.876120637526418e-05
1.264 5.1486231635090315e-05
1.268 5.34690304355304e-06
1.272 2.5410193295280666e-06
1.276 8.488575671883371e-05
1.28 4.107374801426247e-06
1.284 3.137869604139113e-06
1.288 1.033347185508392e-06
1.292 8.199485179999697e-07
1.296 4.423661032384382e-05
1.3 1.1411483942960888e-06
1.304 8.469804371384903e-07
1.308 9.19827004842353e-05
1.312 2.6227101472356327e-05
1.316 3.2038683423948347e-06
1.32 6.940841188008392e-05
1.324 2.437091332342444e-06
1.328 4.050360504656195e-06
1.332 1.3959131566649722e-06
1.336 8.031284399917753e-07
1.34 8.17217664370189e-07
1.344 3.641825859382451e-05
1.348 7.832533514287311e-07
1.352 6.050448896650193e-05
1.356 3.531409006134774e-05
1.36 3.644956583103969e-06
1.364 1.7297976007447685e-06
1.368 5.8071778899300655e-05
1.372 2.8016972389072694e-06
1.376 2.1419215625013968e-06
1.38 7.052752903154389e-07
1.384 5.585732687687735e-07
1.388 3.0142254169842007e-05
1.392 7.796339165460333e-07
1.396 5.764532178031297e-07
1.4 6.268143710728195e-05
1.404 1.8066970835744478e-05
1.408 2.188730764481036e-06
1.412 4.73638216904095e-05
1.416 1.6559317197177326e-06
1.42 2.7627681029385944e-06
1.424 9.527902685672086e-07
1.428 5.48608757316925e-07
1.432 5.993247180116855e-07
1.436 2.4749704484522062e-05
1.44 5.350121696445983e-07
1.444 4.141468649001325e-05
1.448 2.420124295728542e-05
1.452 2.488294122057035e-06
1.456 1.178267141523891e-06
1.46 3.963096515748766e-05
1.464 1.9127223763376423e-06
1.468 1.4623217570457396e-06
1.472 4.811163138043821e-07
1.476 3.809250831805836e-07
1.48 2.047822316773717e-05
1.484 5.33541161748985e-07
1.488 3.972769217359142e-07
1.492 4.2364740339647934e-05
1.496 1.2857279529441336e-05
1.5 1.4936301220062513e-06
1.504 3.234020984794694e-05
1.508 1.1225079630155922e-06
1.512 1.8842105416524141e-06
1.516 6.50788269151107e-07
1.52 3.7430366446941127e-07
1.524 4.2773764869118464e-07
1.528 1.6843112220321866e-05
1.532 3.6471429794902774e-07
1.536 2.8392194985101512e-05
1.54 1.6544768763592013e-05
1.544 1.7005103672627893e-06
1.548 8.034026872544769e-07
1.552 2.6984368843930904e-05
1.556 1.306941005907895e-06
1.56 9.970505608389022e-07
1.564 3.283565994212692e-07
1.568 2.601766551193177e-07
1.572 1.3929431572658263e-05
1.576 3.657549482320153e-07
1.58 2.722788850524867e-07
1.584 2.842980359990448e-05
1.588 9.373906396339623e-06
1.592 1.0189221857495966e-06
1.596 2.2083687728744143e-05
1.6 7.565548042151518e-07
1.604 1.2862162267646715e-06
1.608 4.44567889785931e-07
1.612 2.5526384626770863e-07
1.616 2.9384510193175283e-07
1.62 1.1483569749038994e-05
1.624 2.489609591884804e-07
1.628 1.9421666296578735e-05
1.632 1.1296209708700707e-05
1.636 1.163235438719716e-06
1.64 5.479804112170383e-07
1.644 1.8375830881309894e-05
1.648 8.91664234230608e-07
1.652 6.805908565653575e-07
1.656 2.241998114622109e-07
1.66 1.776318726942985e-07
1.664 9.504234965730477e-06
1.668 2.5069673688540323e-07
1.672 1.8625401282867574e-07
1.676 1.8959332167213256e-05
1.68 6.915057425003396e-06
1.684 6.955957851043919e-07
1.688 1.5040974763745542e-05
1.692 5.188550320255042e-07
1.696 8.789543993179704e-07
1.7 3.0341082563380984e-07
1.704 1.742007812260615e-07
1.708 1.9386118884705763e-07
1.712 7.838368456192369e-06
1.716 1.701245648295603e-07
1.72 1.326275366961938e-05
1.724 7.711481401832515e-06
1.728 7.953460555454748e-07
1.732 3.74110815430729e-07
1.736 1.2528003430288745e-05
1.74 6.079015955035853e-07
1.744 4.6482239103835703e-07
1.748 1.530459442567357e-07
1.752 1.2128432594549018e-07
1.756 6.50350618867465e-06
1.76 1.7158955670787848e-07
1.764 1.2730690608502505e-07
1.768 1.2941439632312902e-05
1.772 4.735377568511826e-06
1.776 4.752099439406029e-07
1.78 1.0230615112613184e-05
1.784 3.5696711127672286e-07
1.788 6.007387386527882e-07
1.792 2.0692547009797764e-07
1.796 1.1895515308475226e-07
1.8 1.2359359072294284e-07
1.804 5.365129725290396e-06
1.808 1.1632944199079305e-07
1.812 9.060858974517725e-06
1.816 5.254310639750976e-06
1.82 5.427836337035504e-07
1.824 2.560338214860717e-07
1.828 8.551688192626682e-06
1.832 4.1462315749423833e-07
1.836 3.1771298628691847e-07
1.84 1.043437415892725e-07
1.844 8.287531841950609e-08
1.848 4.452754136696915e-06
1.852 1.1685271057190508e-07
1.856 8.69040729999299e-08
1.86 8.876171257942799e-06
1.864 3.1643998334551386e-06
1.868 3.2466318126499605e-07
1.872 6.971058156240574e-06
1.876 2.458374302273343e-07
1.88 4.1028720328598275e-07
1.884 1.412231495798105e-07
1.888 8.126938091979764e-08
1.892 7.712751482849539e-08
1.896 3.679452249077568e-06
1.9 7.944959541393072e-08
1.904 6.184516665378225e-06
1.908 3.5729489306497738e-06
1.912 3.7015512471092526e-07
1.916 1.7555726020401337e-07
1.92 5.836005135049144e-06
1.924 2.831200723113157e-07
1.928 2.1703840907544746e-07
1.932 7.12192616091535e-08
1.936 5.666809521136228e-08
1.94 3.0426958768733934e-06
1.944 7.963542368043942e-08
1.948 5.9251546171183977e-08
1.952 6.134754625322013e-06
1.956 2.0510983348025945e-06
1.96 2.2155262332570384e-07
1.964 4.764198297759438e-06
1.968 1.6916690635849256e-07
1.972 2.795959566918509e-07
1.976 9.645057599245158e-08
1.98 5.545298696747629e-08
1.984 4.9359621529255754e-08
1.988 2.523449298188796e-06
1.992 5.423528852156559e-08
1.996 4.230192340179343e-06


==> figures/data/Flutter_truth.dat <==
0.0 4.4400231465443074e-08
0.004 8.754463605922699e-08
0.008 0.3947110463811282
0.012 0.29542797017297684
0.016 0.11866780980862479
0.02 0.18952855380972794
0.024 0.20075978353126914
0.028 0.09417605401748956
0.032 0.1422540692038222
0.036 0.16635137380672832
0.04 0.09307922591413152
0.044 0.08498550915901568
0.048 0.06666621860419063
0.052 0.052583454039714546
0.056 0.06269510626317897
0.06 0.061082197645152235
0.064 0.03646389667842545
0.068 0.05618148301772513
0.072 0.03398447135631788
0.076 0.045189789040450457
0.08 0.03824309038222497
0.084 0.03183085869835411
0.088 0.017385498965717915
0.092 0.027567548724447482
0.096 0.012647934691754546
0.1 0.012114290143477147
0.104 0.016020700799978832
0.108 0.012561245018819066
0.112 0.011932481724564417
0.116 0.017930041921287016
0.12 0.009101515982731446
0.124 0.009366539783724332
0.128 0.0075285042065063095
0.132 0.010622806672946159
0.136 0.0069227303374353845
0.14 0.003731121595708007
0.144 0.006337165580670401
0.148 0.0075628913484120115
0.152 0.006506117918925071
0.156 0.004314607931429629
0.16 0.010233531969166812
0.164 0.005038237932926901
0.168 0.0030879458821244632
0.172 0.005875167767472744
0.176 0.004747284284058708
0.18 0.00286717736303137
0.184 0.0018547030830943685
0.188 0.0018733875859728165
0.192 0.003906608111317052
0.196 0.002972437883190035
0.2 0.002061671022605546
0.204 0.0034761049121057415
0.208 0.002624107063330712
0.212 0.0015069844367836477
0.216 0.001980109641484775
0.22 0.002736052930485738
0.224 0.001589939229040743
0.228 0.0006063973170772254
0.232 0.0009920412496939623
0.236 0.0005372328487019936
0.24 0.002760168280181793
0.244 0.0015148559484529337
0.248 0.0014105369604593017
0.252 0.0039487413224410396
0.256 0.0013570668424705986
0.26 0.00038998995320838157
0.264 0.001856565022746215
0.268 0.0012798437534957505
0.272 0.00047598579003549514
0.276 0.00019032156656621942
0.28 0.00023999927165640843
0.284 0.0014253554416333955
0.288 0.0006990695172942622
0.292 0.00021573975876922166
0.296 0.001213528487170914
0.3 0.0011530990286994984
0.304 0.0003398494800791128
0.308 0.0003580684542482432
0.312 0.0009305332245249994
0.316 0.0003115593030446621
0.32 0.00016025590591247876
0.324 0.00011807382425549032
0.328 0.00012168332129291902
0.332 0.0005756839604186016
0.336 0.00024966571070082294
0.34 0.00012603353462578348
0.344 0.0009059620333309311
0.348 0.00026305595299771795
0.352 9.072825050421553e-05
0.356 0.0003997608197634072
0.36 0.00024987814519976794
0.364 0.00012681709573050202
0.368 5.934925136550764e-05
0.372 4.958391269899823e-05
0.376 0.00043513059290192985
0.38 0.0002538211006979939
0.384 7.081489601345345e-05
0.388 0.0006349624673735393
0.392 0.0005119645455619545
0.396 6.847079781699579e-05
0.4 0.00024118005455528557
0.404 0.0003003901257506764
0.408 0.00020365623820770603
0.412 5.318596963658085e-05
0.416 2.409916958036688e-05
0.42 8.509470595076666e-05
0.424 0.0005431383954963646
0.428 0.0001395548206044042
0.432 0.00022880738710585774
0.436 0.0007621193634539997
0.44 0.00020373001432873162
0.444 5.5537454966879675e-05
0.448 0.00042122201660147634
0.452 0.00014905679273506382
0.456 8.986259926806645e-05
0.46 2.2665175957406656e-05
0.464 1.711774860470175e-05
0.468 0.0003962449633073832
0.472 0.00015123296166110955
0.476 6.44628301297113e-05
0.48 0.0005606573242519833
0.484 0.00020233658017219545
0.488 0.00011028151306944382
0.492 0.00021209872514323997
0.496 0.00011805824000258656
0.5 0.0001411041990284475
0.504 2.1306732123699853e-05
0.508 1.8828827869225582e-05
0.512 0.0001603301285050154
0.516 0.0001803790848220662
0.52 8.990626264854037e-05
0.524 0.00013748303571481564
0.528 0.0002623591683529793
0.532 0.0001283570172580902
0.536 2.791826545669859e-05
0.54 0.00013686397125032803
0.544 0.00011071553694101747
0.548 3.686300692841205e-05
0.552 1.1410979222748896e-05
0.556 5.990055609636198e-06
0.56 0.00017623431290388043
0.564 6.68499488868287e-05
0.568 2.7937658633571544e-05
0.572 0.0002088929240216459
0.576 0.00012150685011679338
0.58 3.604160055192035e-05
0.584 9.538331346683926e-05
0.588 5.36441894060504e-05
0.592 4.955491000275318e-05
0.596 1.672726957522362e-05
0.6 5.355386835885444e-06
0.604 3.9771333624410375e-05
0.608 9.401493207398108e-05
0.612 3.414298739459678e-05
0.616 8.461686698060821e-05
0.62 0.00016662133141277232
0.624 4.221509998493594e-05
0.628 1.877075558639936e-05
0.632 9.93580569057119e-05
0.636 2.982943728365048e-05
0.64 2.330197789446212e-05
0.644 9.663597673215534e-06
0.648 4.838155631917884e-06
0.652 9.514696860903667e-05
0.656 2.812649823688165e-05
0.66 1.8065357236363677e-05
0.664 0.00017618051954832752
0.668 3.152482263467022e-05
0.672 2.107126384637345e-05
0.676 6.532574953681741e-05
0.68 2.270081772274001e-05
0.684 2.537049833883824e-05
0.688 1.3661554590464542e-05
0.692 5.729172924048943e-06
0.696 5.784657312109415e-05
0.7 3.0874740547076165e-05
0.704 2.5147822946663473e-05
0.708 4.996588915484647e-05
0.712 7.964986649727245e-05
0.716 2.9698667199077517e-05
0.72 1.1598702105498894e-05
0.724 4.688403212918853e-05
0.728 1.4137305966449256e-05
0.732 1.920125232190064e-05
0.736 7.500899371367444e-06
0.74 2.1862867044968888e-06
0.744 5.595952760840274e-05
0.748 1.721266368486182e-05
0.752 1.0421278799011918e-05
0.756 8.375129589150302e-05
0.76 2.279895244465855e-05
0.764 1.3802842914635088e-05
0.768 3.067023706677372e-05
0.772 1.363895068862943e-05
0.776 1.733890496237247e-05
0.78 7.663276515913608e-06
0.784 3.4506389685382974e-06
0.788 2.663719302977384e-05
0.792 1.8235982486040523e-05
0.796 1.2768674674072537e-05
0.8 3.1957590119673544e-05
0.804 5.458277340956458e-05
0.808 1.737906170846528e-05
0.812 1.0872767430408113e-05
0.816 2.8700470202601664e-05
0.82 8.560539027865058e-06
0.824 9.76922563524105e-06
0.828 4.635084327611496e-06
0.832 1.545459216253557e-06
0.836 3.1618201010347386e-05
0.84 1.26558929167904e-05
0.844 5.981704065403673e-06
0.848 5.90122890974566e-05
0.852 1.9494895434261342e-05
0.856 7.249349862295091e-06
0.86 1.8539058964688668e-05
0.864 9.562335753552323e-06
0.868 8.784561623891459e-06
0.872 4.3580278636681764e-06
0.876 2.312709529701395e-06
0.88 1.7027924185753054e-05
0.884 1.6479694445340065e-05
0.888 8.58382148306637e-06
0.892 1.4585528073601106e-05
0.896 3.489814390354763e-05
0.9 1.1751951950920042e-05
0.904 6.884127565863103e-06
0.908 1.3420003207455166e-05
0.912 6.052832706621654e-06
0.916 5.53806446107777e-06
0.92 2.48823600692779e-06
0.924 8.448202083510281e-07
0.928 2.2042782080899137e-05
0.932 6.432191361567715e-06
0.936 4.791980316072667e-06
0.94 2.7720774903468675e-05
0.944 1.3845899156100321e-05
0.948 5.058864787191294e-06
0.952 9.831781956526238e-06
0.956 6.0396444220651565e-06
0.96 4.2318865093835655e-06
0.964 2.8541216140018145e-06
0.968 1.6007137462696092e-06
0.972 1.0363665563637939e-05
0.976 9.268953605535536e-06
0.98 4.0181398785218694e-06
0.984 1.0142021498567274e-05
0.988 1.8602617077657055e-05
0.992 6.671445340914026e-06
0.996 5.390170405102434e-06
1.0 7.823669204208798e-06
1.004 2.8560387433282493e-06
1.008 3.424866036430898e-06
1.012 2.077493547175722e-06
1.016 1.0670296263471046e-06
1.02 1.2801143785010995e-05
1.024 2.500251560481267e-06
1.028 4.865989937625337e-06
1.032 1.720673676276939e-05
1.036 5.049147376095027e-06
1.04 3.2058524437973147e-06
1.044 6.139322606297126e-06
1.048 3.6522829739120488e-06
1.052 2.029791115731919e-06
1.056 2.3059259628944483e-06
1.06 8.453971484995362e-07
1.064 6.53772261268023e-06
1.068 5.3027136473672965e-06
1.072 2.250840200274036e-06
1.076 6.687088370100006e-06
1.08 1.1091385103948421e-05
1.084 3.0162209325926352e-06
1.088 3.8094667649626037e-06
1.092 4.081774396501145e-06
1.096 1.825834136396108e-06
1.1 2.0529493002496972e-06
1.104 1.3957787713460693e-06
1.108 1.168392523879225e-06
1.112 7.834902921383479e-06
1.116 1.6033403890207803e-06
1.12 3.1188121373073755e-06
1.124 1.0029423664046995e-05
1.128 3.1703373123691117e-06
1.132 1.960024751632113e-06
1.136 3.732942866790158e-06
1.14 2.5002079902426374e-06
1.144 1.5331491688682905e-06
1.148 1.3358900044751526e-06
1.152 6.788947080226462e-07
1.156 4.503482994538689e-06
1.16 3.806103445211358e-06
1.164 1.1271644503897586e-06
1.168 4.720878568235813e-06
1.172 6.61369662951341e-06
1.176 2.4168620355824988e-06
1.18 2.83577968597441e-06
1.184 2.5108217502621953e-06
1.188 1.520286290952017e-06
1.192 1.2816631722870937e-06
1.196 9.356085168597981e-07
1.2 1.3181415894215593e-06
1.204 4.92997314516917e-06
1.208 1.1322802907218307e-06
1.212 2.067135458886164e-06
1.216 7.2101173825252125e-06
1.22 2.300110912653873e-06
1.224 1.1481308869493004e-06
1.228 3.001812892211441e-06
1.232 1.788537107904948e-06
1.236 9.757566554650955e-07
1.24 8.04495681400178e-07
1.244 5.87474135627806e-07
1.248 3.0874927092235665e-06
1.252 2.559605905798761e-06
1.256 4.975443551657927e-07
1.26 3.798197700725838e-06
1.264 4.815251695394119e-06
1.268 1.4208577594402818e-06
1.272 2.335348888784394e-06
1.276 1.7139595462841527e-06
1.28 7.741516651083521e-07
1.284 8.498344217558214e-07
1.288 6.743817173985454e-07
1.292 1.002155086568418e-06
1.296 3.211381357682651e-06
1.3 9.343212217319105e-07
1.304 1.553697466053561e-06
1.308 4.729403828037099e-06
1.312 2.0784467067281905e-06
1.316 6.813384896875841e-07
1.32 2.0783178080282116e-06
1.324 1.2723486002383743e-06
1.328 6.686723395661447e-07
1.332 5.973072814284227e-07
1.336 4.5429780026827995e-07
1.34 2.3672180777704766e-06
1.344 1.9664727476054232e-06
1.348 4.091532486929494e-07
1.352 2.941517457380682e-06
1.356 2.952061615252533e-06
1.36 1.3150908537589247e-06
1.364 1.5487919377138861e-06
1.368 1.1970887693184528e-06
1.372 6.877948815587732e-07
1.376 6.341452206243997e-07
1.38 4.3151885049271404e-07
1.384 7.937096538950233e-07
1.388 2.2054117483497907e-06
1.392 7.72348791252498e-07
1.396 1.2727204306505866e-06
1.4 3.190981305901686e-06
1.404 1.4468204962483633e-06
1.408 5.487051094959648e-07
1.412 1.1278073563396202e-06
1.416 1.0237643246736385e-06
1.42 5.029490516349051e-07
1.424 3.914948977288886e-07
1.428 3.2102452240913385e-07
1.432 1.6603545003428247e-06
1.436 1.3026924945708739e-06
1.44 2.3387740234066344e-07
1.444 2.3715145208697472e-06
1.448 1.792498873503077e-06
1.452 6.537728854750642e-07
1.456 1.135101863469219e-06
1.46 7.201066155037265e-07
1.464 4.7615709439565453e-07
1.468 4.5619955925314147e-07
1.472 3.3369429057454765e-07
1.476 6.600973765600487e-07
1.48 1.4420096317723856e-06
1.484 5.092967295518558e-07
1.488 1.108967688458792e-06
1.492 1.6950176130897443e-06
1.496 9.027585357034651e-07
1.5 3.882674313521182e-07
1.504 7.573072280535489e-07
1.508 6.57899062436873e-07
1.512 2.765396375389834e-07
1.516 3.6181532988625416e-07
1.52 1.7382143999931341e-07
1.524 1.0786290081881903e-06
1.528 1.0266724206149541e-06
1.532 1.7194347669663484e-07
1.536 1.4914375446113097e-06
1.54 1.1289321492108214e-06
1.544 4.866720375639075e-07
1.548 7.442963174017365e-07
1.552 5.024209170325091e-07
1.556 4.092605463255513e-07
1.56 2.958992275515176e-07
1.564 2.1334551603487394e-07
1.568 5.375245012328451e-07
1.572 9.02770651721202e-07
1.576 4.352631163696613e-07
1.58 7.14718997841747e-07
1.584 1.0649534506859456e-06
1.588 6.810921242160816e-07
1.592 3.129203546740007e-07
1.596 4.61021755197923e-07
1.6 4.530876584738711e-07
1.604 1.912516774602363e-07
1.608 2.5111905671396503e-07
1.612 1.353586340983501e-07
1.616 7.513903212859486e-07
1.62 6.953561966415863e-07
1.624 1.306035748726927e-07
1.628 9.352936493766255e-07
1.632 7.846549918225753e-07
1.636 2.86426140296402e-07
1.64 4.668232332359337e-07
1.644 3.425268176042318e-07
1.648 2.6121554876975485e-07
1.652 1.69788720549432e-07
1.656 1.4569807406300452e-07
1.66 3.4986594912455685e-07
1.664 6.459914227399442e-07
1.668 2.6025860164974916e-07
1.672 4.666468096169908e-07
1.676 6.207217579842869e-07
1.68 4.48924893963109e-07
1.684 2.0234036321724817e-07
1.688 2.640736199571955e-07
1.692 3.145742028420735e-07
1.696 1.4068430637489055e-07
1.7 1.4681056578090293e-07
1.704 1.4342533243349755e-07
1.708 5.876751107686458e-07
1.712 4.013729795539737e-07
1.716 7.569929748915224e-08
1.72 6.417292323125882e-07
1.724 5.307631377991926e-07
1.728 2.1557374677519407e-07
1.732 2.682973170410111e-07
1.736 2.7909285686653686e-07
1.74 1.8444758770127843e-07
1.744 1.228177926029274e-07
1.748 1.2541027816875322e-07
1.752 2.5219639800003124e-07
1.756 4.2695481916669694e-07
1.76 2.0151978794063574e-07
1.764 3.0627509059924165e-07
1.768 4.739434914645721e-07
1.772 3.185236242940739e-07
1.776 1.6580638879992023e-07
1.78 1.6439383187356756e-07
1.784 2.401283101526667e-07
1.788 1.2412169360857674e-07
1.792 1.3205713405082718e-07
1.796 8.388841718799409e-08
1.8 3.494791265746545e-07
1.804 3.048775684911699e-07
1.808 9.057773042271553e-08
1.812 3.8646565612819215e-07
1.816 3.7028620934264603e-07
1.82 1.3502910015339706e-07
1.824 1.926566444454167e-07
1.828 1.8898349023987668e-07
1.832 1.288981869825329e-07
1.836 9.783643903392603e-08
1.84 8.549989710815946e-08
1.844 1.6610161256272913e-07
1.848 3.223053160344637e-07
1.852 1.484954416440154e-07
1.856 2.3736959221323204e-07
1.86 3.3025041567941826e-07
1.864 1.961928266197164e-07
1.868 1.3723039985291944e-07
1.872 1.0858264453867136e-07
1.876 1.8425063676694741e-07
1.88 7.129566499706996e-08
1.884 1.080613128674281e-07
1.888 1.0629958095785668e-07
1.892 2.337208182798702e-07
1.896 2.3100213380521549e-07
1.9 1.0641843793231599e-07
1.904 2.652996226324618e-07
1.908 2.640359679288496e-07
1.912 8.461740388467681e-08
1.916 1.290271996740849e-07
1.92 1.3000719471602175e-07
1.924 9.514164417531598e-08
1.928 6.524167143102168e-08
1.932 8.762926101625892e-08
1.936 1.1558559846825502e-07
1.94 2.1346586718439426e-07
1.944 1.1952585096161072e-07
1.948 1.5715386137229902e-07
1.952 2.1063187373668922e-07
1.956 1.4956830366905986e-07
1.96 9.563960454305589e-08
1.964 8.242545951674456e-08
1.968 1.4833974336309278e-07
1.972 5.746526144153047e-08
1.976 8.262459738589074e-08
1.98 8.224343492666516e-08
1.984 1.4864559946131727e-07
1.988 1.5207281307576445e-07
1.992 8.175549636768029e-08
1.996 1.84352716956435e-07


==> figures/data/Residue_map_1.dat <==
0.2 0.2 0.0006939681858191039
0.4 0.2 0.0006926758338121724
0.6000000000000001 0.2 0.0006836022186773326
0.8 0.2 0.0007076573715868301
1.0 0.2 0.0007329597027990564
1.2 0.2 0.0007415299830198026
1.4000000000000001 0.2 0.0007464360695208572
1.6 0.2 0.0007329915650671184
1.8 0.2 0.0007364202475236709
2.0 0.2 0.0007376079815828488
2.2 0.2 0.0006992512359771248
2.4000000000000004 0.2 0.000692519067812052
2.6000000000000005 0.2 0.0006562982521436384
2.8000000000000003 0.2 0.0006701012530636621
3.0000000000000004 0.2 0.0006155238823379446
3.2 0.2 0.0005963977776279108
3.4000000000000004 0.2 0.0005838986882563658
3.6000000000000005 0.2 0.0005549533087335139
3.8000000000000003 0.2 0.0005042898019782431
4.0 0.2 nan
4.2 0.2 nan
4.4 0.2 nan
4.6000000000000005 0.2 nan
4.800000000000001 0.2 nan
5.000000000000001 0.2 nan
5.2 0.2 nan
5.4 0.2 nan
5.6000000000000005 0.2 nan
5.800000000000001 0.2 nan
6.000000000000001 0.2 nan
6.2 0.2 nan
6.4 0.2 nan
6.6000000000000005 0.2 nan
6.800000000000001 0.2 nan
7.000000000000001 0.2 nan
7.2 0.2 nan
7.4 0.2 nan
7.6000000000000005 0.2 nan
7.800000000000001 0.2 nan
8.0 0.2 nan
8.2 0.2 nan
8.4 0.2 nan
8.6 0.2 nan
8.799999999999999 0.2 nan
9.0 0.2 nan
9.2 0.2 nan
9.4 0.2 nan
9.6 0.2 nan
9.8 0.2 nan

0.2 0.4 0.0006953852851923479
0.4 0.4 0.0007389735780132745
0.6000000000000001 0.4 0.0007197176468154297
0.8 0.4 0.0007584387409282098
1.0 0.4 0.0007565156980742885
1.2 0.4 0.0007545435396420668
1.4000000000000001 0.4 0.0007391202028872164
1.6 0.4 0.0007778414670158128
1.8 0.4 0.0007759108688864539
2.0 0.4 0.000798460708802921
2.2 0.4 0.0007603802659155699
2.4000000000000004 0.4 0.0007102577620223203
2.6000000000000005 0.4 0.0006626412350857285
2.8000000000000003 0.4 0.0006273146017976802
3.0000000000000004 0.4 0.0006468688940866722
3.2 0.4 0.0006466195380851644
3.4000000000000004 0.4 0.0005758194337188454
3.6000000000000005 0.4 0.000565912609095787
3.8000000000000003 0.4 0.0005013086715723758
4.0 0.4 nan
4.2 0.4 nan
4.4 0.4 nan
4.6000000000000005 0.4 nan
4.800000000000001 0.4 nan
5.000000000000001 0.4 nan
5.2 0.4 nan
5.4 0.4 nan
5.6000000000000005 0.4 nan
5.800000000000001 0.4 nan
6.000000000000001 0.4 nan
6.2 0.4 nan
6.4 0.4 nan
6.6000000000000005 0.4 nan
6.800000000000001 0.4 nan
7.000000000000001 0.4 nan
7.2 0.4 nan
7.4 0.4 nan
7.6000000000000005 0.4 nan
7.800000000000001 0.4 nan
8.0 0.4 nan
8.2 0.4 nan
8.4 0.4 nan
8.6 0.4 nan
8.799999999999999 0.4 nan
9.0 0.4 nan
9.2 0.4 nan
9.4 0.4 nan
9.6 0.4 nan
9.8 0.4 nan

0.2 0.6000000000000001 0.0007477161490824824
0.4 0.6000000000000001 0.0007374038081262935
0.6000000000000001 0.6000000000000001 0.0007203803891123997
0.8 0.6000000000000001 0.0007926765623248175
1.0 0.6000000000000001 0.0007278415097271817
1.2 0.6000000000000001 0.0007240805305623064
1.4000000000000001 0.6000000000000001 0.0007556121774753185
1.6 0.6000000000000001 0.0007683580140002776
1.8 0.6000000000000001 0.0007620495341230199
2.0 0.6000000000000001 0.000769455715979401
2.2 0.6000000000000001 0.0007308462250470637
2.4000000000000004 0.6000000000000001 0.0006996945759729544
2.6000000000000005 0.6000000000000001 0.0006769105753786738
2.8000000000000003 0.6000000000000001 0.0007075731995524615
3.0000000000000004 0.6000000000000001 0.0006808164295738181
3.2 0.6000000000000001 0.0006216070318174683
3.4000000000000004 0.6000000000000001 0.0005879577832787451
3.6000000000000005 0.6000000000000001 0.0005556802908315433
3.8000000000000003 0.6000000000000001 0.0005405909844524881
4.0 0.6000000000000001 nan
4.2 0.6000000000000001 nan
4.4 0.6000000000000001 nan
4.6000000000000005 0.6000000000000001 nan
4.800000000000001 0.6000000000000001 nan
5.000000000000001 0.6000000000000001 nan
5.2 0.6000000000000001 nan
5.4 0.6000000000000001 nan
5.6000000000000005 0.6000000000000001 nan
5.800000000000001 0.6000000000000001 nan
6.000000000000001 0.6000000000000001 nan
6.2 0.6000000000000001 nan
6.4 0.6000000000000001 nan
6.6000000000000005 0.6000000000000001 nan
6.800000000000001 0.6000000000000001 nan
7.000000000000001 0.6000000000000001 nan
7.2 0.6000000000000001 nan
7.4 0.6000000000000001 nan
7.6000000000000005 0.6000000000000001 nan
7.800000000000001 0.6000000000000001 nan
8.0 0.6000000000000001 nan
8.2 0.6000000000000001 nan
8.4 0.6000000000000001 nan
8.6 0.6000000000000001 nan
8.799999999999999 0.6000000000000001 nan
9.0 0.6000000000000001 nan
9.2 0.6000000000000001 nan
9.4 0.6000000000000001 nan
9.6 0.6000000000000001 nan
9.8 0.6000000000000001 nan

0.2 0.8 0.0007617703982676949
0.4 0.8 0.0007706849038540486
0.6000000000000001 0.8 0.0007853415617080462
0.8 0.8 0.0007774545718395461
1.0 0.8 0.0007634407522547485
1.2 0.8 0.0008135403114110909
1.4000000000000001 0.8 0.0008193079282989567
1.6 0.8 0.00076830107283629
1.8 0.8 0.0008181671670931851
2.0 0.8 0.0008203091443139661
2.2 0.8 0.0008145937944399494
2.4000000000000004 0.8 0.0007708436052451529
2.6000000000000005 0.8 0.0007531643078673205
2.8000000000000003 0.8 0.0007589597309936888
3.0000000000000004 0.8 0.0006986532992069491
3.2 0.8 0.0006503033683447168
3.4000000000000004 0.8 0.0006218533417708508
3.6000000000000005 0.8 0.0005608697224645101
3.8000000000000003 0.8 0.0005053795097370755
4.0 0.8 nan
4.2 0.8 nan
4.4 0.8 nan
4.6000000000000005 0.8 nan
4.800000000000001 0.8 nan
5.000000000000001 0.8 nan
5.2 0.8 nan
5.4 0.8 nan
5.6000000000000005 0.8 nan
5.800000000000001 0.8 nan
6.000000000000001 0.8 nan
6.2 0.8 nan
6.4 0.8 nan
6.6000000000000005 0.8 nan
6.800000000000001 0.8 nan
7.000000000000001 0.8 nan
7.2 0.8 nan
7.4 0.8 nan
7.6000000000000005 0.8 nan
7.800000000000001 0.8 nan
8.0 0.8 nan
8.2 0.8 nan
8.4 0.8 nan
8.6 0.8 nan
8.799999999999999 0.8 nan
9.0 0.8 nan
9.2 0.8 nan
9.4 0.8 nan
9.6 0.8 nan
9.8 0.8 nan

0.2 1.0 0.000749865235620801
0.4 1.0 0.0007836428226631284
0.6000000000000001 1.0 0.0008165731369044474
0.8 1.0 0.0007995292367398201
1.0 1.0 0.0007808203694116688
1.2 1.0 0.0007895515313012108
1.4000000000000001 1.0 0.0008157125796887904
1.6 1.0 0.0008566397089141794
1.8 1.0 0.0008644037658477377
2.0 1.0 0.0008471834120940319
2.2 1.0 0.0008390732806245741
2.4000000000000004 1.0 0.0008150435893134378
2.6000000000000005 1.0 0.0008094819873478883
2.8000000000000003 1.0 0.0007981575249000549
3.0000000000000004 1.0 0.0008119417458868041
3.2 1.0 0.0006998171293314375
3.4000000000000004 1.0 0.0006718305783135407
3.6000000000000005 1.0 0.0005979605536462104
3.8000000000000003 1.0 0.000489736554467981
4.0 1.0 nan
4.2 1.0 nan
4.4 1.0 nan
4.6000000000000005 1.0 nan
4.800000000000001 1.0 nan
5.000000000000001 1.0 nan
5.2 1.0 nan
5.4 1.0 nan
5.6000000000000005 1.0 nan
5.800000000000001 1.0 nan
6.000000000000001 1.0 nan
6.2 1.0 nan
6.4 1.0 nan
6.6000000000000005 1.0 nan
6.800000000000001 1.0 nan
7.000000000000001 1.0 nan
7.2 1.0 nan
7.4 1.0 nan
7.6000000000000005 1.0 nan
7.800000000000001 1.0 nan
8.0 1.0 nan
8.2 1.0 nan
8.4 1.0 nan
8.6 1.0 nan
8.799999999999999 1.0 nan
9.0 1.0 nan
9.2 1.0 nan
9.4 1.0 nan
9.6 1.0 nan
9.8 1.0 nan

0.2 1.2 0.0007887783573717558
0.4 1.2 0.0007840168278566614
0.6000000000000001 1.2 0.0008087457739023713
0.8 1.2 0.0008341199428100485
1.0 1.2 0.0008371809856139957
1.2 1.2 0.0008542128378276828
1.4000000000000001 1.2 0.0008612195515171551
1.6 1.2 0.0008614140601678106
1.8 1.2 0.0008781790913300528
2.0 1.2 0.0009444934043837958
2.2 1.2 0.0008993230075922849
2.4000000000000004 1.2 0.0009117667795968975
2.6000000000000005 1.2 0.0008990401574343492
2.8000000000000003 1.2 0.0008378433472908939
3.0000000000000004 1.2 0.0008166597514471493
3.2 1.2 0.0007368422109477892
3.4000000000000004 1.2 0.00072083921915187
3.6000000000000005 1.2 0.0006451939643787455
3.8000000000000003 1.2 0.0004798455905813549
4.0 1.2 nan
4.2 1.2 nan
4.4 1.2 nan
4.6000000000000005 1.2 nan
4.800000000000001 1.2 nan
5.000000000000001 1.2 nan
5.2 1.2 nan
5.4 1.2 nan
5.6000000000000005 1.2 nan
5.800000000000001 1.2 nan
6.000000000000001 1.2 nan
6.2 1.2 nan
6.4 1.2 nan
6.6000000000000005 1.2 nan
6.800000000000001 1.2 nan
7.000000000000001 1.2 nan
7.2 1.2 nan
7.4 1.2 nan
7.6000000000000005 1.2 nan
7.800000000000001 1.2 nan
8.0 1.2 nan
8.2 1.2 nan
8.4 1.2 nan
8.6 1.2 nan
8.799999999999999 1.2 nan
9.0 1.2 nan
9.2 1.2 nan
9.4 1.2 nan
9.6 1.2 nan
9.8 1.2 nan

0.2 1.4000000000000001 0.0007986082307673065
0.4 1.4000000000000001 0.0008422470314024021
0.6000000000000001 1.4000000000000001 0.0008363954196814474
0.8 1.4000000000000001 0.00086330326798187
1.0 1.4000000000000001 0.0008559755905345472
1.2 1.4000000000000001 0.0008926812394033022
1.4000000000000001 1.4000000000000001 0.0009368655452170176
1.6 1.4000000000000001 0.0009345509159140777
1.8 1.4000000000000001 0.0009542804751623407
2.0 1.4000000000000001 0.0010162431616207313
2.2 1.4000000000000001 0.0009837688288721405
2.4000000000000004 1.4000000000000001 0.0009433071209353621
2.6000000000000005 1.4000000000000001 0.0009540108352171427
2.8000000000000003 1.4000000000000001 0.0009096442363037454
3.0000000000000004 1.4000000000000001 0.0008851749139526593
3.2 1.4000000000000001 0.0008209319613044847
3.4000000000000004 1.4000000000000001 0.0007433462755056134
3.6000000000000005 1.4000000000000001 0.0006363753798781658
3.8000000000000003 1.4000000000000001 0.0005418588289826475
4.0 1.4000000000000001 nan
4.2 1.4000000000000001 nan
4.4 1.4000000000000001 nan
4.6000000000000005 1.4000000000000001 nan
4.800000000000001 1.4000000000000001 nan
5.000000000000001 1.4000000000000001 nan
5.2 1.4000000000000001 nan
5.4 1.4000000000000001 nan
5.6000000000000005 1.4000000000000001 nan
5.800000000000001 1.4000000000000001 nan
6.000000000000001 1.4000000000000001 nan
6.2 1.4000000000000001 nan
6.4 1.4000000000000001 nan
6.6000000000000005 1.4000000000000001 nan
6.800000000000001 1.4000000000000001 nan
7.000000000000001 1.4000000000000001 nan
7.2 1.4000000000000001 nan
7.4 1.4000000000000001 nan
7.6000000000000005 1.4000000000000001 nan
7.800000000000001 1.4000000000000001 nan
8.0 1.4000000000000001 nan
8.2 1.4000000000000001 nan
8.4 1.4000000000000001 nan
8.6 1.4000000000000001 nan
8.799999999999999 1.4000000000000001 nan
9.0 1.4000000000000001 nan
9.2 1.4000000000000001 nan
9.4 1.4000000000000001 nan
9.6 1.4000000000000001 nan
9.8 1.4000000000000001 nan

0.2 1.6 0.0008008742274388223
0.4 1.6 0.0008307419145139679
0.6000000000000001 1.6 0.0008383436261208291
0.8 1.6 0.0009050324998644793
1.0 1.6 0.0009106984735798211
1.2 1.6 0.0009214352026249274
1.4000000000000001 1.6 0.0009974934800597204
1.6 1.6 0.0009831539798986846
1.8 1.6 0.0010414842744879973
2.0 1.6 0.0010330761916001548
2.2 1.6 0.001069468608309788
2.4000000000000004 1.6 0.0010083803573149154
2.6000000000000005 1.6 0.0010187111004089692
2.8000000000000003 1.6 0.0009906393236600024
3.0000000000000004 1.6 0.0009688198565499045
3.2 1.6 0.0009103891401662864
3.4000000000000004 1.6 0.0008175547403998445
3.6000000000000005 1.6 0.000715997664100686
3.8000000000000003 1.6 0.000609857279074213
4.0 1.6 nan
4.2 1.6 nan
4.4 1.6 nan
4.6000000000000005 1.6 nan
4.800000000000001 1.6 nan
5.000000000000001 1.6 nan
5.2 1.6 nan
5.4 1.6 nan
5.6000000000000005 1.6 nan
5.800000000000001 1.6 nan
6.000000000000001 1.6 nan
6.2 1.6 nan
6.4 1.6 nan
6.6000000000000005 1.6 nan
6.800000000000001 1.6 nan
7.000000000000001 1.6 nan
7.2 1.6 nan
7.4 1.6 nan
7.6000000000000005 1.6 nan
7.800000000000001 1.6 nan
8.0 1.6 nan
8.2 1.6 nan
8.4 1.6 nan
8.6 1.6 nan
8.799999999999999 1.6 nan
9.0 1.6 nan
9.2 1.6 nan
9.4 1.6 nan
9.6 1.6 nan
9.8 1.6 nan

0.2 1.8 0.0008399595605108512
0.4 1.8 0.0008522083608292874
0.6000000000000001 1.8 0.000886503466637263
0.8 1.8 0.0009051319815754826
1.0 1.8 0.0009478207875260581
1.2 1.8 0.0009526980086541213
1.4000000000000001 1.8 0.001030218766577982
1.6 1.8 0.0010382499723571707
1.8 1.8 0.0010961095842214998
2.0 1.8 0.0011701707043541298
2.2 1.8 0.0011905105975802165
2.4000000000000004 1.8 0.0011057197477851422
2.6000000000000005 1.8 0.0011725121152107857
2.8000000000000003 1.8 0.0011328256816790076
3.0000000000000004 1.8 0.001103712106999782
3.2 1.8 0.001050469607185297
3.4000000000000004 1.8 0.0009466423231352036
3.6000000000000005 1.8 0.0007853516398588744
3.8000000000000003 1.8 0.0006867311908434804
4.0 1.8 nan
4.2 1.8 nan
4.4 1.8 nan
4.6000000000000005 1.8 nan
4.800000000000001 1.8 nan
5.000000000000001 1.8 nan
5.2 1.8 nan
5.4 1.8 nan
5.6000000000000005 1.8 nan
5.800000000000001 1.8 nan
6.000000000000001 1.8 nan
6.2 1.8 nan
6.4 1.8 nan
6.6000000000000005 1.8 nan
6.800000000000001 1.8 nan
7.000000000000001 1.8 nan
7.2 1.8 nan
7.4 1.8 nan
7.6000000000000005 1.8 nan
7.800000000000001 1.8 nan
8.0 1.8 nan
8.2 1.8 nan
8.4 1.8 nan
8.6 1.8 nan
8.799999999999999 1.8 nan
9.0 1.8 nan
9.2 1.8 nan
9.4 1.8 nan
9.6 1.8 nan
9.8 1.8 nan

0.2 2.0 0.0008775351467844307
0.4 2.0 0.0008671874055268589
0.6000000000000001 2.0 0.0009092578644395675
0.8 2.0 0.0009269176201624478
1.0 2.0 0.0009646175616499687
1.2 2.0 0.0010683399992334444
1.4000000000000001 2.0 0.0010801703395301521
1.6 2.0 0.0011150148306653363
1.8 2.0 0.0011069001937068605
2.0 2.0 0.0012118664904561271
2.2 2.0 0.0012524841652482572
2.4000000000000004 2.0 0.001267508567167664
2.6000000000000005 2.0 0.0012863196471949473
2.8000000000000003 2.0 0.0012650133693038576
3.0000000000000004 2.0 0.0012424004346198651
3.2 2.0 0.0011777291921653
3.4000000000000004 2.0 0.001173992334739964
3.6000000000000005 2.0 0.0009104317230432856
3.8000000000000003 2.0 0.0007551462362673771
4.0 2.0 nan
4.2 2.0 nan
4.4 2.0 nan
4.6000000000000005 2.0 nan
4.800000000000001 2.0 nan
5.000000000000001 2.0 nan
5.2 2.0 nan
5.4 2.0 nan
5.6000000000000005 2.0 nan
5.800000000000001 2.0 nan
6.000000000000001 2.0 nan
6.2 2.0 nan
6.4 2.0 nan
6.6000000000000005 2.0 nan
6.800000000000001 2.0 nan
7.000000000000001 2.0 nan
7.2 2.0 nan
7.4 2.0 nan
7.6000000000000005 2.0 nan
7.800000000000001 2.0 nan
8.0 2.0 nan
8.2 2.0 nan
8.4 2.0 nan
8.6 2.0 nan
8.799999999999999 2.0 nan
9.0 2.0 nan
9.2 2.0 nan
9.4 2.0 nan
9.6 2.0 nan
9.8 2.0 nan

0.2 2.2 0.0008516268328622731
0.4 2.2 0.0009295750699840808
0.6000000000000001 2.2 0.0009746368436553662
0.8 2.2 0.0009787387798148456
1.0 2.2 0.0010179287651192548
1.2 2.2 0.0010808406243057306
1.4000000000000001 2.2 0.001140761094681661
1.6 2.2 0.0011556957861214236
1.8 2.2 0.0012257121055372622
2.0 2.2 0.0013170111609049238
2.2 2.2 0.0012890203572745282
2.4000000000000004 2.2 0.001403017552100196
2.6000000000000005 2.2 0.0014282250246484267
2.8000000000000003 2.2 0.0014428291991105376
3.0000000000000004 2.2 0.0014025567024072987
3.2 2.2 0.0014545713223176845
3.4000000000000004 2.2 0.0013790726695552084
3.6000000000000005 2.2 0.0011687270633209152
3.8000000000000003 2.2 0.000950744953032251
4.0 2.2 nan
4.2 2.2 0.018831269091194362
4.4 2.2 0.016968202393216163
4.6000000000000005 2.2 0.016077603773263727
4.800000000000001 2.2 0.015449888630325499
5.000000000000001 2.2 0.015408239395781833
5.2 2.2 0.015276990475191966
5.4 2.2 0.015220483514221884
5.6000000000000005 2.2 0.014955790258367185
5.800000000000001 2.2 0.014888245102256085
6.000000000000001 2.2 0.01498372108151626
6.2 2.2 0.014480477079274303
6.4 2.2 0.01453578252114462
6.6000000000000005 2.2 0.01461528083320023
6.800000000000001 2.2 0.014366092957256684
7.000000000000001 2.2 0.014394572555631367
7.2 2.2 0.014355488391852463
7.4 2.2 0.014157958066607282
7.6000000000000005 2.2 0.01384455514309078
7.800000000000001 2.2 0.013638012102313558
8.0 2.2 0.013304735259600551
8.2 2.2 0.012879626724559647
8.4 2.2 0.01255261359017969
8.6 2.2 0.01232781914225292
8.799999999999999 2.2 0.012099593684892695
9.0 2.2 0.011869966672385397
9.2 2.2 0.011396157073338777
9.4 2.2 0.011290598273265378
9.6 2.2 0.010792790069405832
9.8 2.2 0.010088152235815068

0.2 2.4000000000000004 0.000890117790431964
0.4 2.4000000000000004 0.0009111500389861057
0.6000000000000001 2.4000000000000004 0.0009750327102700658
0.8 2.4000000000000004 0.0009555750716318222
1.0 2.4000000000000004 0.001042932732306543
1.2 2.4000000000000004 0.0010796071641847964
1.4000000000000001 2.4000000000000004 0.0011719610241728647
1.6 2.4000000000000004 0.0012426904329491898
1.8 2.4000000000000004 0.0013291381608858206
2.0 2.4000000000000004 0.0014618979054833482
2.2 2.4000000000000004 0.0014349288989084434
2.4000000000000004 2.4000000000000004 0.0014932947957289784
2.6000000000000005 2.4000000000000004 0.0014916004937896347
2.8000000000000003 2.4000000000000004 0.0015815532668205462
3.0000000000000004 2.4000000000000004 0.0016440491984951488
3.2 2.4000000000000004 0.001745289306745824
3.4000000000000004 2.4000000000000004 0.001748269389270597
3.6000000000000005 2.4000000000000004 0.0015884690140645415
3.8000000000000003 2.4000000000000004 0.0012154776760775398
4.0 2.4000000000000004 nan
4.2 2.4000000000000004 0.019165032521543293
4.4 2.4000000000000004 0.017323537248438964
4.6000000000000005 2.4000000000000004 0.0161026258513557
4.800000000000001 2.4000000000000004 0.0158260709855288
5.000000000000001 2.4000000000000004 0.015659809718010606
5.2 2.4000000000000004 0.015502248267217697
5.4 2.4000000000000004 0.01548769139107359
5.6000000000000005 2.4000000000000004 0.01526124119971386
5.800000000000001 2.4000000000000004 0.01521145504885834
6.000000000000001 2.4000000000000004 0.01532699983985057
6.2 2.4000000000000004 0.014941794281664643
6.4 2.4000000000000004 0.01491523433359968
6.6000000000000005 2.4000000000000004 0.014870707982861624
6.800000000000001 2.4000000000000004 0.014824722331675028
7.000000000000001 2.4000000000000004 0.014950413958845514
7.2 2.4000000000000004 0.014745020655738945
7.4 2.4000000000000004 0.014610430952621751
7.6000000000000005 2.4000000000000004 0.014209392613458176
7.800000000000001 2.4000000000000004 0.014098605410613354
8.0 2.4000000000000004 0.013751399700585063
8.2 2.4000000000000004 0.013385638817970532
8.4 2.4000000000000004 0.013044543885057195
8.6 2.4000000000000004 0.012732958308826928
8.799999999999999 2.4000000000000004 0.012340667956271327
9.0 2.4000000000000004 0.011963383081501092
9.2 2.4000000000000004 0.011368246324647484
9.4 2.4000000000000004 0.010931720847531195
9.6 2.4000000000000004 0.010503998891948675
9.8 2.4000000000000004 0.00988230906185389

0.2 2.6000000000000005 0.0008957319688076799
0.4 2.6000000000000005 0.0009678652936101136
0.6000000000000001 2.6000000000000005 0.0009659888876191044
0.8 2.6000000000000005 0.0010333875971418386
1.0 2.6000000000000005 0.0010769881325019305
1.2 2.6000000000000005 0.0011706403489832452
1.4000000000000001 2.6000000000000005 0.001241774417980516
1.6 2.6000000000000005 0.0012499327319984068
1.8 2.6000000000000005 0.0013598929476623107
2.0 2.6000000000000005 0.0015074579598138302
2.2 2.6000000000000005 0.0015286189677018174
2.4000000000000004 2.6000000000000005 0.0016396472665387055
2.6000000000000005 2.6000000000000005 0.00168351154635585
2.8000000000000003 2.6000000000000005 0.001816318642872802
3.0000000000000004 2.6000000000000005 0.001841789098413292
3.2 2.6000000000000005 0.0020205222033861468
3.4000000000000004 2.6000000000000005 0.002134107741617141
3.6000000000000005 2.6000000000000005 0.002171690194434983
3.8000000000000003 2.6000000000000005 0.0019403665912385076
4.0 2.6000000000000005 nan
4.2 2.6000000000000005 0.017690963858845086
4.4 2.6000000000000005 0.01622620089399867
4.6000000000000005 2.6000000000000005 0.015682372260897987
4.800000000000001 2.6000000000000005 0.015472520797965456
5.000000000000001 2.6000000000000005 0.015474777479867365
5.2 2.6000000000000005 0.015592575384855908
5.4 2.6000000000000005 0.015457000187685928
5.6000000000000005 2.6000000000000005 0.015627670456438394
5.800000000000001 2.6000000000000005 0.015532324278708714
6.000000000000001 2.6000000000000005 0.01506717003523965
6.2 2.6000000000000005 0.015056744935758844
6.4 2.6000000000000005 0.015269359656681011
6.6000000000000005 2.6000000000000005 0.015230653037009946
6.800000000000001 2.6000000000000005 0.015049281891673223
7.000000000000001 2.6000000000000005 0.015116071818461837
7.2 2.6000000000000005 0.015011090815089152
7.4 2.6000000000000005 0.014927661079892659
7.6000000000000005 2.6000000000000005 0.014706096635054879
7.800000000000001 2.6000000000000005 0.01435111383775872
8.0 2.6000000000000005 0.01404156335070324
8.2 2.6000000000000005 0.013770437256542799
8.4 2.6000000000000005 0.013377226117035429
8.6 2.6000000000000005 0.01260863967503269
8.799999999999999 2.6000000000000005 0.012244670140350319
9.0 2.6000000000000005 0.011777710540462024
9.2 2.6000000000000005 0.011290174806709869
9.4 2.6000000000000005 0.010953021955918667
9.6 2.6000000000000005 0.010388331761003062
9.8 2.6000000000000005 0.009847466468481154

0.2 2.8000000000000003 0.0010372933920940561
0.4 2.8000000000000003 0.001089585419192029
0.6000000000000001 2.8000000000000003 0.0010961136371465886
0.8 2.8000000000000003 0.0010919528692171132
1.0 2.8000000000000003 0.0011514032724919822
1.2 2.8000000000000003 0.0012736595296396456
1.4000000000000001 2.8000000000000003 0.0012938804760891207
1.6 2.8000000000000003 0.0013552609786123503
1.8 2.8000000000000003 0.0014702936542621084
2.0 2.8000000000000003 0.00160508731123893
2.2 2.8000000000000003 0.0016068501978438526
2.4000000000000004 2.8000000000000003 0.0017793970027187255
2.6000000000000005 2.8000000000000003 0.0018508133470684113
2.8000000000000003 2.8000000000000003 0.001998024957934807
3.0000000000000004 2.8000000000000003 0.0022047868568047507
3.2 2.8000000000000003 0.0023770112255540364
3.4000000000000004 2.8000000000000003 0.00268548656975899
3.6000000000000005 2.8000000000000003 0.003001577858377713
3.8000000000000003 2.8000000000000003 0.0036671044847199664
4.0 2.8000000000000003 nan
4.2 2.8000000000000003 0.013340465625869748
4.4 2.8000000000000003 0.014204462609657196
4.6000000000000005 2.8000000000000003 0.01458640234777944
4.800000000000001 2.8000000000000003 0.014852796728817333
5.000000000000001 2.8000000000000003 0.015136234532055032
5.2 2.8000000000000003 0.015357959895028396
5.4 2.8000000000000003 0.015323693201786982
5.6000000000000005 2.8000000000000003 0.015528732303931345
5.800000000000001 2.8000000000000003 0.015452348074637549
6.000000000000001 2.8000000000000003 0.01541741817146321
6.2 2.8000000000000003 0.015277412153489604
6.4 2.8000000000000003 0.015267763973517035
6.6000000000000005 2.8000000000000003 0.015461495482398469
6.800000000000001 2.8000000000000003 0.015332079565210443
7.000000000000001 2.8000000000000003 0.015350236185068377
7.2 2.8000000000000003 0.015396977105473013
7.4 2.8000000000000003 0.01504210791129375
7.6000000000000005 2.8000000000000003 0.01472689850061254
7.800000000000001 2.8000000000000003 0.014469878535406431
8.0 2.8000000000000003 0.014090593350667105
8.2 2.8000000000000003 0.01372521260093176
8.4 2.8000000000000003 0.013179125265209396
8.6 2.8000000000000003 0.012771977400248605
8.799999999999999 2.8000000000000003 0.012203305629746336
9.0 2.8000000000000003 0.011787018437527896
9.2 2.8000000000000003 0.011350990300058596
9.4 2.8000000000000003 0.010743313415897942
9.6 2.8000000000000003 0.01037106663736592
9.8 2.8000000000000003 0.00985684348535573

0.2 3.0000000000000004 0.0011833746836049667
0.4 3.0000000000000004 0.0012302296701066765
0.6000000000000001 3.0000000000000004 0.0012096447236203127
0.8 3.0000000000000004 0.0013178076009885372
1.0 3.0000000000000004 0.0013438421824243398
1.2 3.0000000000000004 0.0014330533716650177
1.4000000000000001 3.0000000000000004 0.0014925618831203584
1.6 3.0000000000000004 0.0015026113181980608
1.8 3.0000000000000004 0.0016572916233367852
2.0 3.0000000000000004 0.0018184320015742176
2.2 3.0000000000000004 0.0018972595227204174
2.4000000000000004 3.0000000000000004 0.002019547418635172
2.6000000000000005 3.0000000000000004 0.002161436656523923
2.8000000000000003 3.0000000000000004 0.0023508572093039618
3.0000000000000004 3.0000000000000004 0.00260150871330234
3.2 3.0000000000000004 0.0029064116199919187
3.4000000000000004 3.0000000000000004 0.0033100710485163805
3.6000000000000005 3.0000000000000004 0.0040105521217476525
3.8000000000000003 3.0000000000000004 0.004970777201179411
4.0 3.0000000000000004 nan
4.2 3.0000000000000004 0.010343189841174431
4.4 3.0000000000000004 0.012661071044984522
4.6000000000000005 3.0000000000000004 0.013761407947553714
4.800000000000001 3.0000000000000004 0.014445639541639247
5.000000000000001 3.0000000000000004 0.014901023784352926
5.2 3.0000000000000004 0.015263555252583353
5.4 3.0000000000000004 0.015386226098215557
5.6000000000000005 3.0000000000000004 0.015518281166110114
5.800000000000001 3.0000000000000004 0.015337370231859587
6.000000000000001 3.0000000000000004 0.015352750695402272
6.2 3.0000000000000004 0.015333922401806609
6.4 3.0000000000000004 0.015239091541171552
6.6000000000000005 3.0000000000000004 0.015363860999582818
6.800000000000001 3.0000000000000004 0.015483063615961568
7.000000000000001 3.0000000000000004 0.01538191449127806
7.2 3.0000000000000004 0.015335195412186834
7.4 3.0000000000000004 0.015147475936724965
7.6000000000000005 3.0000000000000004 0.014847457544212628
7.800000000000001 3.0000000000000004 0.014536377997526079
8.0 3.0000000000000004 0.014295759306516333
8.2 3.0000000000000004 0.013791062796653259
8.4 3.0000000000000004 0.013493752209851743
8.6 3.0000000000000004 0.012697240620371813
8.799999999999999 3.0000000000000004 0.012232414712886911
9.0 3.0000000000000004 0.011675838285722533
9.2 3.0000000000000004 0.011070126169950165
9.4 3.0000000000000004 0.010679094169985798
9.6 3.0000000000000004 0.010166958937364074
9.8 3.0000000000000004 0.009534512499792633

0.2 3.2 0.0012712670661173566
0.4 3.2 0.0013330137972328512
0.6000000000000001 3.2 0.0012998264861423202
0.8 3.2 0.0013454763040206524
1.0 3.2 0.0014424812673853261
1.2 3.2 0.0014935192769447013
1.4000000000000001 3.2 0.0016155662206509115
1.6 3.2 0.0016880646745003258
1.8 3.2 0.0018181961980619076
2.0 3.2 0.002003892902280866
2.2 3.2 0.002082644716376841
2.4000000000000004 3.2 0.0023058072983040724
2.6000000000000005 3.2 0.0023551669062171258
2.8000000000000003 3.2 0.002573087150758037
3.0000000000000004 3.2 0.002965721197199207
3.2 3.2 0.003270801223229502
3.4000000000000004 3.2 0.0037419982890765395
3.6000000000000005 3.2 0.00438743802069242
3.8000000000000003 3.2 0.005356707306417911
4.0 3.2 nan
4.2 3.2 0.009426768055099115
4.4 3.2 0.011695301758988655
4.6000000000000005 3.2 0.013182333603450192
4.800000000000001 3.2 0.013870143127520301
5.000000000000001 3.2 0.014581532322124833
5.2 3.2 0.015031305137344747
5.4 3.2 0.01528718948499485
5.6000000000000005 3.2 0.015525761019504905
5.800000000000001 3.2 0.015300914324417802
6.000000000000001 3.2 0.015250856387223502
6.2 3.2 0.015279863726533487
6.4 3.2 0.01533844941843054
6.6000000000000005 3.2 0.015408631543570544
6.800000000000001 3.2 0.015559640571974325
7.000000000000001 3.2 0.015555673718569857
7.2 3.2 0.015384867542304186
7.4 3.2 0.015013797954164182
7.6000000000000005 3.2 0.014902312139654575
7.800000000000001 3.2 0.014750474532199144
8.0 3.2 0.014253762639289964
8.2 3.2 0.013849591817497403
8.4 3.2 0.013398989597308493
8.6 3.2 0.012646843112453959
8.799999999999999 3.2 0.01207155407677453
9.0 3.2 0.01160154327895652
9.2 3.2 0.010983356753782755
9.4 3.2 0.01060888835214085
9.6 3.2 0.010129842633841429
9.8 3.2 0.009683965983455492

0.2 3.4000000000000004 0.0013446961237107476
0.4 3.4000000000000004 0.0012798541531617484
0.6000000000000001 3.4000000000000004 0.001427919998685429
0.8 3.4000000000000004 0.0014304987462223295
1.0 3.4000000000000004 0.0015419109580814038
1.2 3.4000000000000004 0.0015505250242684589
1.4000000000000001 3.4000000000000004 0.0016807989248417562
1.6 3.4000000000000004 0.0017820198406127594
1.8 3.4000000000000004 0.0019356664140845557
2.0 3.4000000000000004 0.0020915083435684625
2.2 3.4000000000000004 0.002154516141100647
2.4000000000000004 3.4000000000000004 0.002302645286382305
2.6000000000000005 3.4000000000000004 0.002452378956472788
2.8000000000000003 3.4000000000000004 0.002720718294574294
3.0000000000000004 3.4000000000000004 0.0031057243338358407
3.2 3.4000000000000004 0.0034576637096285466
3.4000000000000004 3.4000000000000004 0.003919232340452623
3.6000000000000005 3.4000000000000004 0.004635249075324659
3.8000000000000003 3.4000000000000004 0.005377874036812393
4.0 3.4000000000000004 nan
4.2 3.4000000000000004 0.0090327384780712
4.4 3.4000000000000004 0.01099033873937634
4.6000000000000005 3.4000000000000004 0.012553622039464052
4.800000000000001 3.4000000000000004 0.01343745282571502
5.000000000000001 3.4000000000000004 0.014493899508350455
5.2 3.4000000000000004 0.01496044138638406
5.4 3.4000000000000004 0.01516855691638731
5.6000000000000005 3.4000000000000004 0.015180668282774094
5.800000000000001 3.4000000000000004 0.015277838370207377
6.000000000000001 3.4000000000000004 0.015239920944600612
6.2 3.4000000000000004 0.015183910855403044
6.4 3.4000000000000004 0.015416670265703753
6.6000000000000005 3.4000000000000004 0.015386425669452487
6.800000000000001 3.4000000000000004 0.015607370632701002
7.000000000000001 3.4000000000000004 0.015311481902387382
7.2 3.4000000000000004 0.015186891194170412
7.4 3.4000000000000004 0.015199731525930084
7.6000000000000005 3.4000000000000004 0.01483752770472
7.800000000000001 3.4000000000000004 0.014604807503810532
8.0 3.4000000000000004 0.014203828362685958
8.2 3.4000000000000004 0.013824915610510085
8.4 3.4000000000000004 0.013270569374363144
8.6 3.4000000000000004 0.012534343559787981
8.799999999999999 3.4000000000000004 0.01209480708983959
9.0 3.4000000000000004 0.01143753499854309
9.2 3.4000000000000004 0.010912852080864583
9.4 3.4000000000000004 0.010496729759742564
9.6 3.4000000000000004 0.009973611090772818
9.8 3.4000000000000004 0.009670480274307083

0.2 3.6000000000000005 0.0013194309061177294
0.4 3.6000000000000005 0.0013684007385524504
0.6000000000000001 3.6000000000000005 0.0013867343463990144
0.8 3.6000000000000005 0.0013992302968975916
1.0 3.6000000000000005 0.001569454232677754
1.2 3.6000000000000005 0.0015747284932966896
1.4000000000000001 3.6000000000000005 0.0017373158033639042
1.6 3.6000000000000005 0.0018473150756224098
1.8 3.6000000000000005 0.0018645760803966413
2.0 3.6000000000000005 0.0021166361772590268
2.2 3.6000000000000005 0.002158953754451114
2.4000000000000004 3.6000000000000005 0.002267689598540121
2.6000000000000005 3.6000000000000005 0.0024796529152011017
2.8000000000000003 3.6000000000000005 0.0027333381114773795
3.0000000000000004 3.6000000000000005 0.0030467761223554163
3.2 3.6000000000000005 0.003520404162553372
3.4000000000000004 3.6000000000000005 0.003931462439434312
3.6000000000000005 3.6000000000000005 0.004504038603462267
3.8000000000000003 3.6000000000000005 0.005448515816324056
4.0 3.6000000000000005 nan
4.2 3.6000000000000005 0.009008490227824979
4.4 3.6000000000000005 0.01105622912072315
4.6000000000000005 3.6000000000000005 0.012624914018233532
4.800000000000001 3.6000000000000005 0.013524516084963696
5.000000000000001 3.6000000000000005 0.014447156378075272
5.2 3.6000000000000005 0.014869703398761569
5.4 3.6000000000000005 0.015196235369378128
5.6000000000000005 3.6000000000000005 0.015544309676405191
5.800000000000001 3.6000000000000005 0.015483033612983555
6.000000000000001 3.6000000000000005 0.015337224973322228
6.2 3.6000000000000005 0.015138137830214162
6.4 3.6000000000000005 0.01534755648954175
6.6000000000000005 3.6000000000000005 0.015363067882493909
6.800000000000001 3.6000000000000005 0.015488369216737862
7.000000000000001 3.6000000000000005 0.015395146448301329
7.2 3.6000000000000005 0.01522089748778742
7.4 3.6000000000000005 0.014928012073188852
7.6000000000000005 3.6000000000000005 0.01486238787008829
7.800000000000001 3.6000000000000005 0.014628752842320925
8.0 3.6000000000000005 0.014260878929425517
8.2 3.6000000000000005 0.013584141203088413
8.4 3.6000000000000005 0.013147817799787895
8.6 3.6000000000000005 0.0125009392035773
8.799999999999999 3.6000000000000005 0.011851317194868122
9.0 3.6000000000000005 0.011453465201544694
9.2 3.6000000000000005 0.010642978521152455
9.4 3.6000000000000005 0.010227492341726293
9.6 3.6000000000000005 0.009933960500673316
9.8 3.6000000000000005 0.009421726145264618

0.2 3.8000000000000003 0.00129978099295139
0.4 3.8000000000000003 0.00135760978789797
0.6000000000000001 3.8000000000000003 0.0013421029654830721
0.8 3.8000000000000003 0.0014261048591296735
1.0 3.8000000000000003 0.0014723785107732092
1.2 3.8000000000000003 0.0015473145455898586
1.4000000000000001 3.8000000000000003 0.0015985749337413587
1.6 3.8000000000000003 0.0016906232127112816
1.8 3.8000000000000003 0.0018997994355171588
2.0 3.8000000000000003 0.002009545930989265
2.2 3.8000000000000003 0.0021659367153550693
2.4000000000000004 3.8000000000000003 0.002270315483376597
2.6000000000000005 3.8000000000000003 0.0023804160245182115
2.8000000000000003 3.8000000000000003 0.0025936739971779204
3.0000000000000004 3.8000000000000003 0.002927962659825938
3.2 3.8000000000000003 0.0032634061661926854
3.4000000000000004 3.8000000000000003 0.003684322087312328
3.6000000000000005 3.8000000000000003 0.004483835524828561
3.8000000000000003 3.8000000000000003 0.005363654111707824
4.0 3.8000000000000003 nan
4.2 3.8000000000000003 0.009413643157223463
4.4 3.8000000000000003 0.011677748034780432
4.6000000000000005 3.8000000000000003 0.013056333511974298
4.800000000000001 3.8000000000000003 0.013990113411968944
5.000000000000001 3.8000000000000003 0.014648390825811066
5.2 3.8000000000000003 0.015066342694678563
5.4 3.8000000000000003 0.015373620631914416
5.6000000000000005 3.8000000000000003 0.015463911596668937
5.800000000000001 3.8000000000000003 0.015460850635809117
6.000000000000001 3.8000000000000003 0.015492772058673042
6.2 3.8000000000000003 0.015299821341560915
6.4 3.8000000000000003 0.015380716371383682
6.6000000000000005 3.8000000000000003 0.015400204938795622
6.800000000000001 3.8000000000000003 0.015552527273349253
7.000000000000001 3.8000000000000003 0.0156218001561462
7.2 3.8000000000000003 0.015426012493412048
7.4 3.8000000000000003 0.01514605091646517
7.6000000000000005 3.8000000000000003 0.014934116062276173
7.800000000000001 3.8000000000000003 0.014657708044401635
8.0 3.8000000000000003 0.01422958101935645
8.2 3.8000000000000003 0.01370054789514162
8.4 3.8000000000000003 0.013088435534887725
8.6 3.8000000000000003 0.012323686178870143
8.799999999999999 3.8000000000000003 0.011690920921767892
9.0 3.8000000000000003 0.011157245276063764
9.2 3.8000000000000003 0.01054029462147965
9.4 3.8000000000000003 0.009980655517019921
9.6 3.8000000000000003 0.00974099335670068
9.8 3.8000000000000003 0.009246569924121031

0.2 4.0 0.001225794366869922
0.4 4.0 0.001294838911025976
0.6000000000000001 4.0 0.0012979788395272767
0.8 4.0 0.0012864661619279261
1.0 4.0 0.0014078857833056987
1.2 4.0 0.0014679303149541631
1.4000000000000001 4.0 0.0015361517981226857
1.6 4.0 0.0016178524666119014
1.8 4.0 0.0017528764343116663
2.0 4.0 0.0018830368789227274
2.2 4.0 0.0019684545171696996
2.4000000000000004 4.0 0.002000664266104236
2.6000000000000005 4.0 0.00214669168244311
2.8000000000000003 4.0 0.002353983264305459
3.0000000000000004 4.0 0.0026094278804402915
3.2 4.0 0.0029836413077001323
3.4000000000000004 4.0 0.0033821366163908875
3.6000000000000005 4.0 0.004027052506907122
3.8000000000000003 4.0 0.005006161407079141
4.0 4.0 nan
4.2 4.0 0.010679270008949257
4.4 4.0 0.012682604673858558
4.6000000000000005 4.0 0.013990468562961295
4.800000000000001 4.0 0.01466639023022492
5.000000000000001 4.0 0.015021966418159389
5.2 4.0 0.015173778193867227
5.4 4.0 0.01538781052949295
5.6000000000000005 4.0 0.015425000955647705
5.800000000000001 4.0 0.015707420600182116
6.000000000000001 4.0 0.015562883088297518
6.2 4.0 0.015204689949113788
6.4 4.0 0.01543667021470221
6.6000000000000005 4.0 0.015671454898329943
6.800000000000001 4.0 0.015525628484591615
7.000000000000001 4.0 0.01560298525623802
7.2 4.0 0.015374865650417405
7.4 4.0 0.015210981590184478
7.6000000000000005 4.0 0.014972429411033154
7.800000000000001 4.0 0.014454769480490357
8.0 4.0 0.01397009362477269
8.2 4.0 0.013553606583023368
8.4 4.0 0.012854352014334831
8.6 4.0 0.012224466275449734
8.799999999999999 4.0 0.011465018170852902
9.0 4.0 0.010863662907782337
9.2 4.0 0.010353577007128233
9.4 4.0 0.00996912455048248
9.6 4.0 0.009632699762374021
9.8 4.0 0.009121041337280951

0.2 4.2 0.0010831031655405146
0.4 4.2 0.001101299621688615
0.6000000000000001 4.2 0.0011348353533043572
0.8 4.2 0.0012011076224872576
1.0 4.2 0.0012608934904731134
1.2 4.2 0.0013019257030186622
1.4000000000000001 4.2 0.0014406831121639718
1.6 4.2 0.0014944744521952708
1.8 4.2 0.0015784929547694923
2.0 4.2 0.0017200209674380926
2.2 4.2 0.0016645617892777438
2.4000000000000004 4.2 0.0017816506789772354
2.6000000000000005 4.2 0.0019803018075918457
2.8000000000000003 4.2 0.00213186229070645
3.0000000000000004 4.2 0.0022355153393350973
3.2 4.2 0.0025078066323601946
3.4000000000000004 4.2 0.0027263855432623873
3.6000000000000005 4.2 0.0031680626959676374
3.8000000000000003 4.2 0.003726750646510634
4.0 4.2 nan
4.2 4.2 0.013926070197751694
4.4 4.2 0.014702268204151976
4.6000000000000005 4.2 0.014808513811038773
4.800000000000001 4.2 0.015305614494086526
5.000000000000001 4.2 0.015432739601182669
5.2 4.2 0.015565031004116608
5.4 4.2 0.015695793925655694
5.6000000000000005 4.2 0.0157453501341518
5.800000000000001 4.2 0.01570066553683202
6.000000000000001 4.2 0.01544895727361295
6.2 4.2 0.015471099105656689
6.4 4.2 0.015741882520641848
6.6000000000000005 4.2 0.01560533920745232
6.800000000000001 4.2 0.015708025875000312
7.000000000000001 4.2 0.015458489597544235
7.2 4.2 0.015385698408499498
7.4 4.2 0.015098503905865972
7.6000000000000005 4.2 0.014915504845361964
7.800000000000001 4.2 0.014306239806534969
8.0 4.2 0.013936814314415331
8.2 4.2 0.013532512109780353
8.4 4.2 0.012801480101837447
8.6 4.2 0.011966320476361873
8.799999999999999 4.2 0.01119722915068551
9.0 4.2 0.01062276883721831
9.2 4.2 0.009903366717917148
9.4 4.2 0.009765033194422694
9.6 4.2 0.00924442259028816
9.8 4.2 0.00907225709493529

0.2 4.4 0.0010155544469506058
0.4 4.4 0.0010351600509985544
0.6000000000000001 4.4 0.0010628003543518391
0.8 4.4 0.0011621955551525947
1.0 4.4 0.001196506528732243
1.2 4.4 0.00126785170071736
1.4000000000000001 4.4 0.0013433087598633765
1.6 4.4 0.0013498797465989504
1.8 4.4 0.0014112541309535289
2.0 4.4 0.0015518143484288278
2.2 4.4 0.0015942450571497875
2.4000000000000004 4.4 0.0017100129373970184
2.6000000000000005 4.4 0.001730628644791888
2.8000000000000003 4.4 0.0018849719477177483
3.0000000000000004 4.4 0.0019447422184687077
3.2 4.4 0.002080806362162151
3.4000000000000004 4.4 0.002174639327198667
3.6000000000000005 4.4 0.0021780242148656563
3.8000000000000003 4.4 0.001941123707885122
4.0 4.4 nan
4.2 4.4 0.018140648773860187
4.4 4.4 0.016629805558431545
4.6000000000000005 4.4 0.015974371946603356
4.800000000000001 4.4 0.01581688022441862
5.000000000000001 4.4 0.015871126433594045
5.2 4.4 0.015832509812865686
5.4 4.4 0.01567373157643424
5.6000000000000005 4.4 0.015743988998376885
5.800000000000001 4.4 0.0157965719952882
6.000000000000001 4.4 0.01572165234136511
6.2 4.4 0.015420530139146415
6.4 4.4 0.015643046124557785
6.6000000000000005 4.4 0.015514596179464062
6.800000000000001 4.4 0.015585141840013264
7.000000000000001 4.4 0.015582036241727567
7.2 4.4 0.015268704994687491
7.4 4.4 0.015066618365755971
7.6000000000000005 4.4 0.01477610031165916
7.800000000000001 4.4 0.014349172851556798
8.0 4.4 0.013732205376963307
8.2 4.4 0.01330488472613112
8.4 4.4 0.012561668831524373
8.6 4.4 0.011686849505795759
8.799999999999999 4.4 0.0107029411308028
9.0 4.4 0.010164359037209412
9.2 4.4 0.009586378915169107
9.4 4.4 0.009267177560502167
9.6 4.4 0.00884265695353407
9.8 4.4 0.008640079726718772

0.2 4.6000000000000005 0.0010395540948183132
0.4 4.6000000000000005 0.00109541736504175
0.6000000000000001 4.6000000000000005 0.001078512505706112
0.8 4.6000000000000005 0.001103430079575429
1.0 4.6000000000000005 0.001224904085435234
1.2 4.6000000000000005 0.0012074360498488426
1.4000000000000001 4.6000000000000005 0.0012888713911934297
1.6 4.6000000000000005 0.0013518383802130034
1.8 4.6000000000000005 0.0014235375285493923
2.0 4.6000000000000005 0.0014542773496820226
2.2 4.6000000000000005 0.0015312670040674822
2.4000000000000004 4.6000000000000005 0.0015710599366527461
2.6000000000000005 4.6000000000000005 0.0015230239219556387
2.8000000000000003 4.6000000000000005 0.001685255759374391
3.0000000000000004 4.6000000000000005 0.0016980562016654986
3.2 4.6000000000000005 0.0018003782540194524
3.4000000000000004 4.6000000000000005 0.0017689970724728103
3.6000000000000005 4.6000000000000005 0.0016461288450754727
3.8000000000000003 4.6000000000000005 0.0012170365022441565
4.0 4.6000000000000005 nan
4.2 4.6000000000000005 0.019585345854152295
4.4 4.6000000000000005 0.017590489711791977
4.6000000000000005 4.6000000000000005 0.016383426084251793
4.800000000000001 4.6000000000000005 0.015904858232647298
5.000000000000001 4.6000000000000005 0.01589205748874541
5.2 4.6000000000000005 0.015735444365070815
5.4 4.6000000000000005 0.01573880583465957
5.6000000000000005 4.6000000000000005 0.015562739202989014
5.800000000000001 4.6000000000000005 0.0156409147434187
6.000000000000001 4.6000000000000005 0.015463852043008184
6.2 4.6000000000000005 0.015279813734685649
6.4 4.6000000000000005 0.015392217803479245
6.6000000000000005 4.6000000000000005 0.015340313570185329
6.800000000000001 4.6000000000000005 0.015396800811537409
7.000000000000001 4.6000000000000005 0.01526052570883115
7.2 4.6000000000000005 0.015150472593385225
7.4 4.6000000000000005 0.014894584981015676
7.6000000000000005 4.6000000000000005 0.014733425006976232
7.800000000000001 4.6000000000000005 0.014262156426462684
8.0 4.6000000000000005 0.01384440717985691
8.2 4.6000000000000005 0.013255037943078432
8.4 4.6000000000000005 0.012309047439005832
8.6 4.6000000000000005 0.011124461967510343
8.799999999999999 4.6000000000000005 0.010357355488290152
9.0 4.6000000000000005 0.009688361700165717
9.2 4.6000000000000005 0.009173930115578577
9.4 4.6000000000000005 0.00872453794530674
9.6 4.6000000000000005 0.008591286554282353
9.8 4.6000000000000005 0.008306802355672034

0.2 4.800000000000001 0.0010956201167671286
0.4 4.800000000000001 0.0010486243365082845
0.6000000000000001 4.800000000000001 0.0011044465417113453
0.8 4.800000000000001 0.0011428258425444733
1.0 4.800000000000001 0.0011175137165004116
1.2 4.800000000000001 0.0011614613236502667
1.4000000000000001 4.800000000000001 0.001218983357124504
1.6 4.800000000000001 0.001272884135661654
1.8 4.800000000000001 0.001379708516473389
2.0 4.800000000000001 0.001408147839507212
2.2 4.800000000000001 0.001413625312183322
2.4000000000000004 4.800000000000001 0.0014605004873090282
2.6000000000000005 4.800000000000001 0.0014948603418718951
2.8000000000000003 4.800000000000001 0.001508358185517477
3.0000000000000004 4.800000000000001 0.0014834256444064898
3.2 4.800000000000001 0.0014830149330960335
3.4000000000000004 4.800000000000001 0.0014502714186433235
3.6000000000000005 4.800000000000001 0.0012689825490263507
3.8000000000000003 4.800000000000001 0.0010631006196514243
4.0 4.800000000000001 nan
4.2 4.800000000000001 0.0189494272979527
4.4 4.800000000000001 0.017245116935683574
4.6000000000000005 4.800000000000001 0.01600193023230792
4.800000000000001 4.800000000000001 0.015838637558845733
5.000000000000001 4.800000000000001 0.015485675527099976
5.2 4.800000000000001 0.015331113830294365
5.4 4.800000000000001 0.015455573545594969
5.6000000000000005 4.800000000000001 0.015266032515221354
5.800000000000001 4.800000000000001 0.015199859782495478
6.000000000000001 4.800000000000001 0.015155154167104376
6.2 4.800000000000001 0.014718372787245634
6.4 4.800000000000001 0.01488243373254345
6.6000000000000005 4.800000000000001 0.01483274512003034
6.800000000000001 4.800000000000001 0.014890582024838717
7.000000000000001 4.800000000000001 0.014819107490625417
7.2 4.800000000000001 0.014595709415080359
7.4 4.800000000000001 0.014476119710095057
7.6000000000000005 4.800000000000001 0.014032417206618287
7.800000000000001 4.800000000000001 0.013831564435847255
8.0 4.800000000000001 0.013379999478085783
8.2 4.800000000000001 0.012885049276753125
8.4 4.800000000000001 0.011883524644097683
8.6 4.800000000000001 0.010134141773635013
8.799999999999999 4.800000000000001 0.00941465669470113
9.0 4.800000000000001 0.008934852376483426
9.2 4.800000000000001 0.00845582439201434
9.4 4.800000000000001 0.008054295656808248
9.6 4.800000000000001 0.007869793637123345
9.8 4.800000000000001 0.007704415673011552

0.2 5.000000000000001 0.0010236266096490343
0.4 5.000000000000001 0.0010718025061027933
0.6000000000000001 5.000000000000001 0.0010719845671535617
0.8 5.000000000000001 0.0011101059364102513
1.0 5.000000000000001 0.00109977183765412
1.2 5.000000000000001 0.001156710594826727
1.4000000000000001 5.000000000000001 0.0011688709985322593
1.6 5.000000000000001 0.0011802809100309808
1.8 5.000000000000001 0.0012427390306421217
2.0 5.000000000000001 0.001278783361210517
2.2 5.000000000000001 0.001238227138802716
2.4000000000000004 5.000000000000001 0.0012937833043710466
2.6000000000000005 5.000000000000001 0.0012897979486895435
2.8000000000000003 5.000000000000001 0.00133981872844765
3.0000000000000004 5.000000000000001 0.0013253156772158915
3.2 5.000000000000001 0.0012621684672845244
3.4000000000000004 5.000000000000001 0.0011791225106753112
3.6000000000000005 5.000000000000001 0.0010496040356709493
3.8000000000000003 5.000000000000001 0.0008040531276653457
4.0 5.000000000000001 nan
4.2 5.000000000000001 nan
4.4 5.000000000000001 nan
4.6000000000000005 5.000000000000001 nan
4.800000000000001 5.000000000000001 nan
5.000000000000001 5.000000000000001 nan
5.2 5.000000000000001 nan
5.4 5.000000000000001 nan
5.6000000000000005 5.000000000000001 nan
5.800000000000001 5.000000000000001 nan
6.000000000000001 5.000000000000001 nan
6.2 5.000000000000001 nan
6.4 5.000000000000001 nan
6.6000000000000005 5.000000000000001 nan
6.800000000000001 5.000000000000001 nan
7.000000000000001 5.000000000000001 nan
7.2 5.000000000000001 nan
7.4 5.000000000000001 nan
7.6000000000000005 5.000000000000001 nan
7.800000000000001 5.000000000000001 nan
8.0 5.000000000000001 nan
8.2 5.000000000000001 nan
8.4 5.000000000000001 nan
8.6 5.000000000000001 nan
8.799999999999999 5.000000000000001 nan
9.0 5.000000000000001 nan
9.2 5.000000000000001 nan
9.4 5.000000000000001 nan
9.6 5.000000000000001 nan
9.8 5.000000000000001 nan

0.2 5.2 0.0009941465069582614
0.4 5.2 0.0010218683001430647
0.6000000000000001 5.2 0.0010392622512672997
0.8 5.2 0.0010772026868188095
1.0 5.2 0.0010603055876237215
1.2 5.2 0.0010859600140599537
1.4000000000000001 5.2 0.0011561159315348628
1.6 5.2 0.0011708360922899454
1.8 5.2 0.0012248040098450923
2.0 5.2 0.00120661302691468
2.2 5.2 0.0012015110272751773
2.4000000000000004 5.2 0.0012521926996260663
2.6000000000000005 5.2 0.001227771519429043
2.8000000000000003 5.2 0.0012351726480911262
3.0000000000000004 5.2 0.0011714711284037849
3.2 5.2 0.0011232167572895906
3.4000000000000004 5.2 0.0010886598836216696
3.6000000000000005 5.2 0.0009326286866995686
3.8000000000000003 5.2 0.0006998589157726569
4.0 5.2 nan
4.2 5.2 nan
4.4 5.2 nan
4.6000000000000005 5.2 nan
4.800000000000001 5.2 nan
5.000000000000001 5.2 nan
5.2 5.2 nan
5.4 5.2 nan
5.6000000000000005 5.2 nan
5.800000000000001 5.2 nan
6.000000000000001 5.2 nan
6.2 5.2 0.002322958595334162
6.4 5.2 0.0023293133220925175
6.6000000000000005 5.2 0.0023544677440658817
6.800000000000001 5.2 0.002368758772139587
7.000000000000001 5.2 0.002402839428347023
7.2 5.2 0.0024278599855957162
7.4 5.2 0.002457034567602799
7.6000000000000005 5.2 0.0025334004142389265
7.800000000000001 5.2 0.0025938801701014293
8.0 5.2 0.0027122569270820853
8.2 5.2 0.0029302076738846453
8.4 5.2 0.003453200548502049
8.6 5.2 0.005083729305203404
8.799999999999999 5.2 0.0061750625280602165
9.0 5.2 0.006522384652393072
9.2 5.2 0.006402595847946632
9.4 5.2 0.0062155468057843765
9.6 5.2 0.006083098805696763
9.8 5.2 0.0058261706818731355

0.2 5.4 0.000980475247350834
0.4 5.4 0.0010353834604531513
0.6000000000000001 5.4 0.0010023602588941952
0.8 5.4 0.0010203939556006677
1.0 5.4 0.0010234402905393806
1.2 5.4 0.0010428779705891026
1.4000000000000001 5.4 0.0010967933499388246
1.6 5.4 0.0010992159668895822
1.8 5.4 0.0011436795475119515
2.0 5.4 0.001139381114089117
2.2 5.4 0.0011551685876471515
2.4000000000000004 5.4 0.001123130860610355
2.6000000000000005 5.4 0.0010985792480346064
2.8000000000000003 5.4 0.0010769705270398378
3.0000000000000004 5.4 0.0010455540963380996
3.2 5.4 0.0009840535555580329
3.4000000000000004 5.4 0.0009519985711525179
3.6000000000000005 5.4 0.0008652206924180593
3.8000000000000003 5.4 0.0006710627399953891
4.0 5.4 nan
4.2 5.4 nan
4.4 5.4 nan
4.6000000000000005 5.4 nan
4.800000000000001 5.4 nan
5.000000000000001 5.4 nan
5.2 5.4 nan
5.4 5.4 nan
5.6000000000000005 5.4 nan
5.800000000000001 5.4 nan
6.000000000000001 5.4 nan
6.2 5.4 0.002347182118978647
6.4 5.4 0.0023874740831953717
6.6000000000000005 5.4 0.0024214413092175833
6.800000000000001 5.4 0.0024466601161784664
7.000000000000001 5.4 0.002485648944309947
7.2 5.4 0.002527322471234612
7.4 5.4 0.0025632391992127667
7.6000000000000005 5.4 0.0026546515170666305
7.800000000000001 5.4 0.002779698526338219
8.0 5.4 0.0029208759096054668
8.2 5.4 0.003176038225951939
8.4 5.4 0.003650507864080877
8.6 5.4 0.004443545763232183
8.799999999999999 5.4 0.005243477809001737
9.0 5.4 0.005584803003686807
9.2 5.4 0.005770628996103194
9.4 5.4 0.005774432450042074
9.6 5.4 0.0056351513779391545
9.8 5.4 0.005266157751424422

0.2 5.6000000000000005 0.000978455524771528
0.4 5.6000000000000005 0.0009754224428493003
0.6000000000000001 5.6000000000000005 0.000979439822442047
0.8 5.6000000000000005 0.000983263792772898
1.0 5.6000000000000005 0.0010186039238029945
1.2 5.6000000000000005 0.001027454988787011
1.4000000000000001 5.6000000000000005 0.0010143952115185722
1.6 5.6000000000000005 0.0010633093070962587
1.8 5.6000000000000005 0.0010897514856365378
2.0 5.6000000000000005 0.0011265592228213942
2.2 5.6000000000000005 0.001086578353736435
2.4000000000000004 5.6000000000000005 0.0010743146104481192
2.6000000000000005 5.6000000000000005 0.0010411140687090724
2.8000000000000003 5.6000000000000005 0.00099356521463512
3.0000000000000004 5.6000000000000005 0.0009583157109887461
3.2 5.6000000000000005 0.000827387145723067
3.4000000000000004 5.6000000000000005 0.000825543999672938
3.6000000000000005 5.6000000000000005 0.0007437035042081544
3.8000000000000003 5.6000000000000005 0.0006453531513472091
4.0 5.6000000000000005 nan
4.2 5.6000000000000005 nan
4.4 5.6000000000000005 nan
4.6000000000000005 5.6000000000000005 nan
4.800000000000001 5.6000000000000005 nan
5.000000000000001 5.6000000000000005 nan
5.2 5.6000000000000005 nan
5.4 5.6000000000000005 nan
5.6000000000000005 5.6000000000000005 nan
5.800000000000001 5.6000000000000005 nan
6.000000000000001 5.6000000000000005 nan
6.2 5.6000000000000005 0.002379345298387326
6.4 5.6000000000000005 0.0024303690705507505
6.6000000000000005 5.6000000000000005 0.0024696928862746434
6.800000000000001 5.6000000000000005 0.0025256257413860477
7.000000000000001 5.6000000000000005 0.002556617876266746
7.2 5.6000000000000005 0.002599451655708138
7.4 5.6000000000000005 0.002681329774397954
7.6000000000000005 5.6000000000000005 0.0027257060583584253
7.800000000000001 5.6000000000000005 0.0028711032100292144
8.0 5.6000000000000005 0.003044894293319273
8.2 5.6000000000000005 0.0032799736686798886
8.4 5.6000000000000005 0.003643524875015491
8.6 5.6000000000000005 0.00421514341935584
8.799999999999999 5.6000000000000005 0.004686234709593571
9.0 5.6000000000000005 0.005007797724474235
9.2 5.6000000000000005 0.00509202120501647
9.4 5.6000000000000005 0.005201445343329507
9.6 5.6000000000000005 0.005203412957480699
9.8 5.6000000000000005 0.005017730755625418

0.2 5.800000000000001 0.0009747302100006645
0.4 5.800000000000001 0.0009410706072248938
0.6000000000000001 5.800000000000001 0.0009002158350511765
0.8 5.800000000000001 0.0009461583549122655
1.0 5.800000000000001 0.0009902824519609547
1.2 5.800000000000001 0.0009829906236001906
1.4000000000000001 5.800000000000001 0.0010264797300279268
1.6 5.800000000000001 0.001045226231144224
1.8 5.800000000000001 0.001020226388896245
2.0 5.800000000000001 0.001078642662598918
2.2 5.800000000000001 0.001019606494325532
2.4000000000000004 5.800000000000001 0.0010082805337960452
2.6000000000000005 5.800000000000001 0.0009754595740423809
2.8000000000000003 5.800000000000001 0.0009369151064297595
3.0000000000000004 5.800000000000001 0.0009021911163640606
3.2 5.800000000000001 0.0008870873561245528
3.4000000000000004 5.800000000000001 0.0007352366295241303
3.6000000000000005 5.800000000000001 0.0006985363313785889
3.8000000000000003 5.800000000000001 0.0006355020837580894
4.0 5.800000000000001 nan
4.2 5.800000000000001 nan
4.4 5.800000000000001 nan
4.6000000000000005 5.800000000000001 nan
4.800000000000001 5.800000000000001 nan
5.000000000000001 5.800000000000001 nan
5.2 5.800000000000001 nan
5.4 5.800000000000001 nan
5.6000000000000005 5.800000000000001 nan
5.800000000000001 5.800000000000001 nan
6.000000000000001 5.800000000000001 nan
6.2 5.800000000000001 0.0024152739629528957
6.4 5.800000000000001 0.0024667694365455377
6.6000000000000005 5.800000000000001 0.0025222822660031802
6.800000000000001 5.800000000000001 0.0025633923456729333
7.000000000000001 5.800000000000001 0.002587239462593595
7.2 5.800000000000001 0.0026591580998369902
7.4 5.800000000000001 0.002734821182009642
7.6000000000000005 5.800000000000001 0.002819960616550019
7.800000000000001 5.800000000000001 0.0029575013424836104
8.0 5.800000000000001 0.003120409524006674
8.2 5.800000000000001 0.0033001025825735897
8.4 5.800000000000001 0.003633133738978961
8.6 5.800000000000001 0.003973428170728158
8.799999999999999 5.800000000000001 0.004443184328846107
9.0 5.800000000000001 0.004602180559690975
9.2 5.800000000000001 0.0047955293357275575
9.4 5.800000000000001 0.0048433624604236536
9.6 5.800000000000001 0.004920296359485985
9.8 5.800000000000001 0.004805585528965253

0.2 6.000000000000001 0.0008987515743189771
0.4 6.000000000000001 0.0008708122053745054
0.6000000000000001 6.000000000000001 0.0008852246824320245
0.8 6.000000000000001 0.0009412782733363144
1.0 6.000000000000001 0.0008922405678994676
1.2 6.000000000000001 0.0009442041576344092
1.4000000000000001 6.000000000000001 0.0009846964436365845
1.6 6.000000000000001 0.0010189158142100275
1.8 6.000000000000001 0.001015367625033744
2.0 6.000000000000001 0.0010342307541066273
2.2 6.000000000000001 0.0009904372752193842
2.4000000000000004 6.000000000000001 0.0009397143799414759
2.6000000000000005 6.000000000000001 0.000928964762070106
2.8000000000000003 6.000000000000001 0.0009039336137936848
3.0000000000000004 6.000000000000001 0.0008745426146393476
3.2 6.000000000000001 0.0007966634666368064
3.4000000000000004 6.000000000000001 0.0007483069170373714
3.6000000000000005 6.000000000000001 0.0006823289037516487
3.8000000000000003 6.000000000000001 0.0005768880994552139
4.0 6.000000000000001 nan
4.2 6.000000000000001 nan
4.4 6.000000000000001 nan
4.6000000000000005 6.000000000000001 nan
4.800000000000001 6.000000000000001 nan
5.000000000000001 6.000000000000001 nan
5.2 6.000000000000001 nan
5.4 6.000000000000001 nan
5.6000000000000005 6.000000000000001 nan
5.800000000000001 6.000000000000001 nan
6.000000000000001 6.000000000000001 nan
6.2 6.000000000000001 0.0024472846620541733
6.4 6.000000000000001 0.0024811686504916356
6.6000000000000005 6.000000000000001 0.0025473700997356557
6.800000000000001 6.000000000000001 0.0025997243391200913
7.000000000000001 6.000000000000001 0.002643192211114234
7.2 6.000000000000001 0.0027196573807547727
7.4 6.000000000000001 0.0027785483989179022
7.6000000000000005 6.000000000000001 0.0028769564651084933
7.800000000000001 6.000000000000001 0.002988467541411431
8.0 6.000000000000001 0.003153592978910928
8.2 6.000000000000001 0.003354286543167501
8.4 6.000000000000001 0.0035691026763895795
8.6 6.000000000000001 0.0038994733850059114
8.799999999999999 6.000000000000001 0.004206635456455077
9.0 6.000000000000001 0.004462071538666306
9.2 6.000000000000001 0.0045581216219986835
9.4 6.000000000000001 0.004588278998287533
9.6 6.000000000000001 0.00459351347960918
9.8 6.000000000000001 0.00460363856688323

0.2 6.2 0.0008429481539287968
0.4 6.2 0.0008361717588401934
0.6000000000000001 6.2 0.0008592571623576714
0.8 6.2 0.0008843485077247596
1.0 6.2 0.0009191801220824745
1.2 6.2 0.0008967968445708658
1.4000000000000001 6.2 0.0009333676921019606
1.6 6.2 0.0009524140919841327
1.8 6.2 0.000970852701327911
2.0 6.2 0.0009630612938209007
2.2 6.2 0.0009331016240499211
2.4000000000000004 6.2 0.0008901469834274933
2.6000000000000005 6.2 0.0008606233537483692
2.8000000000000003 6.2 0.0008198567950996028
3.0000000000000004 6.2 0.0008519833547138496
3.2 6.2 0.0007623296060597338
3.4000000000000004 6.2 0.0006899683308230887
3.6000000000000005 6.2 0.0006593579054107159
3.8000000000000003 6.2 0.0005757990107919223
4.0 6.2 nan
4.2 6.2 nan
4.4 6.2 nan
4.6000000000000005 6.2 nan
4.800000000000001 6.2 nan
5.000000000000001 6.2 nan
5.2 6.2 nan
5.4 6.2 nan
5.6000000000000005 6.2 nan
5.800000000000001 6.2 nan
6.000000000000001 6.2 nan
6.2 6.2 0.0024600031152511317
6.4 6.2 0.0024881920006882188
6.6000000000000005 6.2 0.0025733434141565945
6.800000000000001 6.2 0.002638912623386903
7.000000000000001 6.2 0.0026574043038451213
7.2 6.2 0.002739227620403305
7.4 6.2 0.0028157376622616036
7.6000000000000005 6.2 0.0029232471870627307
7.800000000000001 6.2 0.0030575444740642828
8.0 6.2 0.0031618535098867995
8.2 6.2 0.0033667780915947213
8.4 6.2 0.003539661050464249
8.6 6.2 0.0038410317832901835
8.799999999999999 6.2 0.004085079364539246
9.0 6.2 0.004188727524975456
9.2 6.2 0.004362642966938668
9.4 6.2 0.004378294046559931
9.6 6.2 0.004425829797026817
9.8 6.2 0.004348054027206329

0.2 6.4 0.0007370297514500706
0.4 6.4 0.0007943283308045816
0.6000000000000001 6.4 0.0007740343509072222
0.8 6.4 0.0008607644848303074
1.0 6.4 0.0008159851146238706
1.2 6.4 0.0008459363178177714
1.4000000000000001 6.4 0.000811216583133009
1.6 6.4 0.0008832838812658432
1.8 6.4 0.0009016484879723332
2.0 6.4 0.0009332062064889955
2.2 6.4 0.0008660610845903189
2.4000000000000004 6.4 0.0008343074889305736
2.6000000000000005 6.4 0.0008187322201085223
2.8000000000000003 6.4 0.0007981749562948985
3.0000000000000004 6.4 0.0007457923716469905
3.2 6.4 0.0007181769235636039
3.4000000000000004 6.4 0.0006786547527548944
3.6000000000000005 6.4 0.0006080111654211634
3.8000000000000003 6.4 0.0005440406483214836
4.0 6.4 nan
4.2 6.4 nan
4.4 6.4 nan
4.6000000000000005 6.4 nan
4.800000000000001 6.4 nan
5.000000000000001 6.4 nan
5.2 6.4 nan
5.4 6.4 nan
5.6000000000000005 6.4 nan
5.800000000000001 6.4 nan
6.000000000000001 6.4 nan
6.2 6.4 0.0024619863043578547
6.4 6.4 0.002508901333019138
6.6000000000000005 6.4 0.002573662803362523
6.800000000000001 6.4 0.0026568216324327444
7.000000000000001 6.4 0.002696273888952976
7.2 6.4 0.002773969909768766
7.4 6.4 0.002838867185474077
7.6000000000000005 6.4 0.0029095103162112726
7.800000000000001 6.4 0.0030349887190463565
8.0 6.4 0.003181286813833993
8.2 6.4 0.0033311265333937005
8.4 6.4 0.003531356137450855
8.6 6.4 0.0037503525596115843
8.799999999999999 6.4 0.003927021215603628
9.0 6.4 0.004061921878201701
9.2 6.4 0.004258712032808677
9.4 6.4 0.004260255610271773
9.6 6.4 0.004218159834004616
9.8 6.4 0.004267991780691439

0.2 6.6000000000000005 0.0007281860581669102
0.4 6.6000000000000005 0.0007515898440363164
0.6000000000000001 6.6000000000000005 0.0007727600039141694
0.8 6.6000000000000005 0.0007237536449570071
1.0 6.6000000000000005 0.0007912211183914088
1.2 6.6000000000000005 0.0007692819317763753
1.4000000000000001 6.6000000000000005 0.0008206107174082448
1.6 6.6000000000000005 0.000825363293363048
1.8 6.6000000000000005 0.0008418245069014083
2.0 6.6000000000000005 0.0008433631132097634
2.2 6.6000000000000005 0.0008393955760678387
2.4000000000000004 6.6000000000000005 0.0007730598096668487
2.6000000000000005 6.6000000000000005 0.0007497076004893305
2.8000000000000003 6.6000000000000005 0.0007122548880813443
3.0000000000000004 6.6000000000000005 0.0006898104521722302
3.2 6.6000000000000005 0.0006635189850216173
3.4000000000000004 6.6000000000000005 0.0006252713445546475
3.6000000000000005 6.6000000000000005 0.0006207205153787728
3.8000000000000003 6.6000000000000005 0.0005119069208449031
4.0 6.6000000000000005 nan
4.2 6.6000000000000005 nan
4.4 6.6000000000000005 nan
4.6000000000000005 6.6000000000000005 nan
4.800000000000001 6.6000000000000005 nan
5.000000000000001 6.6000000000000005 nan
5.2 6.6000000000000005 nan
5.4 6.6000000000000005 nan
5.6000000000000005 6.6000000000000005 nan
5.800000000000001 6.6000000000000005 nan
6.000000000000001 6.6000000000000005 nan
6.2 6.6000000000000005 0.002480361064179717
6.4 6.6000000000000005 0.0025311547394826542
6.6000000000000005 6.6000000000000005 0.002602426142137074
6.800000000000001 6.6000000000000005 0.0026527406678032396
7.000000000000001 6.6000000000000005 0.002707972198382147
7.2 6.6000000000000005 0.00277403016468253
7.4 6.6000000000000005 0.0028378211375536875
7.6000000000000005 6.6000000000000005 0.0029511623307504863
7.800000000000001 6.6000000000000005 0.003058109521079482
8.0 6.6000000000000005 0.0032047158972820706
8.2 6.6000000000000005 0.0033165437189994172
8.4 6.6000000000000005 0.0034744681041496387
8.6 6.6000000000000005 0.0036773472354531623
8.799999999999999 6.6000000000000005 0.003877247538162923
9.0 6.6000000000000005 0.004002422889920151
9.2 6.6000000000000005 0.004110227250480021
9.4 6.6000000000000005 0.0041150568259707915
9.6 6.6000000000000005 0.004132782978333397
9.8 6.6000000000000005 0.004144494288281943

0.2 6.800000000000001 0.0007292231788290424
0.4 6.800000000000001 0.0007182817087227949
0.6000000000000001 6.800000000000001 0.0007093278622836318
0.8 6.800000000000001 0.0007001032018061598
1.0 6.800000000000001 0.0007730878571878244
1.2 6.800000000000001 0.0007653034665828009
1.4000000000000001 6.800000000000001 0.0007817706905328015
1.6 6.800000000000001 0.0007934426531835665
1.8 6.800000000000001 0.0008177363648641061
2.0 6.800000000000001 0.0007964013405461275
2.2 6.800000000000001 0.0008019330315811113
2.4000000000000004 6.800000000000001 0.0007495642317691754
2.6000000000000005 6.800000000000001 0.0007214971851583175
2.8000000000000003 6.800000000000001 0.0006834232726362444
3.0000000000000004 6.800000000000001 0.0006766428927846567
3.2 6.800000000000001 0.0006167732992051665
3.4000000000000004 6.800000000000001 0.0005914637361892062
3.6000000000000005 6.800000000000001 0.0005695120183761108
3.8000000000000003 6.800000000000001 0.0005013072913477727
4.0 6.800000000000001 nan
4.2 6.800000000000001 nan
4.4 6.800000000000001 nan
4.6000000000000005 6.800000000000001 nan
4.800000000000001 6.800000000000001 nan
5.000000000000001 6.800000000000001 nan
5.2 6.800000000000001 nan
5.4 6.800000000000001 nan
5.6000000000000005 6.800000000000001 nan
5.800000000000001 6.800000000000001 nan
6.000000000000001 6.800000000000001 nan
6.2 6.800000000000001 0.002475742012166405
6.4 6.800000000000001 0.002525359000409786
6.6000000000000005 6.800000000000001 0.002597982603239911
6.800000000000001 6.800000000000001 0.002644001092636348
7.000000000000001 6.800000000000001 0.002706513452021252
7.2 6.800000000000001 0.0027919045851193345
7.4 6.800000000000001 0.0028461643242392474
7.6000000000000005 6.800000000000001 0.002943121794815925
7.800000000000001 6.800000000000001 0.0030572153469160973
8.0 6.800000000000001 0.0031787087640436037
8.2 6.800000000000001 0.0033109634700712828
8.4 6.800000000000001 0.0034610846606614536
8.6 6.800000000000001 0.003614848125197237
8.799999999999999 6.800000000000001 0.003817458012740967
9.0 6.800000000000001 0.0038838466149682493
9.2 6.800000000000001 0.003948246200695481
9.4 6.800000000000001 0.004119999925773015
9.6 6.800000000000001 0.004120885031656736
9.8 6.800000000000001 0.003999734692211125

0.2 7.000000000000001 0.0007097654822304471
0.4 7.000000000000001 0.0007039365833412161
0.6000000000000001 7.000000000000001 0.0007011260227582972
0.8 7.000000000000001 0.0007083331619108624
1.0 7.000000000000001 0.0006988088585890163
1.2 7.000000000000001 0.0007217938378337284
1.4000000000000001 7.000000000000001 0.0007114141878612426
1.6 7.000000000000001 0.0007326861456550705
1.8 7.000000000000001 0.0007394105043462519
2.0 7.000000000000001 0.0007617353175763142
2.2 7.000000000000001 0.0007414570285339818
2.4000000000000004 7.000000000000001 0.0007237607388783549
2.6000000000000005 7.000000000000001 0.0006856387434871867
2.8000000000000003 7.000000000000001 0.0006611865407285007
3.0000000000000004 7.000000000000001 0.0006633024946121533
3.2 7.000000000000001 0.000651740636565059
3.4000000000000004 7.000000000000001 0.0005737498598270659
3.6000000000000005 7.000000000000001 0.000527593054791709
3.8000000000000003 7.000000000000001 0.0004989304811889232
4.0 7.000000000000001 nan
4.2 7.000000000000001 nan
4.4 7.000000000000001 nan
4.6000000000000005 7.000000000000001 nan
4.800000000000001 7.000000000000001 nan
5.000000000000001 7.000000000000001 nan
5.2 7.000000000000001 nan
5.4 7.000000000000001 nan
5.6000000000000005 7.000000000000001 nan
5.800000000000001 7.000000000000001 nan
6.000000000000001 7.000000000000001 nan
6.2 7.000000000000001 0.0024901722651742304
6.4 7.000000000000001 0.0025479278688769706
6.6000000000000005 7.000000000000001 0.0026221537200513366
6.800000000000001 7.000000000000001 0.0026619404745642453
7.000000000000001 7.000000000000001 0.002731144637695476
7.2 7.000000000000001 0.0027900974400403727
7.4 7.000000000000001 0.0028829375997582517
7.6000000000000005 7.000000000000001 0.0029623594636292608
7.800000000000001 7.000000000000001 0.0030727441755448465
8.0 7.000000000000001 0.0031465992775143057
8.2 7.000000000000001 0.0032746251291853458
8.4 7.000000000000001 0.0034066070703684995
8.6 7.000000000000001 0.0035668600810832007
8.799999999999999 7.000000000000001 0.0037348554433678603
9.0 7.000000000000001 0.003870245662091214
9.2 7.000000000000001 0.00399502379039572
9.4 7.000000000000001 0.003992487895320084
9.6 7.000000000000001 0.004017671005371318
9.8 7.000000000000001 0.003986427856513541

0.2 7.2 0.0006883261026454448
0.4 7.2 0.0006847173893326653
0.6000000000000001 7.2 0.0006691633416148516
0.8 7.2 0.0006993896020722223
1.0 7.2 0.0006821925365978668
1.2 7.2 0.0007048101444170724
1.4000000000000001 7.2 0.0007024412240390258
1.6 7.2 0.0006944960335154302
1.8 7.2 0.0007237592451607974
2.0 7.2 0.0006949968925174143
2.2 7.2 0.0006995973277690796
2.4000000000000004 7.2 0.0006723086308151633
2.6000000000000005 7.2 0.0006616387208676166
2.8000000000000003 7.2 0.0006340029378694896
3.0000000000000004 7.2 0.0006268247485656176
3.2 7.2 0.0005946339152505716
3.4000000000000004 7.2 0.0005592544505067051
3.6000000000000005 7.2 0.0005595451711138999
3.8000000000000003 7.2 0.00048053698540762637
4.0 7.2 nan
4.2 7.2 nan
4.4 7.2 nan
4.6000000000000005 7.2 nan
4.800000000000001 7.2 nan
5.000000000000001 7.2 nan
5.2 7.2 nan
5.4 7.2 nan
5.6000000000000005 7.2 nan
5.800000000000001 7.2 nan
6.000000000000001 7.2 nan
6.2 7.2 0.002482019595244419
6.4 7.2 0.0025378082961249456
6.6000000000000005 7.2 0.0026023288070108814
6.800000000000001 7.2 0.0026704543081073127
7.000000000000001 7.2 0.002743604383629398
7.2 7.2 0.002808850226568156
7.4 7.2 0.002866794491153435
7.6000000000000005 7.2 0.002960453068148076
7.800000000000001 7.2 0.003054423640226216
8.0 7.2 0.003151626726509838
8.2 7.2 0.0032836378441237846
8.4 7.2 0.0033756324910203875
8.6 7.2 0.003548881961106264
8.799999999999999 7.2 0.0036861964505241315
9.0 7.2 0.0038140662557132063
9.2 7.2 0.0038903747921174344
9.4 7.2 0.003946210078231357
9.6 7.2 0.003960845867264161
9.8 7.2 0.003946348698114974

0.2 7.4 0.0006636868694008601
0.4 7.4 0.0006686792897063699
0.6000000000000001 7.4 0.0006790813766002756
0.8 7.4 0.0006723482461884291
1.0 7.4 0.0006534525792584174
1.2 7.4 0.0006507503925241101
1.4000000000000001 7.4 0.0006783845056456649
1.6 7.4 0.0006603310346604834
1.8 7.4 0.0006712713858984341
2.0 7.4 0.0006665595132598139
2.2 7.4 0.0006365619384984574
2.4000000000000004 7.4 0.0006391188714757372
2.6000000000000005 7.4 0.0006377225101729121
2.8000000000000003 7.4 0.0006439056930622457
3.0000000000000004 7.4 0.0005444543757627801
3.2 7.4 0.00058962491303464
3.4000000000000004 7.4 0.00053069799042273
3.6000000000000005 7.4 0.0005135750764546584
3.8000000000000003 7.4 0.00048189985094228754
4.0 7.4 nan
4.2 7.4 nan
4.4 7.4 nan
4.6000000000000005 7.4 nan
4.800000000000001 7.4 nan
5.000000000000001 7.4 nan
5.2 7.4 nan
5.4 7.4 nan
5.6000000000000005 7.4 nan
5.800000000000001 7.4 nan
6.000000000000001 7.4 nan
6.2 7.4 0.0025062472188046195
6.4 7.4 0.0025434573744277595
6.6000000000000005 7.4 0.0026209681882393707
6.800000000000001 7.4 0.002675649812077334
7.000000000000001 7.4 0.0027188030099575757
7.2 7.4 0.0027933845644643523
7.4 7.4 0.0028913110642277374
7.6000000000000005 7.4 0.0029926774255617677
7.800000000000001 7.4 0.003061870205547438
8.0 7.4 0.003168608052785848
8.2 7.4 0.003232275168227185
8.4 7.4 0.003352752391663577
8.6 7.4 0.003494941954866695
8.799999999999999 7.4 0.003737933185564379
9.0 7.4 0.0037782787283538195
9.2 7.4 0.003865926548316021
9.4 7.4 0.003924086506489925
9.6 7.4 0.0039625604655649255
9.8 7.4 0.003888895963329827

0.2 7.6000000000000005 0.0006737625750426116
0.4 7.6000000000000005 0.0006590986987693912
0.6000000000000001 7.6000000000000005 0.0006675322067673414
0.8 7.6000000000000005 0.0006652443754364566
1.0 7.6000000000000005 0.0006695691155102076
1.2 7.6000000000000005 0.0006912656344860293
1.4000000000000001 7.6000000000000005 0.0006670894201243095
1.6 7.6000000000000005 0.0006793536096813945
1.8 7.6000000000000005 0.000646068981677052
2.0 7.6000000000000005 0.0006588107493722376
2.2 7.6000000000000005 0.0006337728464736584
2.4000000000000004 7.6000000000000005 0.0006011982922081355
2.6000000000000005 7.6000000000000005 0.0005718088525044218
2.8000000000000003 7.6000000000000005 0.0005804141376527616
3.0000000000000004 7.6000000000000005 0.0005523694477614639
3.2 7.6000000000000005 0.0005186363310338252
3.4000000000000004 7.6000000000000005 0.0005325370707148266
3.6000000000000005 7.6000000000000005 0.000504321305175775
3.8000000000000003 7.6000000000000005 0.0004783152334432873
4.0 7.6000000000000005 nan
4.2 7.6000000000000005 nan
4.4 7.6000000000000005 nan
4.6000000000000005 7.6000000000000005 nan
4.800000000000001 7.6000000000000005 nan
5.000000000000001 7.6000000000000005 nan
5.2 7.6000000000000005 nan
5.4 7.6000000000000005 nan
5.6000000000000005 7.6000000000000005 nan
5.800000000000001 7.6000000000000005 nan
6.000000000000001 7.6000000000000005 nan
6.2 7.6000000000000005 0.0025129197325229357
6.4 7.6000000000000005 0.002583518687134725
6.6000000000000005 7.6000000000000005 0.0026294875019706654
6.800000000000001 7.6000000000000005 0.002705961069615027
7.000000000000001 7.6000000000000005 0.002744358459774038
7.2 7.6000000000000005 0.0028086503711362634
7.4 7.6000000000000005 0.0028867305172833612
7.6000000000000005 7.6000000000000005 0.002965688755635634
7.800000000000001 7.6000000000000005 0.0030513934994387823
8.0 7.6000000000000005 0.003149500454338249
8.2 7.6000000000000005 0.003243994915718722
8.4 7.6000000000000005 0.0033873114042331557
8.6 7.6000000000000005 0.0034853291501634877
8.799999999999999 7.6000000000000005 0.003645787345449315
9.0 7.6000000000000005 0.003781147739359905
9.2 7.6000000000000005 0.003843947145378538
9.4 7.6000000000000005 0.003938240103452119
9.6 7.6000000000000005 0.003899491140435466
9.8 7.6000000000000005 0.0038414665996704

0.2 7.800000000000001 0.0006455982655070102
0.4 7.800000000000001 0.0006451797563983733
0.6000000000000001 7.800000000000001 0.0006419245157897497
0.8 7.800000000000001 0.0006669459112662746
1.0 7.800000000000001 0.0006656631172300547
1.2 7.800000000000001 0.0006478055043110206
1.4000000000000001 7.800000000000001 0.0006743835169670508
1.6 7.800000000000001 0.0006653791826209903
1.8 7.800000000000001 0.0006457596066089361
2.0 7.800000000000001 0.0006233450651973011
2.2 7.800000000000001 0.0005800770916029068
2.4000000000000004 7.800000000000001 0.0005855926626952332
2.6000000000000005 7.800000000000001 0.0005797683649796843
2.8000000000000003 7.800000000000001 0.0005768722661315969
3.0000000000000004 7.800000000000001 0.0005256508059762289
3.2 7.800000000000001 0.000553387639868333
3.4000000000000004 7.800000000000001 0.0005286457613608776
3.6000000000000005 7.800000000000001 0.00048129513426502387
3.8000000000000003 7.800000000000001 0.0004792000241061173
4.0 7.800000000000001 nan
4.2 7.800000000000001 nan
4.4 7.800000000000001 nan
4.6000000000000005 7.800000000000001 nan
4.800000000000001 7.800000000000001 nan
5.000000000000001 7.800000000000001 nan
5.2 7.800000000000001 nan
5.4 7.800000000000001 nan
5.6000000000000005 7.800000000000001 nan
5.800000000000001 7.800000000000001 nan
6.000000000000001 7.800000000000001 nan
6.2 7.800000000000001 0.002552456237321802
6.4 7.800000000000001 0.002585264175646869
6.6000000000000005 7.800000000000001 0.002658264185233148
6.800000000000001 7.800000000000001 0.0026781922204773163
7.000000000000001 7.800000000000001 0.002743767543441784
7.2 7.800000000000001 0.002805738568150343
7.4 7.800000000000001 0.0028837531930582913
7.6000000000000005 7.800000000000001 0.0029502517889849946
7.800000000000001 7.800000000000001 0.0030364098859476667
8.0 7.800000000000001 0.0031448128829642138
8.2 7.800000000000001 0.0032304342564176518
8.4 7.800000000000001 0.0033236983238241545
8.6 7.800000000000001 0.003457812338082943
8.799999999999999 7.800000000000001 0.00354649205170474
9.0 7.800000000000001 0.0037129957391777266
9.2 7.800000000000001 0.0037366844664996324
9.4 7.800000000000001 0.0038432039451188563
9.6 7.800000000000001 0.0037533923244518607
9.8 7.800000000000001 0.003658459312615132

0.2 8.0 nan
0.4 8.0 nan
0.6000000000000001 8.0 nan
0.8 8.0 nan
1.0 8.0 nan
1.2 8.0 nan
1.4000000000000001 8.0 nan
1.6 8.0 nan
1.8 8.0 nan
2.0 8.0 nan
2.2 8.0 nan
2.4000000000000004 8.0 nan
2.6000000000000005 8.0 nan
2.8000000000000003 8.0 nan
3.0000000000000004 8.0 nan
3.2 8.0 nan
3.4000000000000004 8.0 nan
3.6000000000000005 8.0 nan
3.8000000000000003 8.0 nan
4.0 8.0 nan
4.2 8.0 nan
4.4 8.0 nan
4.6000000000000005 8.0 nan
4.800000000000001 8.0 nan
5.000000000000001 8.0 nan
5.2 8.0 nan
5.4 8.0 nan
5.6000000000000005 8.0 nan
5.800000000000001 8.0 nan
6.000000000000001 8.0 nan
6.2 8.0 0.00257677223808229
6.4 8.0 0.0026139381487876364
6.6000000000000005 8.0 0.0026443897280803846
6.800000000000001 8.0 0.0026917878062880794
7.000000000000001 8.0 0.0027293953173797027
7.2 8.0 0.002779011579989142
7.4 8.0 0.0028663817642990766
7.6000000000000005 8.0 0.002919331216994489
7.800000000000001 8.0 0.0030064670984983406
8.0 8.0 0.003091953097397505
8.2 8.0 0.0031799392220146316
8.4 8.0 0.0032434230465122654
8.6 8.0 0.0034138514596528773
8.799999999999999 8.0 0.0035207659530700625
9.0 8.0 0.003601044963992577
9.2 8.0 0.0036755476803982984
9.4 8.0 0.0036584052140092005
9.6 8.0 0.0036085005079920774
9.8 8.0 0.003538400085826722

0.2 8.2 nan
0.4 8.2 nan
0.6000000000000001 8.2 nan
0.8 8.2 nan
1.0 8.2 nan
1.2 8.2 nan
1.4000000000000001 8.2 nan
1.6 8.2 nan
1.8 8.2 nan
2.0 8.2 nan
2.2 8.2 nan
2.4000000000000004 8.2 nan
2.6000000000000005 8.2 nan
2.8000000000000003 8.2 nan
3.0000000000000004 8.2 nan
3.2 8.2 nan
3.4000000000000004 8.2 nan
3.6000000000000005 8.2 nan
3.8000000000000003 8.2 nan
4.0 8.2 nan
4.2 8.2 nan
4.4 8.2 nan
4.6000000000000005 8.2 nan
4.800000000000001 8.2 nan
5.000000000000001 8.2 nan
5.2 8.2 nan
5.4 8.2 nan
5.6000000000000005 8.2 nan
5.800000000000001 8.2 nan
6.000000000000001 8.2 nan
6.2 8.2 0.002588513089378176
6.4 8.2 0.0026072229291839695
6.6000000000000005 8.2 0.002643560257849787
6.800000000000001 8.2 0.0026716021194432117
7.000000000000001 8.2 0.0027072011717440177
7.2 8.2 0.0027584997714726616
7.4 8.2 0.0028506923930943485
7.6000000000000005 8.2 0.0029017412548599905
7.800000000000001 8.2 0.0029788080803604083
8.0 8.2 0.0030557271040640935
8.2 8.2 0.0031515557497289286
8.4 8.2 0.003208569751863179
8.6 8.2 0.003317443648807643
8.799999999999999 8.2 0.003427398043707137
9.0 8.2 0.003533917181314314
9.2 8.2 0.0035466424450097665
9.4 8.2 0.0035188101429295235
9.6 8.2 0.0034902226771629215
9.8 8.2 0.003347764386308449

0.2 8.4 nan
0.4 8.4 nan
0.6000000000000001 8.4 nan
0.8 8.4 nan
1.0 8.4 nan
1.2 8.4 nan
1.4000000000000001 8.4 nan
1.6 8.4 nan
1.8 8.4 nan
2.0 8.4 nan
2.2 8.4 nan
2.4000000000000004 8.4 nan
2.6000000000000005 8.4 nan
2.8000000000000003 8.4 nan
3.0000000000000004 8.4 nan
3.2 8.4 nan
3.4000000000000004 8.4 nan
3.6000000000000005 8.4 nan
3.8000000000000003 8.4 nan
4.0 8.4 nan
4.2 8.4 nan
4.4 8.4 nan
4.6000000000000005 8.4 nan
4.800000000000001 8.4 nan
5.000000000000001 8.4 nan
5.2 8.4 nan
5.4 8.4 nan
5.6000000000000005 8.4 nan
5.800000000000001 8.4 nan
6.000000000000001 8.4 nan
6.2 8.4 0.0025679278545919556
6.4 8.4 0.002601650638224017
6.6000000000000005 8.4 0.002639461083600995
6.800000000000001 8.4 0.002667608710264424
7.000000000000001 8.4 0.002692714231473319
7.2 8.4 0.002766445579489758
7.4 8.4 0.0028234454395126792
7.6000000000000005 8.4 0.0029013043002956936
7.800000000000001 8.4 0.002966684391052636
8.0 8.4 0.0030423606057345116
8.2 8.4 0.0031095863638933028
8.4 8.4 0.0031932079188415376
8.6 8.4 0.003290410133175717
8.799999999999999 8.4 0.0033892715097362486
9.0 8.4 0.0034786481100119605
9.2 8.4 0.0034783569336689257
9.4 8.4 0.0034416996227917616
9.6 8.4 0.0034238352455586733
9.8 8.4 0.0032897347165612794

0.2 8.6 nan
0.4 8.6 nan
0.6000000000000001 8.6 nan
0.8 8.6 nan
1.0 8.6 nan
1.2 8.6 nan
1.4000000000000001 8.6 nan
1.6 8.6 nan
1.8 8.6 nan
2.0 8.6 nan
2.2 8.6 nan
2.4000000000000004 8.6 nan
2.6000000000000005 8.6 nan
2.8000000000000003 8.6 nan
3.0000000000000004 8.6 nan
3.2 8.6 nan
3.4000000000000004 8.6 nan
3.6000000000000005 8.6 nan
3.8000000000000003 8.6 nan
4.0 8.6 nan
4.2 8.6 nan
4.4 8.6 nan
4.6000000000000005 8.6 nan
4.800000000000001 8.6 nan
5.000000000000001 8.6 nan
5.2 8.6 nan
5.4 8.6 nan
5.6000000000000005 8.6 nan
5.800000000000001 8.6 nan
6.000000000000001 8.6 nan
6.2 8.6 0.0025807167207917217
6.4 8.6 0.0026165513802177778
6.6000000000000005 8.6 0.0026289766075224858
6.800000000000001 8.6 0.00264770306903142
7.000000000000001 8.6 0.0026832308200949425
7.2 8.6 0.0027426581370562837
7.4 8.6 0.0027958273547511853
7.6000000000000005 8.6 0.002879073547221128
7.800000000000001 8.6 0.002923210424520659
8.0 8.6 0.003019188153420205
8.2 8.6 0.0030734528905432016
8.4 8.6 0.0031569939394493194
8.6 8.6 0.003254166157574433
8.799999999999999 8.6 0.0033430975679662814
9.0 8.6 0.0033923379892383636
9.2 8.6 0.0034354394674782247
9.4 8.6 0.003374957136867172
9.6 8.6 0.003305120844429494
9.8 8.6 0.003221982629225682

0.2 8.799999999999999 nan
0.4 8.799999999999999 nan
0.6000000000000001 8.799999999999999 nan
0.8 8.799999999999999 nan
1.0 8.799999999999999 nan
1.2 8.799999999999999 nan
1.4000000000000001 8.799999999999999 nan
1.6 8.799999999999999 nan
1.8 8.799999999999999 nan
2.0 8.799999999999999 nan
2.2 8.799999999999999 nan
2.4000000000000004 8.799999999999999 nan
2.6000000000000005 8.799999999999999 nan
2.8000000000000003 8.799999999999999 nan
3.0000000000000004 8.799999999999999 nan
3.2 8.799999999999999 nan
3.4000000000000004 8.799999999999999 nan
3.6000000000000005 8.799999999999999 nan
3.8000000000000003 8.799999999999999 nan
4.0 8.799999999999999 nan
4.2 8.799999999999999 nan
4.4 8.799999999999999 nan
4.6000000000000005 8.799999999999999 nan
4.800000000000001 8.799999999999999 nan
5.000000000000001 8.799999999999999 nan
5.2 8.799999999999999 nan
5.4 8.799999999999999 nan
5.6000000000000005 8.799999999999999 nan
5.800000000000001 8.799999999999999 nan
6.000000000000001 8.799999999999999 nan
6.2 8.799999999999999 0.002568214190940085
6.4 8.799999999999999 0.0026104857102301404
6.6000000000000005 8.799999999999999 0.002634411152625923
6.800000000000001 8.799999999999999 0.0026585689445391375
7.000000000000001 8.799999999999999 0.002709258448260292
7.2 8.799999999999999 0.0027256134963640623
7.4 8.799999999999999 0.0027905090863293066
7.6000000000000005 8.799999999999999 0.002857832857644494
7.800000000000001 8.799999999999999 0.0029107704815222978
8.0 8.799999999999999 0.0030065585746282806
8.2 8.799999999999999 0.0030654599570767004
8.4 8.799999999999999 0.003097231845657548
8.6 8.799999999999999 0.0032219398795023963
8.799999999999999 8.799999999999999 0.00331518470633948
9.0 8.799999999999999 0.0033514324958526737
9.2 8.799999999999999 0.003353466363381194
9.4 8.799999999999999 0.0033547909501388923
9.6 8.799999999999999 0.0032917193124790203
9.8 8.799999999999999 0.0032019982559835904

0.2 9.0 nan
0.4 9.0 nan
0.6000000000000001 9.0 nan
0.8 9.0 nan
1.0 9.0 nan
1.2 9.0 nan
1.4000000000000001 9.0 nan
1.6 9.0 nan
1.8 9.0 nan
2.0 9.0 nan
2.2 9.0 nan
2.4000000000000004 9.0 nan
2.6000000000000005 9.0 nan
2.8000000000000003 9.0 nan
3.0000000000000004 9.0 nan
3.2 9.0 nan
3.4000000000000004 9.0 nan
3.6000000000000005 9.0 nan
3.8000000000000003 9.0 nan
4.0 9.0 nan
4.2 9.0 nan
4.4 9.0 nan
4.6000000000000005 9.0 nan
4.800000000000001 9.0 nan
5.000000000000001 9.0 nan
5.2 9.0 nan
5.4 9.0 nan
5.6000000000000005 9.0 nan
5.800000000000001 9.0 nan
6.000000000000001 9.0 nan
6.2 9.0 0.002564326777885821
6.4 9.0 0.002592512686731153
6.6000000000000005 9.0 0.002634538908790334
6.800000000000001 9.0 0.0026581836853923043
7.000000000000001 9.0 0.002681648445946817
7.2 9.0 0.0027444552507946826
7.4 9.0 0.0027952712788308284
7.6000000000000005 9.0 0.0028579879865567046
7.800000000000001 9.0 0.0029147966573289503
8.0 9.0 0.0029807271987654232
8.2 9.0 0.0030361128464911785
8.4 9.0 0.003093735457075753
8.6 9.0 0.0031674889456893046
8.799999999999999 9.0 0.0032254969331800567
9.0 9.0 0.0033061894367300395
9.2 9.0 0.003339364042270364
9.4 9.0 0.003311170902718145
9.6 9.0 0.0032648267180265377
9.8 9.0 0.003183817165441625

0.2 9.2 nan
0.4 9.2 nan
0.6000000000000001 9.2 nan
0.8 9.2 nan
1.0 9.2 nan
1.2 9.2 nan
1.4000000000000001 9.2 nan
1.6 9.2 nan
1.8 9.2 nan
2.0 9.2 nan
2.2 9.2 nan
2.4000000000000004 9.2 nan
2.6000000000000005 9.2 nan
2.8000000000000003 9.2 nan
3.0000000000000004 9.2 nan
3.2 9.2 nan
3.4000000000000004 9.2 nan
3.6000000000000005 9.2 nan
3.8000000000000003 9.2 nan
4.0 9.2 nan
4.2 9.2 nan
4.4 9.2 nan
4.6000000000000005 9.2 nan
4.800000000000001 9.2 nan
5.000000000000001 9.2 nan
5.2 9.2 nan
5.4 9.2 nan
5.6000000000000005 9.2 nan
5.800000000000001 9.2 nan
6.000000000000001 9.2 nan
6.2 9.2 0.002544780342937171
6.4 9.2 0.002596049653401943
6.6000000000000005 9.2 0.0026085356099405355
6.800000000000001 9.2 0.0026489235687224494
7.000000000000001 9.2 0.0026863377811830722
7.2 9.2 0.0027346503113596693
7.4 9.2 0.002791269082931381
7.6000000000000005 9.2 0.0028604482755522635
7.800000000000001 9.2 0.0029042157795499688
8.0 9.2 0.0029649575388141086
8.2 9.2 0.0030101880453888845
8.4 9.2 0.0030708434967196786
8.6 9.2 0.0031637093385475873
8.799999999999999 9.2 0.003235594497481904
9.0 9.2 0.0032610447088625037
9.2 9.2 0.0033008794851828492
9.4 9.2 0.0032906629709783305
9.6 9.2 0.0032393151565199055
9.8 9.2 0.0031894821107683103

0.2 9.4 nan
0.4 9.4 nan
0.6000000000000001 9.4 nan
0.8 9.4 nan
1.0 9.4 nan
1.2 9.4 nan
1.4000000000000001 9.4 nan
1.6 9.4 nan
1.8 9.4 nan
2.0 9.4 nan
2.2 9.4 nan
2.4000000000000004 9.4 nan
2.6000000000000005 9.4 nan
2.8000000000000003 9.4 nan
3.0000000000000004 9.4 nan
3.2 9.4 nan
3.4000000000000004 9.4 nan
3.6000000000000005 9.4 nan
3.8000000000000003 9.4 nan
4.0 9.4 nan
4.2 9.4 nan
4.4 9.4 nan
4.6000000000000005 9.4 nan
4.800000000000001 9.4 nan
5.000000000000001 9.4 nan
5.2 9.4 nan
5.4 9.4 nan
5.6000000000000005 9.4 nan
5.800000000000001 9.4 nan
6.000000000000001 9.4 nan
6.2 9.4 0.0025572584818420816
6.4 9.4 0.0025985722047842013
6.6000000000000005 9.4 0.002631914731550183
6.800000000000001 9.4 0.0026751664888306458
7.000000000000001 9.4 0.0027063628426138853
7.2 9.4 0.0027677293307973097
7.4 9.4 0.00281144741198193
7.6000000000000005 9.4 0.0028453086192207887
7.800000000000001 9.4 0.002897168398742639
8.0 9.4 0.0029485792549251346
8.2 9.4 0.0029910744778945605
8.4 9.4 0.0030697024236069426
8.6 9.4 0.00310993825299786
8.799999999999999 9.4 0.003185758542527659
9.0 9.4 0.003259736345363902
9.2 9.4 0.0032846827319321656
9.4 9.4 0.0032547059501448006
9.6 9.4 0.0032158122444441457
9.8 9.4 0.003130517581687272

0.2 9.6 nan
0.4 9.6 nan
0.6000000000000001 9.6 nan
0.8 9.6 nan
1.0 9.6 nan
1.2 9.6 nan
1.4000000000000001 9.6 nan
1.6 9.6 nan
1.8 9.6 nan
2.0 9.6 nan
2.2 9.6 nan
2.4000000000000004 9.6 nan
2.6000000000000005 9.6 nan
2.8000000000000003 9.6 nan
3.0000000000000004 9.6 nan
3.2 9.6 nan
3.4000000000000004 9.6 nan
3.6000000000000005 9.6 nan
3.8000000000000003 9.6 nan
4.0 9.6 nan
4.2 9.6 nan
4.4 9.6 nan
4.6000000000000005 9.6 nan
4.800000000000001 9.6 nan
5.000000000000001 9.6 nan
5.2 9.6 nan
5.4 9.6 nan
5.6000000000000005 9.6 nan
5.800000000000001 9.6 nan
6.000000000000001 9.6 nan
6.2 9.6 0.0025289879440977383
6.4 9.6 0.002575968485241725
6.6000000000000005 9.6 0.002611821963671342
6.800000000000001 9.6 0.002684225836542124
7.000000000000001 9.6 0.0027101886353146985
7.2 9.6 0.0027461152986621522
7.4 9.6 0.0027891338594815745
7.6000000000000005 9.6 0.002849541881968877
7.800000000000001 9.6 0.0028994504270034166
8.0 9.6 0.0029238899335254196
8.2 9.6 0.0029801641598327768
8.4 9.6 0.003056893118022438
8.6 9.6 0.0031242089038463847
8.799999999999999 9.6 0.003180387391290121
9.0 9.6 0.003227999614274045
9.2 9.6 0.003255957919367407
9.4 9.6 0.0032535027732384808
9.6 9.6 0.003218049159519262
9.8 9.6 0.003126314768912589

0.2 9.8 nan
0.4 9.8 nan
0.6000000000000001 9.8 nan
0.8 9.8 nan
1.0 9.8 nan
1.2 9.8 nan
1.4000000000000001 9.8 nan
1.6 9.8 nan
1.8 9.8 nan
2.0 9.8 nan
2.2 9.8 nan
2.4000000000000004 9.8 nan
2.6000000000000005 9.8 nan
2.8000000000000003 9.8 nan
3.0000000000000004 9.8 nan
3.2 9.8 nan
3.4000000000000004 9.8 nan
3.6000000000000005 9.8 nan
3.8000000000000003 9.8 nan
4.0 9.8 nan
4.2 9.8 nan
4.4 9.8 nan
4.6000000000000005 9.8 nan
4.800000000000001 9.8 nan
5.000000000000001 9.8 nan
5.2 9.8 nan
5.4 9.8 nan
5.6000000000000005 9.8 nan
5.800000000000001 9.8 nan
6.000000000000001 9.8 nan
6.2 9.8 0.002530152060974745
6.4 9.8 0.002586348456736016
6.6000000000000005 9.8 0.002640877309473495
6.800000000000001 9.8 0.002687855697859238
7.000000000000001 9.8 0.002727842599148238
7.2 9.8 0.002760393007801094
7.4 9.8 0.002789668818924414
7.6000000000000005 9.8 0.00285636763225637
7.800000000000001 9.8 0.002883434073351893
8.0 9.8 0.0029373841027953663
8.2 9.8 0.0029886102394210174
8.4 9.8 0.0030400342394152776
8.6 9.8 0.0031000469167229323
8.799999999999999 9.8 0.0031923901923876525
9.0 9.8 0.0032212557933818785
9.2 9.8 0.0032566895537857947
9.4 9.8 0.0032424454796752405
9.6 9.8 0.00320561500640814
9.8 9.8 0.0031158315009884407

0.2 10.0 nan
0.4 10.0 nan
0.6000000000000001 10.0 nan
0.8 10.0 nan
1.0 10.0 nan
1.2 10.0 nan
1.4000000000000001 10.0 nan
1.6 10.0 nan
1.8 10.0 nan
2.0 10.0 nan
2.2 10.0 nan
2.4000000000000004 10.0 nan
2.6000000000000005 10.0 nan
2.8000000000000003 10.0 nan
3.0000000000000004 10.0 nan
3.2 10.0 nan
3.4000000000000004 10.0 nan
3.6000000000000005 10.0 nan
3.8000000000000003 10.0 nan
4.0 10.0 nan
4.2 10.0 nan
4.4 10.0 nan
4.6000000000000005 10.0 nan
4.800000000000001 10.0 nan
5.000000000000001 10.0 nan
5.2 10.0 nan
5.4 10.0 nan
5.6000000000000005 10.0 nan
5.800000000000001 10.0 nan
6.000000000000001 10.0 nan
6.2 10.0 0.002529961041614787
6.4 10.0 0.0025904727314957875
6.6000000000000005 10.0 0.002652955789937297
6.800000000000001 10.0 0.00269111253904974
7.000000000000001 10.0 0.0027343478357517693
7.2 10.0 0.002750400093893696
7.4 10.0 0.0028095521785331972
7.6000000000000005 10.0 0.002843064453463251
7.800000000000001 10.0 0.002886578811879798
8.0 10.0 0.002929204084863546
8.2 10.0 0.0029836598188459932
8.4 10.0 0.0030320865100834124
8.6 10.0 0.003111361739597091
8.799999999999999 10.0 0.003174691780565054
9.0 10.0 0.0032564778736105466
9.2 10.0 0.0032072728148577305
9.4 10.0 0.003247358670334987
9.6 10.0 0.0031928468694009267
9.8 10.0 0.003144535428040369

0.2 10.2 nan
0.4 10.2 nan
0.6000000000000001 10.2 nan
0.8 10.2 nan
1.0 10.2 nan
1.2 10.2 nan
1.4000000000000001 10.2 nan
1.6 10.2 nan
1.8 10.2 nan
2.0 10.2 nan
2.2 10.2 nan
2.4000000000000004 10.2 nan
2.6000000000000005 10.2 nan
2.8000000000000003 10.2 nan
3.0000000000000004 10.2 nan
3.2 10.2 nan
3.4000000000000004 10.2 nan
3.6000000000000005 10.2 nan
3.8000000000000003 10.2 nan
4.0 10.2 nan
4.2 10.2 nan
4.4 10.2 nan
4.6000000000000005 10.2 nan
4.800000000000001 10.2 nan
5.000000000000001 10.2 nan
5.2 10.2 nan
5.4 10.2 nan
5.6000000000000005 10.2 nan
5.800000000000001 10.2 nan
6.000000000000001 10.2 nan
6.2 10.2 0.0025731202639202796
6.4 10.2 0.00260786982067698
6.6000000000000005 10.2 0.002639795926127271
6.800000000000001 10.2 0.0026937200072867477
7.000000000000001 10.2 0.0027291650492979624
7.2 10.2 0.0027551414188894435
7.4 10.2 0.0028098876945996396
7.6000000000000005 10.2 0.002827038565649537
7.800000000000001 10.2 0.002882612651290655
8.0 10.2 0.002944960717263776
8.2 10.2 0.0029979707541310575
8.4 10.2 0.0030427357359357264
8.6 10.2 0.0031183829610224893
8.799999999999999 10.2 0.0031747596535460342
9.0 10.2 0.0032430411526012653
9.2 10.2 0.0032403105180469453
9.4 10.2 0.0032591465128623417
9.6 10.2 0.0032268642972109523
9.8 10.2 0.0031685643299164696

0.2 10.4 nan
0.4 10.4 nan
0.6000000000000001 10.4 nan
0.8 10.4 nan
1.0 10.4 nan
1.2 10.4 nan
1.4000000000000001 10.4 nan
1.6 10.4 nan
1.8 10.4 nan
2.0 10.4 nan
2.2 10.4 nan
2.4000000000000004 10.4 nan
2.6000000000000005 10.4 nan
2.8000000000000003 10.4 nan
3.0000000000000004 10.4 nan
3.2 10.4 nan
3.4000000000000004 10.4 nan
3.6000000000000005 10.4 nan
3.8000000000000003 10.4 nan
4.0 10.4 nan
4.2 10.4 nan
4.4 10.4 nan
4.6000000000000005 10.4 nan
4.800000000000001 10.4 nan
5.000000000000001 10.4 nan
5.2 10.4 nan
5.4 10.4 nan
5.6000000000000005 10.4 nan
5.800000000000001 10.4 nan
6.000000000000001 10.4 nan
6.2 10.4 0.002557099367643664
6.4 10.4 0.0026023663988991473
6.6000000000000005 10.4 0.0026344523348980223
6.800000000000001 10.4 0.0026714800189714775
7.000000000000001 10.4 0.0027153169595337603
7.2 10.4 0.0027552019367930477
7.4 10.4 0.0028025571996001344
7.6000000000000005 10.4 0.002831959900683338
7.800000000000001 10.4 0.002856719237299309
8.0 10.4 0.002931199513347253
8.2 10.4 0.0029852055124898634
8.4 10.4 0.003028521359520585
8.6 10.4 0.003092675866701302
8.799999999999999 10.4 0.00319357227213483
9.0 10.4 0.003225981391007465
9.2 10.4 0.00323469313773942
9.4 10.4 0.0032705225020576443
9.6 10.4 0.0032529503760657663
9.8 10.4 0.00320941760410631

0.2 10.6 nan
0.4 10.6 nan
0.6000000000000001 10.6 nan
0.8 10.6 nan
1.0 10.6 nan
1.2 10.6 nan
1.4000000000000001 10.6 nan
1.6 10.6 nan
1.8 10.6 nan
2.0 10.6 nan
2.2 10.6 nan
2.4000000000000004 10.6 nan
2.6000000000000005 10.6 nan
2.8000000000000003 10.6 nan
3.0000000000000004 10.6 nan
3.2 10.6 nan
3.4000000000000004 10.6 nan
3.6000000000000005 10.6 nan
3.8000000000000003 10.6 nan
4.0 10.6 nan
4.2 10.6 nan
4.4 10.6 nan
4.6000000000000005 10.6 nan
4.800000000000001 10.6 nan
5.000000000000001 10.6 nan
5.2 10.6 nan
5.4 10.6 nan
5.6000000000000005 10.6 nan
5.800000000000001 10.6 nan
6.000000000000001 10.6 nan
6.2 10.6 0.0025184754902232696
6.4 10.6 0.00256428631039239
6.6000000000000005 10.6 0.0026328460070083348
6.800000000000001 10.6 0.0026313809065736586
7.000000000000001 10.6 0.002681900609239702
7.2 10.6 0.0027187873322113156
7.4 10.6 0.00275513150355509
7.6000000000000005 10.6 0.0028107402884504805
7.800000000000001 10.6 0.0028636830617764972
8.0 10.6 0.002893211300680375
8.2 10.6 0.002967115023626991
8.4 10.6 0.003009710661731301
8.6 10.6 0.0030635714932985753
8.799999999999999 10.6 0.003153268381002072
9.0 10.6 0.003188542309246519
9.2 10.6 0.00322555376413483
9.4 10.6 0.0032151588658704323
9.6 10.6 0.003245508995601309
9.8 10.6 0.0031217549920328227

0.2 10.8 nan
0.4 10.8 nan
0.6000000000000001 10.8 nan
0.8 10.8 nan
1.0 10.8 nan
1.2 10.8 nan
1.4000000000000001 10.8 nan
1.6 10.8 nan
1.8 10.8 nan
2.0 10.8 nan
2.2 10.8 nan
2.4000000000000004 10.8 nan
2.6000000000000005 10.8 nan
2.8000000000000003 10.8 nan
3.0000000000000004 10.8 nan
3.2 10.8 nan
3.4000000000000004 10.8 nan
3.6000000000000005 10.8 nan
3.8000000000000003 10.8 nan
4.0 10.8 nan
4.2 10.8 nan
4.4 10.8 nan
4.6000000000000005 10.8 nan
4.800000000000001 10.8 nan
5.000000000000001 10.8 nan
5.2 10.8 nan
5.4 10.8 nan
5.6000000000000005 10.8 nan
5.800000000000001 10.8 nan
6.000000000000001 10.8 nan
6.2 10.8 0.0024697659452404034
6.4 10.8 0.002547477453311629
6.6000000000000005 10.8 0.0025611806512177396
6.800000000000001 10.8 0.0026127997127686053
7.000000000000001 10.8 0.00263509016452416
7.2 10.8 0.002689730869778492
7.4 10.8 0.002758591536455939
7.6000000000000005 10.8 0.0027867057838464565
7.800000000000001 10.8 0.002823507803119188
8.0 10.8 0.002869220611110755
8.2 10.8 0.002912499337775673
8.4 10.8 0.0029605173394872198
8.6 10.8 0.0030376789400308048
8.799999999999999 10.8 0.0031339269532923903
9.0 10.8 0.003158953412497848
9.2 10.8 0.0032046387427510717
9.4 10.8 0.0031935280111725457
9.6 10.8 0.0032142674046461597
9.8 10.8 0.0030658855724041193

0.2 11.0 nan
0.4 11.0 nan
0.6000000000000001 11.0 nan
0.8 11.0 nan
1.0 11.0 nan
1.2 11.0 nan
1.4000000000000001 11.0 nan
1.6 11.0 nan
1.8 11.0 nan
2.0 11.0 nan
2.2 11.0 nan
2.4000000000000004 11.0 nan
2.6000000000000005 11.0 nan
2.8000000000000003 11.0 nan
3.0000000000000004 11.0 nan
3.2 11.0 nan
3.4000000000000004 11.0 nan
3.6000000000000005 11.0 nan
3.8000000000000003 11.0 nan
4.0 11.0 nan
4.2 11.0 nan
4.4 11.0 nan
4.6000000000000005 11.0 nan
4.800000000000001 11.0 nan
5.000000000000001 11.0 nan
5.2 11.0 nan
5.4 11.0 nan
5.6000000000000005 11.0 nan
5.800000000000001 11.0 nan
6.000000000000001 11.0 nan
6.2 11.0 0.002474502706684876
6.4 11.0 0.0025168032590238087
6.6000000000000005 11.0 0.0025675733044059415
6.800000000000001 11.0 0.002599620754886199
7.000000000000001 11.0 0.002611859811177477
7.2 11.0 0.0026615903806648526
7.4 11.0 0.002723226783581272
7.6000000000000005 11.0 0.00276675450153203
7.800000000000001 11.0 0.00281392903878104
8.0 11.0 0.0028759925562995064
8.2 11.0 0.002914755034539957
8.4 11.0 0.002963387082429231
8.6 11.0 0.003033065603644618
8.799999999999999 11.0 0.003106602635679957
9.0 11.0 0.003154152384492984
9.2 11.0 0.0031708385070866735
9.4 11.0 0.0032144613908243044
9.6 11.0 0.003166196793466242
9.8 11.0 0.003035096886111128

0.2 11.2 nan
0.4 11.2 nan
0.6000000000000001 11.2 nan
0.8 11.2 nan
1.0 11.2 nan
1.2 11.2 nan
1.4000000000000001 11.2 nan
1.6 11.2 nan
1.8 11.2 nan
2.0 11.2 nan
2.2 11.2 nan
2.4000000000000004 11.2 nan
2.6000000000000005 11.2 nan
2.8000000000000003 11.2 nan
3.0000000000000004 11.2 nan
3.2 11.2 nan
3.4000000000000004 11.2 nan
3.6000000000000005 11.2 nan
3.8000000000000003 11.2 nan
4.0 11.2 nan
4.2 11.2 nan
4.4 11.2 nan
4.6000000000000005 11.2 nan
4.800000000000001 11.2 nan
5.000000000000001 11.2 nan
5.2 11.2 nan
5.4 11.2 nan
5.6000000000000005 11.2 nan
5.800000000000001 11.2 nan
6.000000000000001 11.2 nan
6.2 11.2 0.002445689835274834
6.4 11.2 0.002483294907099499
6.6000000000000005 11.2 0.0025304306810918263
6.800000000000001 11.2 0.0025609457761682614
7.000000000000001 11.2 0.002595844607506379
7.2 11.2 0.002659710311328678
7.4 11.2 0.002706165555193096
7.6000000000000005 11.2 0.0027648600563335087
7.800000000000001 11.2 0.0028000670221197343
8.0 11.2 0.002847401895144698
8.2 11.2 0.002896095997193427
8.4 11.2 0.002950462750568475
8.6 11.2 0.0030248488078770687
8.799999999999999 11.2 0.0030754867085250495
9.0 11.2 0.0031450990533610393
9.2 11.2 0.0031991539703756186
9.4 11.2 0.0031888489295284956
9.6 11.2 0.0031682190323083044
9.8 11.2 0.0030069522341320968

0.2 11.4 nan
0.4 11.4 nan
0.6000000000000001 11.4 nan
0.8 11.4 nan
1.0 11.4 nan
1.2 11.4 nan
1.4000000000000001 11.4 nan
1.6 11.4 nan
1.8 11.4 nan
2.0 11.4 nan
2.2 11.4 nan
2.4000000000000004 11.4 nan
2.6000000000000005 11.4 nan
2.8000000000000003 11.4 nan
3.0000000000000004 11.4 nan
3.2 11.4 nan
3.4000000000000004 11.4 nan
3.6000000000000005 11.4 nan
3.8000000000000003 11.4 nan
4.0 11.4 nan
4.2 11.4 nan
4.4 11.4 nan
4.6000000000000005 11.4 nan
4.800000000000001 11.4 nan
5.000000000000001 11.4 nan
5.2 11.4 nan
5.4 11.4 nan
5.6000000000000005 11.4 nan
5.800000000000001 11.4 nan
6.000000000000001 11.4 nan
6.2 11.4 0.0024318270819827454
6.4 11.4 0.0024771696040654886
6.6000000000000005 11.4 0.002523568467907904
6.800000000000001 11.4 0.002559657625575951
7.000000000000001 11.4 0.0025829029202346127
7.2 11.4 0.002652054042580526
7.4 11.4 0.0026887421907757863
7.6000000000000005 11.4 0.0027566758048920455
7.800000000000001 11.4 0.0027928737606977994
8.0 11.4 0.002826991421572842
8.2 11.4 0.0028698947723056244
8.4 11.4 0.0029250177775857426
8.6 11.4 0.003014579060764426
8.799999999999999 11.4 0.003118850469823146
9.0 11.4 0.003172546904570546
9.2 11.4 0.003189938629932252
9.4 11.4 0.003199624622105373
9.6 11.4 0.0031398902027521803
9.8 11.4 0.002979444631995783

0.2 11.6 nan
0.4 11.6 nan
0.6000000000000001 11.6 nan
0.8 11.6 nan
1.0 11.6 nan
1.2 11.6 nan
1.4000000000000001 11.6 nan
1.6 11.6 nan
1.8 11.6 nan
2.0 11.6 nan
2.2 11.6 nan
2.4000000000000004 11.6 nan
2.6000000000000005 11.6 nan
2.8000000000000003 11.6 nan
3.0000000000000004 11.6 nan
3.2 11.6 nan
3.4000000000000004 11.6 nan
3.6000000000000005 11.6 nan
3.8000000000000003 11.6 nan
4.0 11.6 nan
4.2 11.6 nan
4.4 11.6 nan
4.6000000000000005 11.6 nan
4.800000000000001 11.6 nan
5.000000000000001 11.6 nan
5.2 11.6 nan
5.4 11.6 nan
5.6000000000000005 11.6 nan
5.800000000000001 11.6 nan
6.000000000000001 11.6 nan
6.2 11.6 0.0024069861198807536
6.4 11.6 0.0024480999516873804
6.6000000000000005 11.6 0.0025031307225895686
6.800000000000001 11.6 0.002549065178226517
7.000000000000001 11.6 0.0025803410110172313
7.2 11.6 0.002603946697583577
7.4 11.6 0.0026732833252897143
7.6000000000000005 11.6 0.002737010279618167
7.800000000000001 11.6 0.0027823065521155716
8.0 11.6 0.002828173951860601
8.2 11.6 0.002867995897172171
8.4 11.6 0.0029313101512308
8.6 11.6 0.003017536400896372
8.799999999999999 11.6 0.0030709113454190085
9.0 11.6 0.0031584578788676964
9.2 11.6 0.0031902407358723643
9.4 11.6 0.0032110870442467105
9.6 11.6 0.003106721816892329
9.8 11.6 0.0029864221030639613

0.2 11.8 nan
0.4 11.8 nan
0.6000000000000001 11.8 nan
0.8 11.8 nan
1.0 11.8 nan
1.2 11.8 nan
1.4000000000000001 11.8 nan
1.6 11.8 nan
1.8 11.8 nan
2.0 11.8 nan
2.2 11.8 nan
2.4000000000000004 11.8 nan
2.6000000000000005 11.8 nan
2.8000000000000003 11.8 nan
3.0000000000000004 11.8 nan
3.2 11.8 nan
3.4000000000000004 11.8 nan
3.6000000000000005 11.8 nan
3.8000000000000003 11.8 nan
4.0 11.8 nan
4.2 11.8 nan
4.4 11.8 nan
4.6000000000000005 11.8 nan
4.800000000000001 11.8 nan
5.000000000000001 11.8 nan
5.2 11.8 nan
5.4 11.8 nan
5.6000000000000005 11.8 nan
5.800000000000001 11.8 nan
6.000000000000001 11.8 nan
6.2 11.8 0.0024008398080168887
6.4 11.8 0.002436974221504991
6.6000000000000005 11.8 0.002495097732390416
6.800000000000001 11.8 0.002541824204907386
7.000000000000001 11.8 0.0025596257226681734
7.2 11.8 0.0026176000411569007
7.4 11.8 0.0026631255191460817
7.6000000000000005 11.8 0.0027244648962601093
7.800000000000001 11.8 0.002753784431969647
8.0 11.8 0.0028031886282295793
8.2 11.8 0.002857465089370222
8.4 11.8 0.0028964809728497538
8.6 11.8 0.0029964038908779733
8.799999999999999 11.8 0.0030915738506408687
9.0 11.8 0.003143563637051212
9.2 11.8 0.0031747203656010154
9.4 11.8 0.0031434222197769296
9.6 11.8 0.003114269905423643
9.8 11.8 0.0029986514634024425

0.2 12.0 nan
0.4 12.0 nan
0.6000000000000001 12.0 nan
0.8 12.0 nan
1.0 12.0 nan
1.2 12.0 nan
1.4000000000000001 12.0 nan
1.6 12.0 nan
1.8 12.0 nan
2.0 12.0 nan
2.2 12.0 nan
2.4000000000000004 12.0 nan
2.6000000000000005 12.0 nan
2.8000000000000003 12.0 nan
3.0000000000000004 12.0 nan
3.2 12.0 nan
3.4000000000000004 12.0 nan
3.6000000000000005 12.0 nan
3.8000000000000003 12.0 nan
4.0 12.0 nan
4.2 12.0 nan
4.4 12.0 nan
4.6000000000000005 12.0 nan
4.800000000000001 12.0 nan
5.000000000000001 12.0 nan
5.2 12.0 nan
5.4 12.0 nan
5.6000000000000005 12.0 nan
5.800000000000001 12.0 nan
6.000000000000001 12.0 nan
6.2 12.0 0.0023726515048690007
6.4 12.0 0.00242901490576758
6.6000000000000005 12.0 0.002473165271134042
6.800000000000001 12.0 0.0025296526623599827
7.000000000000001 12.0 0.002551881713994539
7.2 12.0 0.002609911982311309
7.4 12.0 0.002650278976561788
7.6000000000000005 12.0 0.0026874021255862113
7.800000000000001 12.0 0.002748195964381261
8.0 12.0 0.0027874605658546898
8.2 12.0 0.002837971454128276
8.4 12.0 0.0028710378027327252
8.6 12.0 0.0029847628918617444
8.799999999999999 12.0 0.003084450911169346
9.0 12.0 0.0032132473659940964
9.2 12.0 0.003202378344403216
9.4 12.0 0.003203173191021629
9.6 12.0 0.0031685473197397944
9.8 12.0 0.0030039423559056013

0.2 12.2 nan
0.4 12.2 nan
0.6000000000000001 12.2 nan
0.8 12.2 nan
1.0 12.2 nan
1.2 12.2 nan
1.4000000000000001 12.2 nan
1.6 12.2 nan
1.8 12.2 nan
2.0 12.2 nan
2.2 12.2 nan
2.4000000000000004 12.2 nan
2.6000000000000005 12.2 nan
2.8000000000000003 12.2 nan
3.0000000000000004 12.2 nan
3.2 12.2 nan
3.4000000000000004 12.2 nan
3.6000000000000005 12.2 nan
3.8000000000000003 12.2 nan
4.0 12.2 nan
4.2 12.2 nan
4.4 12.2 nan
4.6000000000000005 12.2 nan
4.800000000000001 12.2 nan
5.000000000000001 12.2 nan
5.2 12.2 nan
5.4 12.2 nan
5.6000000000000005 12.2 nan
5.800000000000001 12.2 nan
6.000000000000001 12.2 nan
6.2 12.2 0.0023766842362384767
6.4 12.2 0.0024258807631232894
6.6000000000000005 12.2 0.00248698074959207
6.800000000000001 12.2 0.0025137262898127302
7.000000000000001 12.2 0.002540274707564617
7.2 12.2 0.0025888785815005636
7.4 12.2 0.002607519420898517
7.6000000000000005 12.2 0.002657883969743691
7.800000000000001 12.2 0.002704897993291309
8.0 12.2 0.0027662165053181607
8.2 12.2 0.0028024493722400494
8.4 12.2 0.002859575823221964
8.6 12.2 0.0030037800109017298
8.799999999999999 12.2 0.0031285161429482266
9.0 12.2 0.0032046420927103613
9.2 12.2 0.0032396062937609642
9.4 12.2 0.003199348252836943
9.6 12.2 0.003135553653398963
9.8 12.2 0.003000372138859344

0.2 12.4 nan
0.4 12.4 nan
0.6000000000000001 12.4 nan
0.8 12.4 nan
1.0 12.4 nan
1.2 12.4 nan
1.4000000000000001 12.4 nan
1.6 12.4 nan
1.8 12.4 nan
2.0 12.4 nan
2.2 12.4 nan
2.4000000000000004 12.4 nan
2.6000000000000005 12.4 nan
2.8000000000000003 12.4 nan
3.0000000000000004 12.4 nan
3.2 12.4 nan
3.4000000000000004 12.4 nan
3.6000000000000005 12.4 nan
3.8000000000000003 12.4 nan
4.0 12.4 nan
4.2 12.4 nan
4.4 12.4 nan
4.6000000000000005 12.4 nan
4.800000000000001 12.4 nan
5.000000000000001 12.4 nan
5.2 12.4 nan
5.4 12.4 nan
5.6000000000000005 12.4 nan
5.800000000000001 12.4 nan
6.000000000000001 12.4 nan
6.2 12.4 0.002361029604539125
6.4 12.4 0.002406700244991537
6.6000000000000005 12.4 0.0024627356443489663
6.800000000000001 12.4 0.002502677045783506
7.000000000000001 12.4 0.00252823562380088
7.2 12.4 0.002569841377856597
7.4 12.4 0.002594417491807436
7.6000000000000005 12.4 0.0026449332112695083
7.800000000000001 12.4 0.002678563437386109
8.0 12.4 0.0027347770368648097
8.2 12.4 0.0027827623641886283
8.4 12.4 0.0028694528977136506
8.6 12.4 0.0030090522078706173
8.799999999999999 12.4 0.003167957694437576
9.0 12.4 0.003232446450069401
9.2 12.4 0.003261966355030941
9.4 12.4 0.003238227966080697
9.6 12.4 0.0032065384079640103
9.8 12.4 0.0030593338858756268

0.2 12.6 nan
0.4 12.6 nan
0.6000000000000001 12.6 nan
0.8 12.6 nan
1.0 12.6 nan
1.2 12.6 nan
1.4000000000000001 12.6 nan
1.6 12.6 nan
1.8 12.6 nan
2.0 12.6 nan
2.2 12.6 nan
2.4000000000000004 12.6 nan
2.6000000000000005 12.6 nan
2.8000000000000003 12.6 nan
3.0000000000000004 12.6 nan
3.2 12.6 nan
3.4000000000000004 12.6 nan
3.6000000000000005 12.6 nan
3.8000000000000003 12.6 nan
4.0 12.6 nan
4.2 12.6 nan
4.4 12.6 nan
4.6000000000000005 12.6 nan
4.800000000000001 12.6 nan
5.000000000000001 12.6 nan
5.2 12.6 nan
5.4 12.6 nan
5.6000000000000005 12.6 nan
5.800000000000001 12.6 nan
6.000000000000001 12.6 nan
6.2 12.6 0.0023434137188959735
6.4 12.6 0.002410168317855501
6.6000000000000005 12.6 0.002459823462831241
6.800000000000001 12.6 0.002497212414739709
7.000000000000001 12.6 0.0025166223412500252
7.2 12.6 0.0025253823094174284
7.4 12.6 0.0025674788683593434
7.6000000000000005 12.6 0.0025924831692406562
7.800000000000001 12.6 0.002644586229448757
8.0 12.6 0.0027019309958580275
8.2 12.6 0.0027424869954079966
8.4 12.6 0.002842143377801938
8.6 12.6 0.0030550583157525554
8.799999999999999 12.6 0.0032215994488207656
9.0 12.6 0.003285379389936512
9.2 12.6 0.003312555986142356
9.4 12.6 0.003304335581349852
9.6 12.6 0.0032769348435497153
9.8 12.6 0.0031548207836228446

0.2 12.8 nan
0.4 12.8 nan
0.6000000000000001 12.8 nan
0.8 12.8 nan
1.0 12.8 nan
1.2 12.8 nan
1.4000000000000001 12.8 nan
1.6 12.8 nan
1.8 12.8 nan
2.0 12.8 nan
2.2 12.8 nan
2.4000000000000004 12.8 nan
2.6000000000000005 12.8 nan
2.8000000000000003 12.8 nan
3.0000000000000004 12.8 nan
3.2 12.8 nan
3.4000000000000004 12.8 nan
3.6000000000000005 12.8 nan
3.8000000000000003 12.8 nan
4.0 12.8 nan
4.2 12.8 nan
4.4 12.8 nan
4.6000000000000005 12.8 nan
4.800000000000001 12.8 nan
5.000000000000001 12.8 nan
5.2 12.8 nan
5.4 12.8 nan
5.6000000000000005 12.8 nan
5.800000000000001 12.8 nan
6.000000000000001 12.8 nan
6.2 12.8 0.002377954122466783
6.4 12.8 0.0024275470242736135
6.6000000000000005 12.8 0.002453561178732858
6.800000000000001 12.8 0.0024752603628303703
7.000000000000001 12.8 0.002503443249847088
7.2 12.8 0.0025310005229472474
7.4 12.8 0.0025449139079957777
7.6000000000000005 12.8 0.002571943351650191
7.800000000000001 12.8 0.002603136043191761
8.0 12.8 0.0026406260694326715
8.2 12.8 0.0026897873948203113
8.4 12.8 0.0027919081333497224
8.6 12.8 0.0031476767907268523
8.799999999999999 12.8 0.0033086010161534705
9.0 12.8 0.0033970140437611465
9.2 12.8 0.0033995504647165143
9.4 12.8 0.0033896633774170783
9.6 12.8 0.003327514054702288
9.8 12.8 0.0032468561248876417



==> figures/data/Residue_map_2.dat <==
0.2 0.2 0.0014131842321832013
0.4 0.2 0.00145086903206872
0.6000000000000001 0.2 0.0014274989620927446
0.8 0.2 0.0014850347534399442
1.0 0.2 0.001533973708710635
1.2 0.2 0.001549681210183698
1.4000000000000001 0.2 0.001559526815978011
1.6 0.2 0.0015333217109442991
1.8 0.2 0.0015408112950368823
2.0 0.2 0.001525222994617021
2.2 0.2 0.0015230180069272384
2.4000000000000004 0.2 0.0015194757197291445
2.6000000000000005 0.2 0.0014593417956160625
2.8000000000000003 0.2 0.001480446312288877
3.0000000000000004 0.2 0.0013886784847064637
3.2 0.2 0.0013552116768868366
3.4000000000000004 0.2 0.0013303861177425618
3.6000000000000005 0.2 0.0012753134944189124
3.8000000000000003 0.2 0.001181383341220843
4.0 0.2 nan
4.2 0.2 nan
4.4 0.2 nan
4.6000000000000005 0.2 nan
4.800000000000001 0.2 nan
5.000000000000001 0.2 nan
5.2 0.2 nan
5.4 0.2 nan
5.6000000000000005 0.2 nan
5.800000000000001 0.2 nan
6.000000000000001 0.2 nan
6.2 0.2 nan
6.4 0.2 nan
6.6000000000000005 0.2 nan
6.800000000000001 0.2 nan
7.000000000000001 0.2 nan
7.2 0.2 nan
7.4 0.2 nan
7.6000000000000005 0.2 nan
7.800000000000001 0.2 nan
8.0 0.2 nan
8.2 0.2 nan
8.4 0.2 nan
8.6 0.2 nan
8.799999999999999 0.2 nan
9.0 0.2 nan
9.2 0.2 nan
9.4 0.2 nan
9.6 0.2 nan
9.8 0.2 nan

0.2 0.4 0.001412539913186373
0.4 0.4 0.0015017846309556867
0.6000000000000001 0.4 0.0014893855717655242
0.8 0.4 0.0015667480897480286
1.0 0.4 0.0015742830524136313
1.2 0.4 0.0015656092257888786
1.4000000000000001 0.4 0.0015456416466009821
1.6 0.4 0.0016128728225937002
1.8 0.4 0.0016067435464739912
2.0 0.4 0.0016241703881271921
2.2 0.4 0.001590589009212092
2.4000000000000004 0.4 0.0015476609120532723
2.6000000000000005 0.4 0.0014714284573867289
2.8000000000000003 0.4 0.0014163651935071146
3.0000000000000004 0.4 0.0014468345581986702
3.2 0.4 0.001441498972981845
3.4000000000000004 0.4 0.0013227873947055568
3.6000000000000005 0.4 0.0012937860417513952
3.8000000000000003 0.4 0.0011760959858060998
4.0 0.4 nan
4.2 0.4 nan
4.4 0.4 nan
4.6000000000000005 0.4 nan
4.800000000000001 0.4 nan
5.000000000000001 0.4 nan
5.2 0.4 nan
5.4 0.4 nan
5.6000000000000005 0.4 nan
5.800000000000001 0.4 nan
6.000000000000001 0.4 nan
6.2 0.4 nan
6.4 0.4 nan
6.6000000000000005 0.4 nan
6.800000000000001 0.4 nan
7.000000000000001 0.4 nan
7.2 0.4 nan
7.4 0.4 nan
7.6000000000000005 0.4 nan
7.800000000000001 0.4 nan
8.0 0.4 nan
8.2 0.4 nan
8.4 0.4 nan
8.6 0.4 nan
8.799999999999999 0.4 nan
9.0 0.4 nan
9.2 0.4 nan
9.4 0.4 nan
9.6 0.4 nan
9.8 0.4 nan

0.2 0.6000000000000001 0.001479244211946422
0.4 0.6000000000000001 0.0014864065016930268
0.6000000000000001 0.6000000000000001 0.0014838592956482818
0.8 0.6000000000000001 0.0015848395688632909
1.0 0.6000000000000001 0.0015174384516832224
1.2 0.6000000000000001 0.001526517814402978
1.4000000000000001 0.6000000000000001 0.0015747335238695335
1.6 0.6000000000000001 0.0015945718402329712
1.8 0.6000000000000001 0.0015814702336761903
2.0 0.6000000000000001 0.0015793808911595052
2.2 0.6000000000000001 0.001533976165494379
2.4000000000000004 0.6000000000000001 0.0015260388068629696
2.6000000000000005 0.6000000000000001 0.0015006874048883465
2.8000000000000003 0.6000000000000001 0.0015502071915594337
3.0000000000000004 0.6000000000000001 0.0015052401309441688
3.2 0.6000000000000001 0.0014062611416676505
3.4000000000000004 0.6000000000000001 0.0013454795579058774
3.6000000000000005 0.6000000000000001 0.0012775784096411642
3.8000000000000003 0.6000000000000001 0.001238718154714896
4.0 0.6000000000000001 nan
4.2 0.6000000000000001 nan
4.4 0.6000000000000001 nan
4.6000000000000005 0.6000000000000001 nan
4.800000000000001 0.6000000000000001 nan
5.000000000000001 0.6000000000000001 nan
5.2 0.6000000000000001 nan
5.4 0.6000000000000001 nan
5.6000000000000005 0.6000000000000001 nan
5.800000000000001 0.6000000000000001 nan
6.000000000000001 0.6000000000000001 nan
6.2 0.6000000000000001 nan
6.4 0.6000000000000001 nan
6.6000000000000005 0.6000000000000001 nan
6.800000000000001 0.6000000000000001 nan
7.000000000000001 0.6000000000000001 nan
7.2 0.6000000000000001 nan
7.4 0.6000000000000001 nan
7.6000000000000005 0.6000000000000001 nan
7.800000000000001 0.6000000000000001 nan
8.0 0.6000000000000001 nan
8.2 0.6000000000000001 nan
8.4 0.6000000000000001 nan
8.6 0.6000000000000001 nan
8.799999999999999 0.6000000000000001 nan
9.0 0.6000000000000001 nan
9.2 0.6000000000000001 nan
9.4 0.6000000000000001 nan
9.6 0.6000000000000001 nan
9.8 0.6000000000000001 nan

0.2 0.8 0.001496086756455075
0.4 0.8 0.0015279304710712688
0.6000000000000001 0.8 0.0015748277362006495
0.8 0.8 0.0015685559955569276
1.0 0.8 0.001560789017732521
1.2 0.8 0.0016600653777092357
1.4000000000000001 0.8 0.001672719938811782
1.6 0.8 0.0015973442202808412
1.8 0.8 0.0016627953552368962
2.0 0.8 0.0016562475443204475
2.2 0.8 0.001654584676232245
2.4000000000000004 0.8 0.001611100784270013
2.6000000000000005 0.8 0.0016269695977433505
2.8000000000000003 0.8 0.0016337001825459275
3.0000000000000004 0.8 0.0015373084063184793
3.2 0.8 0.0014531201536963274
3.4000000000000004 0.8 0.0013988050356275408
3.6000000000000005 0.8 0.0012920325045681705
3.8000000000000003 0.8 0.0011833499411044274
4.0 0.8 nan
4.2 0.8 nan
4.4 0.8 nan
4.6000000000000005 0.8 nan
4.800000000000001 0.8 nan
5.000000000000001 0.8 nan
5.2 0.8 nan
5.4 0.8 nan
5.6000000000000005 0.8 nan
5.800000000000001 0.8 nan
6.000000000000001 0.8 nan
6.2 0.8 nan
6.4 0.8 nan
6.6000000000000005 0.8 nan
6.800000000000001 0.8 nan
7.000000000000001 0.8 nan
7.2 0.8 nan
7.4 0.8 nan
7.6000000000000005 0.8 nan
7.800000000000001 0.8 nan
8.0 0.8 nan
8.2 0.8 nan
8.4 0.8 nan
8.6 0.8 nan
8.799999999999999 0.8 nan
9.0 0.8 nan
9.2 0.8 nan
9.4 0.8 nan
9.6 0.8 nan
9.8 0.8 nan

0.2 1.0 0.0014783037387525642
0.4 1.0 0.0015415662990075814
0.6000000000000001 1.0 0.0016047624979341063
0.8 1.0 0.0015879468516680217
1.0 1.0 0.0015765960565223762
1.2 1.0 0.0016101306491646589
1.4000000000000001 1.0 0.0016556643129822116
1.6 1.0 0.0017350096411050443
1.8 1.0 0.0017341674847538887
2.0 1.0 0.0016901008881819862
2.2 1.0 0.0016984668785828161
2.4000000000000004 1.0 0.0016620007515341997
2.6000000000000005 1.0 0.0016905129883508022
2.8000000000000003 1.0 0.0017021669212723349
3.0000000000000004 1.0 0.001717907656910017
3.2 1.0 0.0015354585709485128
3.4000000000000004 1.0 0.0014812900361014785
3.6000000000000005 1.0 0.0013522159177697046
3.8000000000000003 1.0 0.0011637802718608896
4.0 1.0 nan
4.2 1.0 nan
4.4 1.0 nan
4.6000000000000005 1.0 nan
4.800000000000001 1.0 nan
5.000000000000001 1.0 nan
5.2 1.0 nan
5.4 1.0 nan
5.6000000000000005 1.0 nan
5.800000000000001 1.0 nan
6.000000000000001 1.0 nan
6.2 1.0 nan
6.4 1.0 nan
6.6000000000000005 1.0 nan
6.800000000000001 1.0 nan
7.000000000000001 1.0 nan
7.2 1.0 nan
7.4 1.0 nan
7.6000000000000005 1.0 nan
7.800000000000001 1.0 nan
8.0 1.0 nan
8.2 1.0 nan
8.4 1.0 nan
8.6 1.0 nan
8.799999999999999 1.0 nan
9.0 1.0 nan
9.2 1.0 nan
9.4 1.0 nan
9.6 1.0 nan
9.8 1.0 nan

0.2 1.2 0.0015024564974614794
0.4 1.2 0.001520207624017199
0.6000000000000001 1.2 0.0016041493692931339
0.8 1.2 0.001643013564756972
1.0 1.2 0.001660907027756431
1.2 1.2 0.0017067189363653178
1.4000000000000001 1.2 0.0017323051349627731
1.6 1.2 0.0017260132561886534
1.8 1.2 0.001749138607315855
2.0 1.2 0.001856041711675594
2.2 1.2 0.0017889646099461896
2.4000000000000004 1.2 0.001818970598577793
2.6000000000000005 1.2 0.0018083854490324783
2.8000000000000003 1.2 0.0017460191998826407
3.0000000000000004 1.2 0.0017231908553560868
3.2 1.2 0.0015954556392234994
3.4000000000000004 1.2 0.0015547295410890333
3.6000000000000005 1.2 0.001423392787004671
3.8000000000000003 1.2 0.0011557723044032494
4.0 1.2 nan
4.2 1.2 nan
4.4 1.2 nan
4.6000000000000005 1.2 nan
4.800000000000001 1.2 nan
5.000000000000001 1.2 nan
5.2 1.2 nan
5.4 1.2 nan
5.6000000000000005 1.2 nan
5.800000000000001 1.2 nan
6.000000000000001 1.2 nan
6.2 1.2 nan
6.4 1.2 nan
6.6000000000000005 1.2 nan
6.800000000000001 1.2 nan
7.000000000000001 1.2 nan
7.2 1.2 nan
7.4 1.2 nan
7.6000000000000005 1.2 nan
7.800000000000001 1.2 nan
8.0 1.2 nan
8.2 1.2 nan
8.4 1.2 nan
8.6 1.2 nan
8.799999999999999 1.2 nan
9.0 1.2 nan
9.2 1.2 nan
9.4 1.2 nan
9.6 1.2 nan
9.8 1.2 nan

0.2 1.4000000000000001 0.00156896488614114
0.4 1.4000000000000001 0.0016040881319442446
0.6000000000000001 1.4000000000000001 0.0016295817751999337
0.8 1.4000000000000001 0.0016585086356843397
1.0 1.4000000000000001 0.0016908544576839798
1.2 1.4000000000000001 0.0017401379811632924
1.4000000000000001 1.4000000000000001 0.0018099551501772981
1.6 1.4000000000000001 0.0018305556130189494
1.8 1.4000000000000001 0.001876065738158948
2.0 1.4000000000000001 0.0019425160150552555
2.2 1.4000000000000001 0.0019110718206080467
2.4000000000000004 1.4000000000000001 0.0018579383281740456
2.6000000000000005 1.4000000000000001 0.0018721050155936223
2.8000000000000003 1.4000000000000001 0.0018268092777210408
3.0000000000000004 1.4000000000000001 0.0018278937485226557
3.2 1.4000000000000001 0.0017190234480441065
3.4000000000000004 1.4000000000000001 0.0015889161786037777
3.6000000000000005 1.4000000000000001 0.0014140276957156246
3.8000000000000003 1.4000000000000001 0.0012490471483491733
4.0 1.4000000000000001 nan
4.2 1.4000000000000001 nan
4.4 1.4000000000000001 nan
4.6000000000000005 1.4000000000000001 nan
4.800000000000001 1.4000000000000001 nan
5.000000000000001 1.4000000000000001 nan
5.2 1.4000000000000001 nan
5.4 1.4000000000000001 nan
5.6000000000000005 1.4000000000000001 nan
5.800000000000001 1.4000000000000001 nan
6.000000000000001 1.4000000000000001 nan
6.2 1.4000000000000001 nan
6.4 1.4000000000000001 nan
6.6000000000000005 1.4000000000000001 nan
6.800000000000001 1.4000000000000001 nan
7.000000000000001 1.4000000000000001 nan
7.2 1.4000000000000001 nan
7.4 1.4000000000000001 nan
7.6000000000000005 1.4000000000000001 nan
7.800000000000001 1.4000000000000001 nan
8.0 1.4000000000000001 nan
8.2 1.4000000000000001 nan
8.4 1.4000000000000001 nan
8.6 1.4000000000000001 nan
8.799999999999999 1.4000000000000001 nan
9.0 1.4000000000000001 nan
9.2 1.4000000000000001 nan
9.4 1.4000000000000001 nan
9.6 1.4000000000000001 nan
9.8 1.4000000000000001 nan

0.2 1.6 0.001545797289530079
0.4 1.6 0.0015787183488573165
0.6000000000000001 1.6 0.0016225028943263756
0.8 1.6 0.0017284384989611921
1.0 1.6 0.0017602824851901551
1.2 1.6 0.0017725894567602286
1.4000000000000001 1.6 0.0019023666142148048
1.6 1.6 0.0018830207033249742
1.8 1.6 0.0019647995786049584
2.0 1.6 0.001958833277267375
2.2 1.6 0.0020274392046253243
2.4000000000000004 1.6 0.0019474687111919022
2.6000000000000005 1.6 0.0019544461998509837
2.8000000000000003 1.6 0.001926252809714089
3.0000000000000004 1.6 0.001924541102147872
3.2 1.6 0.001860112810506328
3.4000000000000004 1.6 0.0017024865285572143
3.6000000000000005 1.6 0.0015323712172311235
3.8000000000000003 1.6 0.0013594419625890446
4.0 1.6 nan
4.2 1.6 nan
4.4 1.6 nan
4.6000000000000005 1.6 nan
4.800000000000001 1.6 nan
5.000000000000001 1.6 nan
5.2 1.6 nan
5.4 1.6 nan
5.6000000000000005 1.6 nan
5.800000000000001 1.6 nan
6.000000000000001 1.6 nan
6.2 1.6 nan
6.4 1.6 nan
6.6000000000000005 1.6 nan
6.800000000000001 1.6 nan
7.000000000000001 1.6 nan
7.2 1.6 nan
7.4 1.6 nan
7.6000000000000005 1.6 nan
7.800000000000001 1.6 nan
8.0 1.6 nan
8.2 1.6 nan
8.4 1.6 nan
8.6 1.6 nan
8.799999999999999 1.6 nan
9.0 1.6 nan
9.2 1.6 nan
9.4 1.6 nan
9.6 1.6 nan
9.8 1.6 nan

0.2 1.8 0.0015781625771665946
0.4 1.8 0.0016239066396901217
0.6000000000000001 1.8 0.0016871028906540616
0.8 1.8 0.001711431700632396
1.0 1.8 0.0018075642841316757
1.2 1.8 0.0017896817448668674
1.4000000000000001 1.8 0.0018889018069448496
1.6 1.8 0.0019327538217871949
1.8 1.8 0.0020060831937525024
2.0 1.8 0.0021052933108424757
2.2 1.8 0.002152139902812783
2.4000000000000004 1.8 0.0020447193585093346
2.6000000000000005 1.8 0.0021442896739928092
2.8000000000000003 1.8 0.0020878290615848993
3.0000000000000004 1.8 0.0020813323174879855
3.2 1.8 0.0020316733313841353
3.4000000000000004 1.8 0.0018941568340169344
3.6000000000000005 1.8 0.0016398521555670248
3.8000000000000003 1.8 0.0014719288852443556
4.0 1.8 nan
4.2 1.8 nan
4.4 1.8 nan
4.6000000000000005 1.8 nan
4.800000000000001 1.8 nan
5.000000000000001 1.8 nan
5.2 1.8 nan
5.4 1.8 nan
5.6000000000000005 1.8 nan
5.800000000000001 1.8 nan
6.000000000000001 1.8 nan
6.2 1.8 nan
6.4 1.8 nan
6.6000000000000005 1.8 nan
6.800000000000001 1.8 nan
7.000000000000001 1.8 nan
7.2 1.8 nan
7.4 1.8 nan
7.6000000000000005 1.8 nan
7.800000000000001 1.8 nan
8.0 1.8 nan
8.2 1.8 nan
8.4 1.8 nan
8.6 1.8 nan
8.799999999999999 1.8 nan
9.0 1.8 nan
9.2 1.8 nan
9.4 1.8 nan
9.6 1.8 nan
9.8 1.8 nan

0.2 2.0 0.0016517946809438556
0.4 2.0 0.0016357790840054673
0.6000000000000001 2.0 0.0017381750260866647
0.8 2.0 0.0017651476262998693
1.0 2.0 0.0017908701206577398
1.2 2.0 0.0019648554420970306
1.4000000000000001 2.0 0.0019754546537237632
1.6 2.0 0.0020012966477705374
1.8 2.0 0.0020017695124247593
2.0 2.0 0.0021063860351261403
2.2 2.0 0.002203261030706086
2.4000000000000004 2.0 0.002258461041040889
2.6000000000000005 2.0 0.0022876622172151827
2.8000000000000003 2.0 0.0022670964568993284
3.0000000000000004 2.0 0.0022396427916971384
3.2 2.0 0.0021910429655841598
3.4000000000000004 2.0 0.002221080242942114
3.6000000000000005 2.0 0.0018192646306011136
3.8000000000000003 2.0 0.0015715320183385757
4.0 2.0 nan
4.2 2.0 nan
4.4 2.0 nan
4.6000000000000005 2.0 nan
4.800000000000001 2.0 nan
5.000000000000001 2.0 nan
5.2 2.0 nan
5.4 2.0 nan
5.6000000000000005 2.0 nan
5.800000000000001 2.0 nan
6.000000000000001 2.0 nan
6.2 2.0 nan
6.4 2.0 nan
6.6000000000000005 2.0 nan
6.800000000000001 2.0 nan
7.000000000000001 2.0 nan
7.2 2.0 nan
7.4 2.0 nan
7.6000000000000005 2.0 nan
7.800000000000001 2.0 nan
8.0 2.0 nan
8.2 2.0 nan
8.4 2.0 nan
8.6 2.0 nan
8.799999999999999 2.0 nan
9.0 2.0 nan
9.2 2.0 nan
9.4 2.0 nan
9.6 2.0 nan
9.8 2.0 nan

0.2 2.2 0.0015808040833407235
0.4 2.2 0.0017276938240564789
0.6000000000000001 2.2 0.001809231529876822
0.8 2.2 0.0018509214297616143
1.0 2.2 0.001882191147676038
1.2 2.2 0.0019549331798545265
1.4000000000000001 2.2 0.0020587198193673137
1.6 2.2 0.002070309339490443
1.8 2.2 0.002160796602700027
2.0 2.2 0.002274411617616718
2.2 2.2 0.002229466972362797
2.4000000000000004 2.2 0.0023755945119784583
2.6000000000000005 2.2 0.002432881609314295
2.8000000000000003 2.2 0.002472913203986899
3.0000000000000004 2.2 0.0024124964071030866
3.2 2.2 0.0025243636739175446
3.4000000000000004 2.2 0.002442522381810401
3.6000000000000005 2.2 0.0021970907965371046
3.8000000000000003 2.2 0.0018527490558714365
4.0 2.2 nan
4.2 2.2 0.022318028968297807
4.4 2.2 0.0204633792976994
4.6000000000000005 2.2 0.01956514687594223
4.800000000000001 2.2 0.018844961019633913
5.000000000000001 2.2 0.018813380920819592
5.2 2.2 0.018539946322450002
5.4 2.2 0.018328622551967922
5.6000000000000005 2.2 0.017797658751457633
5.800000000000001 2.2 0.01748835493109459
6.000000000000001 2.2 0.01721073579699561
6.2 2.2 0.015716043580066324
6.4 2.2 0.015688750531180205
6.6000000000000005 2.2 0.015834364020578216
6.800000000000001 2.2 0.015449453450469932
7.000000000000001 2.2 0.015338211341650042
7.2 2.2 0.015117011255341877
7.4 2.2 0.014777576096102748
7.6000000000000005 2.2 0.014183377463219723
7.800000000000001 2.2 0.013744989168174605
8.0 2.2 0.013114985571923655
8.2 2.2 0.012089473720147457
8.4 2.2 0.010927478493154974
8.6 2.2 0.008588137288712838
8.799999999999999 2.2 0.006992890170508315
9.0 2.2 0.006115866606485574
9.2 2.2 0.005265199303198613
9.4 2.2 0.005029439342955156
9.6 2.2 0.004491593999102224
9.8 2.2 0.004273045213344128

0.2 2.4000000000000004 0.0016902090170578814
0.4 2.4000000000000004 0.0017278372215685286
0.6000000000000001 2.4000000000000004 0.0018222298380335812
0.8 2.4000000000000004 0.0018376996898655919
1.0 2.4000000000000004 0.0018936846787556397
1.2 2.4000000000000004 0.001958928553786201
1.4000000000000001 2.4000000000000004 0.0020835710617219598
1.6 2.4000000000000004 0.002181132885957807
1.8 2.4000000000000004 0.002282795663269125
2.0 2.4000000000000004 0.002423123303624232
2.2 2.4000000000000004 0.002394727168315782
2.4000000000000004 2.4000000000000004 0.0024657151327858273
2.6000000000000005 2.4000000000000004 0.0024725898025387753
2.8000000000000003 2.4000000000000004 0.002581584419273818
3.0000000000000004 2.4000000000000004 0.002681446180708362
3.2 2.4000000000000004 0.0028108681119175987
3.4000000000000004 2.4000000000000004 0.002890952451319152
3.6000000000000005 2.4000000000000004 0.002738428534471721
3.8000000000000003 2.4000000000000004 0.0022294492478842657
4.0 2.4000000000000004 nan
4.2 2.4000000000000004 0.02275555459657008
4.4 2.4000000000000004 0.020878133306037213
4.6000000000000005 2.4000000000000004 0.019662187858791168
4.800000000000001 2.4000000000000004 0.019455746808457394
5.000000000000001 2.4000000000000004 0.01928435512866945
5.2 2.4000000000000004 0.019011366062468456
5.4 2.4000000000000004 0.01883451341283895
5.6000000000000005 2.4000000000000004 0.018358855322188256
5.800000000000001 2.4000000000000004 0.017929305332453075
6.000000000000001 2.4000000000000004 0.017546124648036926
6.2 2.4000000000000004 0.01633883095037931
6.4 2.4000000000000004 0.01622542967392338
6.6000000000000005 2.4000000000000004 0.01615916856768127
6.800000000000001 2.4000000000000004 0.016015912004176604
7.000000000000001 2.4000000000000004 0.016068308573937366
7.2 2.4000000000000004 0.015655480854989565
7.4 2.4000000000000004 0.015384816480437909
7.6000000000000005 2.4000000000000004 0.014643955142295788
7.800000000000001 2.4000000000000004 0.014268137598591978
8.0 2.4000000000000004 0.013482964635055982
8.2 2.4000000000000004 0.012549738747207847
8.4 2.4000000000000004 0.011289111580073636
8.6 2.4000000000000004 0.009705451363727425
8.799999999999999 2.4000000000000004 0.008174739688169012
9.0 2.4000000000000004 0.007090638142600722
9.2 2.4000000000000004 0.006032399963123068
9.4 2.4000000000000004 0.005334322612688858
9.6 2.4000000000000004 0.005137326875744151
9.8 2.4000000000000004 0.00499563372174359

0.2 2.6000000000000005 0.0016919209785480694
0.4 2.6000000000000005 0.0018230072175529554
0.6000000000000001 2.6000000000000005 0.0018516999011252786
0.8 2.6000000000000005 0.00190105147893704
1.0 2.6000000000000005 0.001967873237509056
1.2 2.6000000000000005 0.002095581533251883
1.4000000000000001 2.6000000000000005 0.0021629531268997763
1.6 2.6000000000000005 0.002181339958588429
1.8 2.6000000000000005 0.0023226916906951274
2.0 2.6000000000000005 0.0025078746324320006
2.2 2.6000000000000005 0.002525904224420047
2.4000000000000004 2.6000000000000005 0.00264886760296035
2.6000000000000005 2.6000000000000005 0.0026954847387552455
2.8000000000000003 2.6000000000000005 0.002856576712596212
3.0000000000000004 2.6000000000000005 0.0028421508437500927
3.2 2.6000000000000005 0.003094511823462894
3.4000000000000004 2.6000000000000005 0.0032742834423787697
3.6000000000000005 2.6000000000000005 0.003378224279853981
3.8000000000000003 2.6000000000000005 0.003192016542223747
4.0 2.6000000000000005 nan
4.2 2.6000000000000005 0.02116439045347221
4.4 2.6000000000000005 0.019652391493717315
4.6000000000000005 2.6000000000000005 0.019272231999365272
4.800000000000001 2.6000000000000005 0.01913478148887825
5.000000000000001 2.6000000000000005 0.01925304026581005
5.2 2.6000000000000005 0.019358225014939643
5.4 2.6000000000000005 0.019015168573234542
5.6000000000000005 2.6000000000000005 0.018963704403333847
5.800000000000001 2.6000000000000005 0.01845992202729025
6.000000000000001 2.6000000000000005 0.017465711904225665
6.2 2.6000000000000005 0.016696788674990203
6.4 2.6000000000000005 0.01677302698411792
6.6000000000000005 2.6000000000000005 0.01665065051112294
6.800000000000001 2.6000000000000005 0.016396222422042004
7.000000000000001 2.6000000000000005 0.016373186248661048
7.2 2.6000000000000005 0.016096166127098025
7.4 2.6000000000000005 0.01577247409778155
7.6000000000000005 2.6000000000000005 0.015254317171585548
7.800000000000001 2.6000000000000005 0.014525671252905001
8.0 2.6000000000000005 0.013835038363261573
8.2 2.6000000000000005 0.013136895399305149
8.4 2.6000000000000005 0.011919096931530994
8.6 2.6000000000000005 0.009956519083351613
8.799999999999999 2.6000000000000005 0.008601232132995766
9.0 2.6000000000000005 0.007453145575841353
9.2 2.6000000000000005 0.0064735729834262045
9.4 2.6000000000000005 0.006151043734160922
9.6 2.6000000000000005 0.00563110258699916
9.8 2.6000000000000005 0.005457327404035515

0.2 2.8000000000000003 0.001973011489719828
0.4 2.8000000000000003 0.0020513131785335507
0.6000000000000001 2.8000000000000003 0.0020119931314494287
0.8 2.8000000000000003 0.0020260792618739558
1.0 2.8000000000000003 0.0021009319978872363
1.2 2.8000000000000003 0.00223065519450569
1.4000000000000001 2.8000000000000003 0.0022675141374001737
1.6 2.8000000000000003 0.002319862740048111
1.8 2.8000000000000003 0.002457887953297645
2.0 2.8000000000000003 0.0026001831488055736
2.2 2.8000000000000003 0.0025902600246285835
2.4000000000000004 2.8000000000000003 0.0028088053785689086
2.6000000000000005 2.8000000000000003 0.0028803972739806223
2.8000000000000003 2.8000000000000003 0.0030263030785042918
3.0000000000000004 2.8000000000000003 0.0032746061741894448
3.2 2.8000000000000003 0.003452146869708309
3.4000000000000004 2.8000000000000003 0.0038653134049215516
3.6000000000000005 2.8000000000000003 0.004260791377828439
3.8000000000000003 2.8000000000000003 0.004996705991531122
4.0 2.8000000000000003 nan
4.2 2.8000000000000003 0.016480998203318595
4.4 2.8000000000000003 0.01770859854527276
4.6000000000000005 2.8000000000000003 0.018364258848113817
4.800000000000001 2.8000000000000003 0.018701262403720068
5.000000000000001 2.8000000000000003 0.019076059633566865
5.2 2.8000000000000003 0.01930309474265996
5.4 2.8000000000000003 0.019130448770780253
5.6000000000000005 2.8000000000000003 0.019051593333839763
5.800000000000001 2.8000000000000003 0.01852954838450441
6.000000000000001 2.8000000000000003 0.0180254755242457
6.2 2.8000000000000003 0.017092546302980936
6.4 2.8000000000000003 0.01690319425847788
6.6000000000000005 2.8000000000000003 0.017108892903882122
6.800000000000001 2.8000000000000003 0.01683091876107177
7.000000000000001 2.8000000000000003 0.016776886830322746
7.2 2.8000000000000003 0.016595978894341855
7.4 2.8000000000000003 0.01592978533464555
7.6000000000000005 2.8000000000000003 0.015302265121183477
7.800000000000001 2.8000000000000003 0.014720787152545461
8.0 2.8000000000000003 0.01393629673171908
8.2 2.8000000000000003 0.013090564357472243
8.4 2.8000000000000003 0.01176973114821517
8.6 2.8000000000000003 0.010425409018314982
8.799999999999999 2.8000000000000003 0.008939230523616783
9.0 2.8000000000000003 0.007911712280758248
9.2 2.8000000000000003 0.007130022383843976
9.4 2.8000000000000003 0.006268443186198471
9.6 2.8000000000000003 0.005938491028842383
9.8 2.8000000000000003 0.005580492744897507

0.2 3.0000000000000004 0.0021624077738148944
0.4 3.0000000000000004 0.002198620715148332
0.6000000000000001 3.0000000000000004 0.0022140242340754107
0.8 3.0000000000000004 0.0023759459529895397
1.0 3.0000000000000004 0.002390818168276439
1.2 3.0000000000000004 0.0024616490624492257
1.4000000000000001 3.0000000000000004 0.00255107086065085
1.6 3.0000000000000004 0.0025378755644354274
1.8 3.0000000000000004 0.002730279349360227
2.0 3.0000000000000004 0.0029257667507827387
2.2 3.0000000000000004 0.0030080816011325423
2.4000000000000004 3.0000000000000004 0.0031247809217510147
2.6000000000000005 3.0000000000000004 0.0032931650711028335
2.8000000000000003 3.0000000000000004 0.0034334352202794187
3.0000000000000004 3.0000000000000004 0.0037359095496313005
3.2 3.0000000000000004 0.004008672847825265
3.4000000000000004 3.0000000000000004 0.004484395612530607
3.6000000000000005 3.0000000000000004 0.005337816230527203
3.8000000000000003 3.0000000000000004 0.00647953960697655
4.0 3.0000000000000004 nan
4.2 3.0000000000000004 0.013191526432154635
4.4 3.0000000000000004 0.01616582169633459
4.6000000000000005 3.0000000000000004 0.017638169488634187
4.800000000000001 3.0000000000000004 0.01849137894336347
5.000000000000001 3.0000000000000004 0.019079132948915275
5.2 3.0000000000000004 0.0194370812513023
5.4 3.0000000000000004 0.019410266597048777
5.6000000000000005 3.0000000000000004 0.019160519980598784
5.800000000000001 3.0000000000000004 0.018470864656650925
6.000000000000001 3.0000000000000004 0.017990505570910517
6.2 3.0000000000000004 0.01732619431920793
6.4 3.0000000000000004 0.017054948483579056
6.6000000000000005 3.0000000000000004 0.017066251865462647
6.800000000000001 3.0000000000000004 0.01708986216797942
7.000000000000001 3.0000000000000004 0.01686892039845252
7.2 3.0000000000000004 0.01661640226613318
7.4 3.0000000000000004 0.016202590310694473
7.6000000000000005 3.0000000000000004 0.015636829783527664
7.800000000000001 3.0000000000000004 0.014928249057002867
8.0 3.0000000000000004 0.014253471340471035
8.2 3.0000000000000004 0.01329932082576269
8.4 3.0000000000000004 0.012406531846318668
8.6 3.0000000000000004 0.010517673266381707
8.799999999999999 3.0000000000000004 0.009244061667102978
9.0 3.0000000000000004 0.008193287155768884
9.2 3.0000000000000004 0.007074813638167271
9.4 3.0000000000000004 0.006580617880390933
9.6 3.0000000000000004 0.005941533261519002
9.8 3.0000000000000004 0.005342566450322379

0.2 3.2 0.002270876972580795
0.4 3.2 0.0023426041096033605
0.6000000000000001 3.2 0.0023205487581682135
0.8 3.2 0.002357104085339573
1.0 3.2 0.002506675038737908
1.2 3.2 0.0025432259264901672
1.4000000000000001 3.2 0.002674388716590671
1.6 3.2 0.0028280074648326906
1.8 3.2 0.0029552483396932615
2.0 3.2 0.0031427294130742405
2.2 3.2 0.003209612058477737
2.4000000000000004 3.2 0.003427524803916677
2.6000000000000005 3.2 0.003493543647648127
2.8000000000000003 3.2 0.0036851382547305723
3.0000000000000004 3.2 0.004138374265762712
3.2 3.2 0.00444666060696821
3.4000000000000004 3.2 0.005018281996555937
3.6000000000000005 3.2 0.005757014666168726
3.8000000000000003 3.2 0.006904174891632445
4.0 3.2 nan
4.2 3.2 0.01218848274809507
4.4 3.2 0.015236525921820742
4.6000000000000005 3.2 0.017157184662507388
4.800000000000001 3.2 0.018084488121733196
5.000000000000001 3.2 0.018940217686860453
5.2 3.2 0.019354090580077213
5.4 3.2 0.019369068018246748
5.6000000000000005 3.2 0.019224190644799362
5.800000000000001 3.2 0.018576730769056513
6.000000000000001 3.2 0.018034659458983075
6.2 3.2 0.017389637896326852
6.4 3.2 0.017294501247586903
6.6000000000000005 3.2 0.017256217733492722
6.800000000000001 3.2 0.01731824310801405
7.000000000000001 3.2 0.017165320665331156
7.2 3.2 0.016780424443120036
7.4 3.2 0.016148780241264808
7.6000000000000005 3.2 0.015767041136800223
7.800000000000001 3.2 0.015383911130944602
8.0 3.2 0.014385882881223699
8.2 3.2 0.013536922908517856
8.4 3.2 0.012461723415862089
8.6 3.2 0.010674285560389844
8.799999999999999 3.2 0.009265681239142788
9.0 3.2 0.008259122658212907
9.2 3.2 0.007314349900634291
9.4 3.2 0.00667433500528763
9.6 3.2 0.006007764293267425
9.8 3.2 0.005702413610575545

0.2 3.4000000000000004 0.002369270925881405
0.4 3.4000000000000004 0.0022829665674729688
0.6000000000000001 3.4000000000000004 0.0024705460294047552
0.8 3.4000000000000004 0.002462531311363578
1.0 3.4000000000000004 0.002563500776004531
1.2 3.4000000000000004 0.0026166074891189536
1.4000000000000001 3.4000000000000004 0.0027546449532817453
1.6 3.4000000000000004 0.0028942218198417047
1.8 3.4000000000000004 0.0030667710390740632
2.0 3.4000000000000004 0.003218934270307796
2.2 3.4000000000000004 0.0033331679355442525
2.4000000000000004 3.4000000000000004 0.0035126549753019052
2.6000000000000005 3.4000000000000004 0.003583158295338447
2.8000000000000003 3.4000000000000004 0.00393709842492396
3.0000000000000004 3.4000000000000004 0.004324497959342825
3.2 3.4000000000000004 0.004720115013151738
3.4000000000000004 3.4000000000000004 0.005253339766124871
3.6000000000000005 3.4000000000000004 0.006122001724002582
3.8000000000000003 3.4000000000000004 0.0070456272634431515
4.0 3.4000000000000004 nan
4.2 3.4000000000000004 0.011814984540312873
4.4 3.4000000000000004 0.01436889848775124
4.6000000000000005 3.4000000000000004 0.016487678376178826
4.800000000000001 3.4000000000000004 0.017718454198964693
5.000000000000001 3.4000000000000004 0.019023073803114417
5.2 3.4000000000000004 0.019342982941060925
5.4 3.4000000000000004 0.019366673446274314
5.6000000000000005 3.4000000000000004 0.01894837215525764
5.800000000000001 3.4000000000000004 0.018619864315043793
6.000000000000001 3.4000000000000004 0.018106149739053435
6.2 3.4000000000000004 0.017363504592075057
6.4 3.4000000000000004 0.01751093096861691
6.6000000000000005 3.4000000000000004 0.017392581541908307
6.800000000000001 3.4000000000000004 0.0174559009812205
7.000000000000001 3.4000000000000004 0.01703275620409122
7.2 3.4000000000000004 0.016648975613023535
7.4 3.4000000000000004 0.016452891304865994
7.6000000000000005 3.4000000000000004 0.015772204592275303
7.800000000000001 3.4000000000000004 0.015233339669038242
8.0 3.4000000000000004 0.014485098085567359
8.2 3.4000000000000004 0.01364505488073104
8.4 3.4000000000000004 0.012507973534633189
8.6 3.4000000000000004 0.01072575525442583
8.799999999999999 3.4000000000000004 0.009398333620182704
9.0 3.4000000000000004 0.008103751526558688
9.2 3.4000000000000004 0.007192430740149987
9.4 3.4000000000000004 0.006452201372122827
9.6 3.4000000000000004 0.005847691485103471
9.8 3.4000000000000004 0.00565113392923505

0.2 3.6000000000000005 0.002316978012534846
0.4 3.6000000000000005 0.0023651156913422396
0.6000000000000001 3.6000000000000005 0.0024003669094261864
0.8 3.6000000000000005 0.002449864739907728
1.0 3.6000000000000005 0.002597639227777033
1.2 3.6000000000000005 0.0026378371087933034
1.4000000000000001 3.6000000000000005 0.0028209061254544556
1.6 3.6000000000000005 0.0029585352746436893
1.8 3.6000000000000005 0.0029585878690020586
2.0 3.6000000000000005 0.0032407786325231143
2.2 3.6000000000000005 0.00335286173686512
2.4000000000000004 3.6000000000000005 0.003386040921829401
2.6000000000000005 3.6000000000000005 0.003626172288443439
2.8000000000000003 3.6000000000000005 0.0038889055961049608
3.0000000000000004 3.6000000000000005 0.004272618382719899
3.2 3.6000000000000005 0.004789425956069155
3.4000000000000004 3.6000000000000005 0.005251402209390693
3.6000000000000005 3.6000000000000005 0.005956963827550722
3.8000000000000003 3.6000000000000005 0.007141235186968596
4.0 3.6000000000000005 nan
4.2 3.6000000000000005 0.011770233781038687
4.4 3.6000000000000005 0.014557801189536593
4.6000000000000005 3.6000000000000005 0.01666290961991515
4.800000000000001 3.6000000000000005 0.017850843184755466
5.000000000000001 3.6000000000000005 0.018927359437462904
5.2 3.6000000000000005 0.019344073000894624
5.4 3.6000000000000005 0.019437477444322244
5.6000000000000005 3.6000000000000005 0.01948375540745969
5.800000000000001 3.6000000000000005 0.018974989270223504
6.000000000000001 3.6000000000000005 0.018272391528843412
6.2 3.6000000000000005 0.01747288814916837
6.4 3.6000000000000005 0.017502226551088768
6.6000000000000005 3.6000000000000005 0.01739135735377106
6.800000000000001 3.6000000000000005 0.017433685514050466
7.000000000000001 3.6000000000000005 0.01714683538802737
7.2 3.6000000000000005 0.016757003576288492
7.4 3.6000000000000005 0.01626392302940615
7.6000000000000005 3.6000000000000005 0.01587449661363775
7.800000000000001 3.6000000000000005 0.015373985501792689
8.0 3.6000000000000005 0.014629142183032878
8.2 3.6000000000000005 0.013440947610320766
8.4 3.6000000000000005 0.012408401281247088
8.6 3.6000000000000005 0.010622345692545318
8.799999999999999 3.6000000000000005 0.009165185827022566
9.0 3.6000000000000005 0.008275050515501398
9.2 3.6000000000000005 0.0068825132441232995
9.4 3.6000000000000005 0.0062255311206680835
9.6 3.6000000000000005 0.005786911596863457
9.8 3.6000000000000005 0.005111212126666348

0.2 3.8000000000000003 0.002308702319963045
0.4 3.8000000000000003 0.0023838272705527237
0.6000000000000001 3.8000000000000003 0.0023744137173996632
0.8 3.8000000000000003 0.0024589168532602066
1.0 3.8000000000000003 0.002500295694253414
1.2 3.8000000000000003 0.0025769213163936338
1.4000000000000001 3.8000000000000003 0.0026702753023915347
1.6 3.8000000000000003 0.002776089260655529
1.8 3.8000000000000003 0.003004133259374924
2.0 3.8000000000000003 0.0031332426366986704
2.2 3.8000000000000003 0.003288775489904694
2.4000000000000004 3.8000000000000003 0.003384881749984789
2.6000000000000005 3.8000000000000003 0.0035032362803549886
2.8000000000000003 3.8000000000000003 0.003712649539508543
3.0000000000000004 3.8000000000000003 0.004042701123972202
3.2 3.8000000000000003 0.004436659485889812
3.4000000000000004 3.8000000000000003 0.004945956830374036
3.6000000000000005 3.8000000000000003 0.005928962180178983
3.8000000000000003 3.8000000000000003 0.007056859181848382
4.0 3.8000000000000003 nan
4.2 3.8000000000000003 0.012319594534344419
4.4 3.8000000000000003 0.015379479445489853
4.6000000000000005 3.8000000000000003 0.017121372127834395
4.800000000000001 3.8000000000000003 0.018356057852357638
5.000000000000001 3.8000000000000003 0.01913368472578631
5.2 3.8000000000000003 0.01948508089431513
5.4 3.8000000000000003 0.019584136092894326
5.6000000000000005 3.8000000000000003 0.0193721765025122
5.800000000000001 3.8000000000000003 0.01891811960719011
6.000000000000001 3.8000000000000003 0.01850471394837788
6.2 3.8000000000000003 0.01767461788205998
6.4 3.8000000000000003 0.017569531058059296
6.6000000000000005 3.8000000000000003 0.017412351845694854
6.800000000000001 3.8000000000000003 0.017500750914972333
7.000000000000001 3.8000000000000003 0.017563067477303712
7.2 3.8000000000000003 0.01711286850705369
7.4 3.8000000000000003 0.016555718774441532
7.6000000000000005 3.8000000000000003 0.01602784739392863
7.800000000000001 3.8000000000000003 0.015490204794641202
8.0 3.8000000000000003 0.014639531826685027
8.2 3.8000000000000003 0.01355688176176853
8.4 3.8000000000000003 0.012384877843018682
8.6 3.8000000000000003 0.010436261633425958
8.799999999999999 3.8000000000000003 0.00895494518044336
9.0 3.8000000000000003 0.007833277520094332
9.2 3.8000000000000003 0.006644635507288563
9.4 3.8000000000000003 0.005784448630747964
9.6 3.8000000000000003 0.005409786397676941
9.8 3.8000000000000003 0.0049080347327982825

0.2 4.0 0.0021861612476499702
0.4 4.0 0.0022968156434543096
0.6000000000000001 4.0 0.0023034904220896758
0.8 4.0 0.0023232648962806866
1.0 4.0 0.0024299411075141596
1.2 4.0 0.002517090451554329
1.4000000000000001 4.0 0.002574027350420879
1.6 4.0 0.002704153669858093
1.8 4.0 0.0028159770101225065
2.0 4.0 0.002941084743306851
2.2 4.0 0.0030644288152388553
2.4000000000000004 4.0 0.0030584141923555496
2.6000000000000005 4.0 0.003174858948750752
2.8000000000000003 4.0 0.0034118331131902206
3.0000000000000004 4.0 0.003661151216490761
3.2 4.0 0.00407146801091478
3.4000000000000004 4.0 0.004576092113467756
3.6000000000000005 4.0 0.005366102479354529
3.8000000000000003 4.0 0.0066318187987182385
4.0 4.0 nan
4.2 4.0 0.013948545239588885
4.4 4.0 0.01649319599564686
4.6000000000000005 4.0 0.018206570051608643
4.800000000000001 4.0 0.019090238109112315
5.000000000000001 4.0 0.01951895352080676
5.2 4.0 0.019571335056390082
5.4 4.0 0.019630704902228773
5.6000000000000005 4.0 0.019308572644718015
5.800000000000001 4.0 0.019247322844631667
6.000000000000001 4.0 0.018585005857055144
6.2 4.0 0.017558713435139598
6.4 4.0 0.017702201240156933
6.6000000000000005 4.0 0.0178691844880752
6.800000000000001 4.0 0.01757362152132529
7.000000000000001 4.0 0.017553460148398106
7.2 4.0 0.017013263235693146
7.4 4.0 0.016697011075876716
7.6000000000000005 4.0 0.016096751886559176
7.800000000000001 4.0 0.015214359930348904
8.0 4.0 0.014304961791744243
8.2 4.0 0.013487926792446593
8.4 4.0 0.012117379862439787
8.6 4.0 0.01026294214193332
8.799999999999999 4.0 0.00859638388567536
9.0 4.0 0.007282853728374128
9.2 4.0 0.006203895843957117
9.4 4.0 0.0055451536915697725
9.6 4.0 0.005081162529805473
9.8 4.0 0.004551016502415397

0.2 4.2 0.0020331922298380913
0.4 4.2 0.0020464056887248804
0.6000000000000001 4.2 0.002109009482083609
0.8 4.2 0.002160489995193735
1.0 4.2 0.002219231851058205
1.2 4.2 0.0022610374334481854
1.4000000000000001 4.2 0.0024329507874898044
1.6 4.2 0.0025042782442690325
1.8 4.2 0.0025522482275026803
2.0 4.2 0.0027058912324627125
2.2 4.2 0.00268188595216517
2.4000000000000004 4.2 0.0027707854750886043
2.6000000000000005 4.2 0.0029687804313927478
2.8000000000000003 4.2 0.0031229838469213527
3.0000000000000004 4.2 0.0032412272554155283
3.2 4.2 0.003548416728852133
3.4000000000000004 4.2 0.003885411750760379
3.6000000000000005 4.2 0.004467736952187433
3.8000000000000003 4.2 0.005079563049263989
4.0 4.2 nan
4.2 4.2 0.01774144425830582
4.4 4.2 0.01891819734155075
4.6000000000000005 4.2 0.019026643836140233
4.800000000000001 4.2 0.019798831114756475
5.000000000000001 4.2 0.019911646559914377
5.2 4.2 0.019944337958458378
5.4 4.2 0.019943996354584784
5.6000000000000005 4.2 0.01966605027903621
5.800000000000001 4.2 0.019226196646129103
6.000000000000001 4.2 0.018384516800608482
6.2 4.2 0.018007595584449643
6.4 4.2 0.018073401357387858
6.6000000000000005 4.2 0.017764583965541075
6.800000000000001 4.2 0.01785570080683544
7.000000000000001 4.2 0.017457327641616564
7.2 4.2 0.017161027868849543
7.4 4.2 0.016666896703077853
7.6000000000000005 4.2 0.016162516129312764
7.800000000000001 4.2 0.015109003446484305
8.0 4.2 0.014356538707405444
8.2 4.2 0.013499110619598
8.4 4.2 0.012072282982357125
8.6 4.2 0.009770694990341293
8.799999999999999 4.2 0.007907353884479808
9.0 4.2 0.006630673080763571
9.2 4.2 0.005332082178494752
9.4 4.2 0.0050184818343464764
9.6 4.2 0.004364883040452926
9.8 4.2 0.004230020248470311

0.2 4.4 0.001881695126792741
0.4 4.4 0.001943641909948987
0.6000000000000001 4.4 0.0019752903757257424
0.8 4.4 0.0021133220979309333
1.0 4.4 0.0021336086159026205
1.2 4.4 0.0022257532114643213
1.4000000000000001 4.4 0.0023015026970462176
1.6 4.4 0.0022990904525718053
1.8 4.4 0.002363400078804123
2.0 4.4 0.0025237452841569237
2.2 4.4 0.002545195372673657
2.4000000000000004 4.4 0.0026684122405324527
2.6000000000000005 4.4 0.002673527581267811
2.8000000000000003 4.4 0.002840458561629375
3.0000000000000004 4.4 0.0029254629579869135
3.2 4.4 0.0031262390589563687
3.4000000000000004 4.4 0.0033032062526556576
3.6000000000000005 4.4 0.0033518514297945167
3.8000000000000003 4.4 0.003190638542376029
4.0 4.4 nan
4.2 4.4 0.022711796842829653
4.4 4.4 0.021061179959331808
4.6000000000000005 4.4 0.02030710049603223
4.800000000000001 4.4 0.020312028437369813
5.000000000000001 4.4 0.020301281681344197
5.2 4.4 0.020224091871559657
5.4 4.4 0.019812397777758867
5.6000000000000005 4.4 0.019647089786149402
5.800000000000001 4.4 0.019428805549800372
6.000000000000001 4.4 0.01880450325519016
6.2 4.4 0.01791034719113018
6.4 4.4 0.01809324762510774
6.6000000000000005 4.4 0.01784414225370208
6.800000000000001 4.4 0.01785072863821111
7.000000000000001 4.4 0.017731090912915602
7.2 4.4 0.017172051479403386
7.4 4.4 0.01673277703411246
7.6000000000000005 4.4 0.016107880918437522
7.800000000000001 4.4 0.01527751739088195
8.0 4.4 0.014188942705237934
8.2 4.4 0.013292917447054332
8.4 4.4 0.011625751331894741
8.6 4.4 0.009077253828964165
8.799999999999999 4.4 0.006750431937360462
9.0 4.4 0.005486794779380231
9.2 4.4 0.004451378323691708
9.4 4.4 0.00401011236504843
9.6 4.4 0.0032860320933910253
9.8 4.4 0.003339918868067308

0.2 4.6000000000000005 0.0018808468263581304
0.4 4.6000000000000005 0.0019606370658140928
0.6000000000000001 4.6000000000000005 0.001992153920996693
0.8 4.6000000000000005 0.002005153020761563
1.0 4.6000000000000005 0.002158540580477412
1.2 4.6000000000000005 0.0021582500201297312
1.4000000000000001 4.6000000000000005 0.0021980009324615085
1.6 4.6000000000000005 0.0022929062545520677
1.8 4.6000000000000005 0.0024155419420032534
2.0 4.6000000000000005 0.0024028386831675733
2.2 4.6000000000000005 0.002512349330181145
2.4000000000000004 4.6000000000000005 0.0025488559374514485
2.6000000000000005 4.6000000000000005 0.002477625006405083
2.8000000000000003 4.6000000000000005 0.0026785474902156292
3.0000000000000004 4.6000000000000005 0.0027043297068844838
3.2 4.6000000000000005 0.0028861634736646762
3.4000000000000004 4.6000000000000005 0.0029388165210847425
3.6000000000000005 4.6000000000000005 0.0028586637205644952
3.8000000000000003 4.6000000000000005 0.002311095498718809
4.0 4.6000000000000005 nan
4.2 4.6000000000000005 0.024427046798115675
4.4 4.6000000000000005 0.02214605845557793
4.6000000000000005 4.6000000000000005 0.02076789799137055
4.800000000000001 4.6000000000000005 0.020237260059832854
5.000000000000001 4.6000000000000005 0.020233922956647762
5.2 4.6000000000000005 0.01996822331019156
5.4 4.6000000000000005 0.019841553792149476
5.6000000000000005 4.6000000000000005 0.019414968244689634
5.800000000000001 4.6000000000000005 0.01920509921146487
6.000000000000001 4.6000000000000005 0.018612631472279508
6.2 4.6000000000000005 0.017762401362061996
6.4 4.6000000000000005 0.017793799425181587
6.6000000000000005 4.6000000000000005 0.017769795977658195
6.800000000000001 4.6000000000000005 0.017697174438173934
7.000000000000001 4.6000000000000005 0.017396844761080357
7.2 4.6000000000000005 0.017228840724674337
7.4 4.6000000000000005 0.016617151281073054
7.6000000000000005 4.6000000000000005 0.0162838221780438
7.800000000000001 4.6000000000000005 0.01542219594549038
8.0 4.6000000000000005 0.014534053995774019
8.2 4.6000000000000005 0.013362422973254413
8.4 4.6000000000000005 0.011371448006250819
8.6 4.6000000000000005 0.0078503184495799
8.799999999999999 4.6000000000000005 0.005787673426142011
9.0 4.6000000000000005 0.004271360375060617
9.2 4.6000000000000005 0.0031144329064894667
9.4 4.6000000000000005 0.002564030129506545
9.6 4.6000000000000005 0.0023864659900762323
9.8 4.6000000000000005 0.0023605357570995423

0.2 4.800000000000001 0.0019479891932842781
0.4 4.800000000000001 0.0019345744838466718
0.6000000000000001 4.800000000000001 0.001995537162145992
0.8 4.800000000000001 0.0020727965977885995
1.0 4.800000000000001 0.002046329624584442
1.2 4.800000000000001 0.0020775491202163054
1.4000000000000001 4.800000000000001 0.0021501196701097383
1.6 4.800000000000001 0.0021961003954742574
1.8 4.800000000000001 0.0023161745299430645
2.0 4.800000000000001 0.0023780212508944226
2.2 4.800000000000001 0.002374639303342729
2.4000000000000004 4.800000000000001 0.002407956226491063
2.6000000000000005 4.800000000000001 0.0024861607861678134
2.8000000000000003 4.800000000000001 0.0025572796367349273
3.0000000000000004 4.800000000000001 0.0025577705937334227
3.2 4.800000000000001 0.0025913767349396333
3.4000000000000004 4.800000000000001 0.0026014430365402736
3.6000000000000005 4.800000000000001 0.002386286877156554
3.8000000000000003 4.800000000000001 0.0021041157876668455
4.0 4.800000000000001 nan
4.2 4.800000000000001 0.023562600695737047
4.4 4.800000000000001 0.021661153258381218
4.6000000000000005 4.800000000000001 0.02022378762684574
4.800000000000001 4.800000000000001 0.02006766994990211
5.000000000000001 4.800000000000001 0.019559608381864962
5.2 4.800000000000001 0.019351126287209988
5.4 4.800000000000001 0.019372694039641074
5.6000000000000005 4.800000000000001 0.018924823191185356
5.800000000000001 4.800000000000001 0.018535037760099737
6.000000000000001 4.800000000000001 0.01824468542679738
6.2 4.800000000000001 0.01720503006357686
6.4 4.800000000000001 0.017347433790983004
6.6000000000000005 4.800000000000001 0.017228567712419412
6.800000000000001 4.800000000000001 0.01713629012637803
7.000000000000001 4.800000000000001 0.017005831421765774
7.2 4.800000000000001 0.016573475245564198
7.4 4.800000000000001 0.016272950044179495
7.6000000000000005 4.800000000000001 0.015557312956647236
7.800000000000001 4.800000000000001 0.015182005439927053
8.0 4.800000000000001 0.014257864116922895
8.2 4.800000000000001 0.013284894818110635
8.4 4.800000000000001 0.011094288953163122
8.6 4.800000000000001 0.0058643324758566795
8.799999999999999 4.800000000000001 0.0036254606969405565
9.0 4.800000000000001 0.0023546239913423053
9.2 4.800000000000001 0.001384403183689142
9.4 4.800000000000001 0.0008232831185513218
9.6 4.800000000000001 0.0007338483957927706
9.8 4.800000000000001 0.0009139592599015743

0.2 5.000000000000001 0.0018310390992214035
0.4 5.000000000000001 0.0019341855319445149
0.6000000000000001 5.000000000000001 0.0019396300811492081
0.8 5.000000000000001 0.001989633064093985
1.0 5.000000000000001 0.0019927495358933525
1.2 5.000000000000001 0.0020867457756363395
1.4000000000000001 5.000000000000001 0.0021060841749247676
1.6 5.000000000000001 0.0021152139593539434
1.8 5.000000000000001 0.0021985844878897576
2.0 5.000000000000001 0.0021997175674902535
2.2 5.000000000000001 0.0021875580962315423
2.4000000000000004 5.000000000000001 0.002314041964923343
2.6000000000000005 5.000000000000001 0.0023307724881089223
2.8000000000000003 5.000000000000001 0.0023884712010216304
3.0000000000000004 5.000000000000001 0.0024139262692465884
3.2 5.000000000000001 0.002357620009671606
3.4000000000000004 5.000000000000001 0.002277410433526611
3.6000000000000005 5.000000000000001 0.002114887675549948
3.8000000000000003 5.000000000000001 0.001732128673810397
4.0 5.000000000000001 nan
4.2 5.000000000000001 nan
4.4 5.000000000000001 nan
4.6000000000000005 5.000000000000001 nan
4.800000000000001 5.000000000000001 nan
5.000000000000001 5.000000000000001 nan
5.2 5.000000000000001 nan
5.4 5.000000000000001 nan
5.6000000000000005 5.000000000000001 nan
5.800000000000001 5.000000000000001 nan
6.000000000000001 5.000000000000001 nan
6.2 5.000000000000001 nan
6.4 5.000000000000001 nan
6.6000000000000005 5.000000000000001 nan
6.800000000000001 5.000000000000001 nan
7.000000000000001 5.000000000000001 nan
7.2 5.000000000000001 nan
7.4 5.000000000000001 nan
7.6000000000000005 5.000000000000001 nan
7.800000000000001 5.000000000000001 nan
8.0 5.000000000000001 nan
8.2 5.000000000000001 nan
8.4 5.000000000000001 nan
8.6 5.000000000000001 nan
8.799999999999999 5.000000000000001 nan
9.0 5.000000000000001 nan
9.2 5.000000000000001 nan
9.4 5.000000000000001 nan
9.6 5.000000000000001 nan
9.8 5.000000000000001 nan

0.2 5.2 0.001827665062145275
0.4 5.2 0.0018879763086078684
0.6000000000000001 5.2 0.0018992297307510477
0.8 5.2 0.0019463872851266492
1.0 5.2 0.001938078243497689
1.2 5.2 0.0019752881501675077
1.4000000000000001 5.2 0.0020961411006227846
1.6 5.2 0.002128287352762392
1.8 5.2 0.0021957127531873908
2.0 5.2 0.002189486900313719
2.2 5.2 0.0022083911587999707
2.4000000000000004 5.2 0.0022882852475219983
2.6000000000000005 5.2 0.002285131083407051
2.8000000000000003 5.2 0.002311223228776004
3.0000000000000004 5.2 0.002246724493068513
3.2 5.2 0.002205279723149897
3.4000000000000004 5.2 0.002165523242685812
3.6000000000000005 5.2 0.0019427423484116434
3.8000000000000003 5.2 0.0015835469304387344
4.0 5.2 nan
4.2 5.2 nan
4.4 5.2 nan
4.6000000000000005 5.2 nan
4.800000000000001 5.2 nan
5.000000000000001 5.2 nan
5.2 5.2 nan
5.4 5.2 nan
5.6000000000000005 5.2 nan
5.800000000000001 5.2 nan
6.000000000000001 5.2 nan
6.2 5.2 -0.007281414679749062
6.4 5.2 -0.007562337026709684
6.6000000000000005 5.2 -0.007708568379583086
6.800000000000001 5.2 -0.007824881472475028
7.000000000000001 5.2 -0.007786082410855434
7.2 5.2 -0.007892298875474334
7.4 5.2 -0.007934234603615803
7.6000000000000005 5.2 -0.007876357033348994
7.800000000000001 5.2 -0.007792899423707396
8.0 5.2 -0.007681142755512641
8.2 5.2 -0.00737345500310134
8.4 5.2 -0.006657653221449056
8.6 5.2 -0.004902442518232861
8.799999999999999 5.2 -0.0031916698687570874
9.0 5.2 -0.0025449574028491677
9.2 5.2 -0.002663433940249008
9.4 5.2 -0.002942360566764893
9.6 5.2 -0.0030333845169331314
9.8 5.2 -0.003044231323246987

0.2 5.4 0.0017854604603619328
0.4 5.4 0.0018898525304416479
0.6000000000000001 5.4 0.0018652099750335693
0.8 5.4 0.0018860129405756684
1.0 5.4 0.001919617203563179
1.2 5.4 0.0019248951760366935
1.4000000000000001 5.4 0.002047002551280936
1.6 5.4 0.0020847776254149103
1.8 5.4 0.0021246029751338944
2.0 5.4 0.0021273486958247358
2.2 5.4 0.0021637474944552247
2.4000000000000004 5.4 0.0021539565026550056
2.6000000000000005 5.4 0.0021403483881863856
2.8000000000000003 5.4 0.002129563927534088
3.0000000000000004 5.4 0.00207983662859131
3.2 5.4 0.0020098510165681605
3.4000000000000004 5.4 0.0019819983734762742
3.6000000000000005 5.4 0.0018448055086595122
3.8000000000000003 5.4 0.0015387506406184801
4.0 5.4 nan
4.2 5.4 nan
4.4 5.4 nan
4.6000000000000005 5.4 nan
4.800000000000001 5.4 nan
5.000000000000001 5.4 nan
5.2 5.4 nan
5.4 5.4 nan
5.6000000000000005 5.4 nan
5.800000000000001 5.4 nan
6.000000000000001 5.4 nan
6.2 5.4 -0.007309658001038405
6.4 5.4 -0.00744715521164082
6.6000000000000005 5.4 -0.007609896047113647
6.800000000000001 5.4 -0.007719641967889851
7.000000000000001 5.4 -0.007771320838435383
7.2 5.4 -0.007795826026752166
7.4 5.4 -0.007811825662620477
7.6000000000000005 5.4 -0.007753294961611705
7.800000000000001 5.4 -0.007651184286143399
8.0 5.4 -0.0074589885733173985
8.2 5.4 -0.007090827345329145
8.4 5.4 -0.006707176759808769
8.6 5.4 -0.00605273252417753
8.799999999999999 5.4 -0.004818673121333421
9.0 5.4 -0.004247932582382333
9.2 5.4 -0.003935846112887255
9.4 5.4 -0.003689537945539436
9.6 5.4 -0.0036815670138589467
9.8 5.4 -0.0037667442811298766

0.2 5.6000000000000005 0.0018094698469041104
0.4 5.6000000000000005 0.0018299954288473342
0.6000000000000001 5.6000000000000005 0.001842517951943646
0.8 5.6000000000000005 0.0018560053094430554
1.0 5.6000000000000005 0.0019072593086360977
1.2 5.6000000000000005 0.0019656018863558303
1.4000000000000001 5.6000000000000005 0.0019550185957270707
1.6 5.6000000000000005 0.0020229780196912724
1.8 5.6000000000000005 0.0020632307349663435
2.0 5.6000000000000005 0.002116254670193925
2.2 5.6000000000000005 0.002091087037713492
2.4000000000000004 5.6000000000000005 0.002123676949880509
2.6000000000000005 5.6000000000000005 0.0020656630971251227
2.8000000000000003 5.6000000000000005 0.0020150970419503624
3.0000000000000004 5.6000000000000005 0.0019802530903236665
3.2 5.6000000000000005 0.0018037991690143386
3.4000000000000004 5.6000000000000005 0.0018053397845724285
3.6000000000000005 5.6000000000000005 0.001662602201724757
3.8000000000000003 5.6000000000000005 0.0015000073418894452
4.0 5.6000000000000005 nan
4.2 5.6000000000000005 nan
4.4 5.6000000000000005 nan
4.6000000000000005 5.6000000000000005 nan
4.800000000000001 5.6000000000000005 nan
5.000000000000001 5.6000000000000005 nan
5.2 5.6000000000000005 nan
5.4 5.6000000000000005 nan
5.6000000000000005 5.6000000000000005 nan
5.800000000000001 5.6000000000000005 nan
6.000000000000001 5.6000000000000005 nan
6.2 5.6000000000000005 -0.007199842703950888
6.4 5.6000000000000005 -0.007435971945134416
6.6000000000000005 5.6000000000000005 -0.007581083122698809
6.800000000000001 5.6000000000000005 -0.007629305914651988
7.000000000000001 5.6000000000000005 -0.007656156786058687
7.2 5.6000000000000005 -0.007746448638402726
7.4 5.6000000000000005 -0.0077123696110776895
7.6000000000000005 5.6000000000000005 -0.007673191768435998
7.800000000000001 5.6000000000000005 -0.007490561872886621
8.0 5.6000000000000005 -0.00732741354463792
8.2 5.6000000000000005 -0.007067442453626294
8.4 5.6000000000000005 -0.0068703547880549646
8.6 5.6000000000000005 -0.006419761738104194
8.799999999999999 5.6000000000000005 -0.0058277602810385175
9.0 5.6000000000000005 -0.005307597791368102
9.2 5.6000000000000005 -0.005074377717465124
9.4 5.6000000000000005 -0.004742869282508143
9.6 5.6000000000000005 -0.004406753822801159
9.8 5.6000000000000005 -0.004073146841624585

0.2 5.800000000000001 0.001792403577541674
0.4 5.800000000000001 0.0017916028867533379
0.6000000000000001 5.800000000000001 0.0017235796282768028
0.8 5.800000000000001 0.0018345243302782576
1.0 5.800000000000001 0.0019069421422101614
1.2 5.800000000000001 0.0019084170400405266
1.4000000000000001 5.800000000000001 0.0019766608981953687
1.6 5.800000000000001 0.002007648490966815
1.8 5.800000000000001 0.001993027036948575
2.0 5.800000000000001 0.002074393583508453
2.2 5.800000000000001 0.0020371777790238357
2.4000000000000004 5.800000000000001 0.0020378245024760735
2.6000000000000005 5.800000000000001 0.0019953549429695314
2.8000000000000003 5.800000000000001 0.0019370844864808495
3.0000000000000004 5.800000000000001 0.0019056371171928517
3.2 5.800000000000001 0.0019066157546579919
3.4000000000000004 5.800000000000001 0.0016694633117858696
3.6000000000000005 5.800000000000001 0.0015986976129030981
3.8000000000000003 5.800000000000001 0.0014862959136881188
4.0 5.800000000000001 nan
4.2 5.800000000000001 nan
4.4 5.800000000000001 nan
4.6000000000000005 5.800000000000001 nan
4.800000000000001 5.800000000000001 nan
5.000000000000001 5.800000000000001 nan
5.2 5.800000000000001 nan
5.4 5.800000000000001 nan
5.6000000000000005 5.800000000000001 nan
5.800000000000001 5.800000000000001 nan
6.000000000000001 5.800000000000001 nan
6.2 5.800000000000001 -0.007182859366382468
6.4 5.800000000000001 -0.007385740486768229
6.6000000000000005 5.800000000000001 -0.007502996459902433
6.800000000000001 5.800000000000001 -0.007627718443031993
7.000000000000001 5.800000000000001 -0.0076875235028256
7.2 5.800000000000001 -0.007719224023849685
7.4 5.800000000000001 -0.007667976562598313
7.6000000000000005 5.800000000000001 -0.0076448896028024176
7.800000000000001 5.800000000000001 -0.0074490385041588595
8.0 5.800000000000001 -0.007315365276583386
8.2 5.800000000000001 -0.007143949745436562
8.4 5.800000000000001 -0.006970007353234446
8.6 5.800000000000001 -0.006829149386791535
8.799999999999999 5.800000000000001 -0.00627871579338648
9.0 5.800000000000001 -0.006013528169269621
9.2 5.800000000000001 -0.00570208924981538
9.4 5.800000000000001 -0.005337344136232637
9.6 5.800000000000001 -0.00491875496218399
9.8 5.800000000000001 -0.0046048598225031665

0.2 6.000000000000001 0.0017270672682553026
0.4 6.000000000000001 0.0017381020070799912
0.6000000000000001 6.000000000000001 0.0017501124922693762
0.8 6.000000000000001 0.0018350764907828572
1.0 6.000000000000001 0.0017787855572335498
1.2 6.000000000000001 0.0018625171454365022
1.4000000000000001 6.000000000000001 0.0019163638837297974
1.6 6.000000000000001 0.001983680259888354
1.8 6.000000000000001 0.0020032064565789357
2.0 6.000000000000001 0.002057481121738188
2.2 6.000000000000001 0.0020087556148845128
2.4000000000000004 6.000000000000001 0.0019353876732210635
2.6000000000000005 6.000000000000001 0.0019336375731496883
2.8000000000000003 6.000000000000001 0.0018934735318147538
3.0000000000000004 6.000000000000001 0.0018759375093573736
3.2 6.000000000000001 0.0017659534943857218
3.4000000000000004 6.000000000000001 0.001685829925283808
3.6000000000000005 6.000000000000001 0.001577175821815375
3.8000000000000003 6.000000000000001 0.0014038457576446722
4.0 6.000000000000001 nan
4.2 6.000000000000001 nan
4.4 6.000000000000001 nan
4.6000000000000005 6.000000000000001 nan
4.800000000000001 6.000000000000001 nan
5.000000000000001 6.000000000000001 nan
5.2 6.000000000000001 nan
5.4 6.000000000000001 nan
5.6000000000000005 6.000000000000001 nan
5.800000000000001 6.000000000000001 nan
6.000000000000001 6.000000000000001 nan
6.2 6.000000000000001 -0.007189372225428787
6.4 6.000000000000001 -0.0073558498121547525
6.6000000000000005 6.000000000000001 -0.007465788392969156
6.800000000000001 6.000000000000001 -0.0075478207670977805
7.000000000000001 6.000000000000001 -0.007627195879601514
7.2 6.000000000000001 -0.0076570210007864455
7.4 6.000000000000001 -0.007663863917989185
7.6000000000000005 6.000000000000001 -0.007584566813003921
7.800000000000001 6.000000000000001 -0.007471140380950184
8.0 6.000000000000001 -0.0073308655014718135
8.2 6.000000000000001 -0.0072422141798286445
8.4 6.000000000000001 -0.007178327479516929
8.6 6.000000000000001 -0.007005334111149446
8.799999999999999 6.000000000000001 -0.0067564419708020206
9.0 6.000000000000001 -0.006245130228088097
9.2 6.000000000000001 -0.006019825285714191
9.4 6.000000000000001 -0.005736006719340464
9.6 6.000000000000001 -0.005345156716097829
9.8 6.000000000000001 -0.004991453833443049

0.2 6.2 0.0017009383483919263
0.4 6.2 0.0016988988848151045
0.6000000000000001 6.2 0.0017241272940902244
0.8 6.2 0.0017732514437559012
1.0 6.2 0.0018265367514740008
1.2 6.2 0.0017943463531083206
1.4000000000000001 6.2 0.0018451440908204871
1.6 6.2 0.0019108546296990965
1.8 6.2 0.001947983961110889
2.0 6.2 0.001943468779148239
2.2 6.2 0.00192148624142839
2.4000000000000004 6.2 0.0018663987109973103
2.6000000000000005 6.2 0.0018278434640221814
2.8000000000000003 6.2 0.0017863070439903537
3.0000000000000004 6.2 0.0018490845366828997
3.2 6.2 0.0017118744808459511
3.4000000000000004 6.2 0.0015937309739745276
3.6000000000000005 6.2 0.001537530909606056
3.8000000000000003 6.2 0.001397970744120001
4.0 6.2 nan
4.2 6.2 nan
4.4 6.2 nan
4.6000000000000005 6.2 nan
4.800000000000001 6.2 nan
5.000000000000001 6.2 nan
5.2 6.2 nan
5.4 6.2 nan
5.6000000000000005 6.2 nan
5.800000000000001 6.2 nan
6.000000000000001 6.2 nan
6.2 6.2 -0.007164667948422172
6.4 6.2 -0.0073968140055608094
6.6000000000000005 6.2 -0.007454249369596474
6.800000000000001 6.2 -0.00752283528950866
7.000000000000001 6.2 -0.007645748423028114
7.2 6.2 -0.007653317327481784
7.4 6.2 -0.007680417770155502
7.6000000000000005 6.2 -0.007550408173205443
7.800000000000001 6.2 -0.007486161335314828
8.0 6.2 -0.007484785010897945
8.2 6.2 -0.007345668884099363
8.4 6.2 -0.007316310375079223
8.6 6.2 -0.007057690650877057
8.799999999999999 6.2 -0.006780545732008418
9.0 6.2 -0.006669730128297159
9.2 6.2 -0.006361021594120614
9.4 6.2 -0.006079669411050913
9.6 6.2 -0.005658171017134824
9.8 6.2 -0.005283810930324774

0.2 6.4 0.0015507719268752175
0.4 6.4 0.0016555329000473877
0.6000000000000001 6.4 0.0016346594214609986
0.8 6.4 0.001760259831857278
1.0 6.4 0.0016831913925522985
1.2 6.4 0.0017355430301841212
1.4000000000000001 6.4 0.0017069950016114083
1.6 6.4 0.0018272623294263062
1.8 6.4 0.0018778698452856092
2.0 6.4 0.0019175978236911655
2.2 6.4 0.001823074827280394
2.4000000000000004 6.4 0.0017867680338067326
2.6000000000000005 6.4 0.0017684199204108459
2.8000000000000003 6.4 0.0017649132229860356
3.0000000000000004 6.4 0.001689004544965326
3.2 6.4 0.0016418652601911394
3.4000000000000004 6.4 0.0015726492948665563
3.6000000000000005 6.4 0.0014587785189912829
3.8000000000000003 6.4 0.0013429286659124027
4.0 6.4 nan
4.2 6.4 nan
4.4 6.4 nan
4.6000000000000005 6.4 nan
4.800000000000001 6.4 nan
5.000000000000001 6.4 nan
5.2 6.4 nan
5.4 6.4 nan
5.6000000000000005 6.4 nan
5.800000000000001 6.4 nan
6.000000000000001 6.4 nan
6.2 6.4 -0.0072256617955781775
6.4 6.4 -0.007459648869140406
6.6000000000000005 6.4 -0.007499535743021806
6.800000000000001 6.4 -0.007563714324085454
7.000000000000001 6.4 -0.007612106960453011
7.2 6.4 -0.007630133107753741
7.4 6.4 -0.007725840300096528
7.6000000000000005 6.4 -0.007662395624031958
7.800000000000001 6.4 -0.007537850165776547
8.0 6.4 -0.007499125094787004
8.2 6.4 -0.00741361449687369
8.4 6.4 -0.0073837645379513615
8.6 6.4 -0.007274937085380273
8.799999999999999 6.4 -0.007103480784918105
9.0 6.4 -0.006910050319259726
9.2 6.4 -0.006552081074737012
9.4 6.4 -0.006255464051874953
9.6 6.4 -0.00607043090011236
9.8 6.4 -0.005462016585818268

0.2 6.6000000000000005 0.00154042163035581
0.4 6.6000000000000005 0.0015960057511146327
0.6000000000000001 6.6000000000000005 0.0016284140503318848
0.8 6.6000000000000005 0.0015636531938382804
1.0 6.6000000000000005 0.0016624785940763693
1.2 6.6000000000000005 0.0016504924353632627
1.4000000000000001 6.6000000000000005 0.0017492849891101254
1.6 6.6000000000000005 0.0017712402018274062
1.8 6.6000000000000005 0.001789196661063191
2.0 6.6000000000000005 0.001784987369379061
2.2 6.6000000000000005 0.0017960173824162371
2.4000000000000004 6.6000000000000005 0.0016997907159570225
2.6000000000000005 6.6000000000000005 0.0016743070224757356
2.8000000000000003 6.6000000000000005 0.001640630237538338
3.0000000000000004 6.6000000000000005 0.0016035178056363543
3.2 6.6000000000000005 0.0015559878047796158
3.4000000000000004 6.6000000000000005 0.0014908684740759903
3.6000000000000005 6.6000000000000005 0.0014735054783364563
3.8000000000000003 6.6000000000000005 0.0012832331420214295
4.0 6.6000000000000005 nan
4.2 6.6000000000000005 nan
4.4 6.6000000000000005 nan
4.6000000000000005 6.6000000000000005 nan
4.800000000000001 6.6000000000000005 nan
5.000000000000001 6.6000000000000005 nan
5.2 6.6000000000000005 nan
5.4 6.6000000000000005 nan
5.6000000000000005 6.6000000000000005 nan
5.800000000000001 6.6000000000000005 nan
6.000000000000001 6.6000000000000005 nan
6.2 6.6000000000000005 -0.007213753624707201
6.4 6.6000000000000005 -0.007373758487170464
6.6000000000000005 6.6000000000000005 -0.007518670127336011
6.800000000000001 6.6000000000000005 -0.007584001069591196
7.000000000000001 6.6000000000000005 -0.007606366940772356
7.2 6.6000000000000005 -0.00770154092513661
7.4 6.6000000000000005 -0.007657337328504142
7.6000000000000005 6.6000000000000005 -0.007682315070389656
7.800000000000001 6.6000000000000005 -0.007620930239392794
8.0 6.6000000000000005 -0.007557220551584351
8.2 6.6000000000000005 -0.00749157474173039
8.4 6.6000000000000005 -0.007414333563143884
8.6 6.6000000000000005 -0.007330710155339935
8.799999999999999 6.6000000000000005 -0.0071064800503050024
9.0 6.6000000000000005 -0.007028157170418308
9.2 6.6000000000000005 -0.0067846094766243915
9.4 6.6000000000000005 -0.006494381515802762
9.6 6.6000000000000005 -0.0062416701857905856
9.8 6.6000000000000005 -0.0057345991852186095

0.2 6.800000000000001 0.001532390759729545
0.4 6.800000000000001 0.0015465270782063438
0.6000000000000001 6.800000000000001 0.001558658256395652
0.8 6.800000000000001 0.001546073971665967
1.0 6.800000000000001 0.0016616492424576738
1.2 6.800000000000001 0.0016860679313158318
1.4000000000000001 6.800000000000001 0.0017140713294664792
1.6 6.800000000000001 0.001730337903588878
1.8 6.800000000000001 0.0017594425827968906
2.0 6.800000000000001 0.0017186449633370968
2.2 6.800000000000001 0.001732984660592343
2.4000000000000004 6.800000000000001 0.0016635578916812592
2.6000000000000005 6.800000000000001 0.001645023594459438
2.8000000000000003 6.800000000000001 0.0015925791993095571
3.0000000000000004 6.800000000000001 0.001583508906573533
3.2 6.800000000000001 0.0014825404747181407
3.4000000000000004 6.800000000000001 0.0014333804244791902
3.6000000000000005 6.800000000000001 0.001386808139252349
3.8000000000000003 6.800000000000001 0.0012644508342398817
4.0 6.800000000000001 nan
4.2 6.800000000000001 nan
4.4 6.800000000000001 nan
4.6000000000000005 6.800000000000001 nan
4.800000000000001 6.800000000000001 nan
5.000000000000001 6.800000000000001 nan
5.2 6.800000000000001 nan
5.4 6.800000000000001 nan
5.6000000000000005 6.800000000000001 nan
5.800000000000001 6.800000000000001 nan
6.000000000000001 6.800000000000001 nan
6.2 6.800000000000001 -0.007288166303220744
6.4 6.800000000000001 -0.007431229867349227
6.6000000000000005 6.800000000000001 -0.007519019675970761
6.800000000000001 6.800000000000001 -0.0076484288671082685
7.000000000000001 6.800000000000001 -0.007700629126622484
7.2 6.800000000000001 -0.007727221339295913
7.4 6.800000000000001 -0.007738949216827516
7.6000000000000005 6.800000000000001 -0.007679145965963469
7.800000000000001 6.800000000000001 -0.007654011994842573
8.0 6.800000000000001 -0.007594819448184567
8.2 6.800000000000001 -0.007588990181574336
8.4 6.800000000000001 -0.00750701177901747
8.6 6.800000000000001 -0.007453184139624721
8.799999999999999 6.800000000000001 -0.007237986273368332
9.0 6.800000000000001 -0.00716610694160212
9.2 6.800000000000001 -0.00691598746128833
9.4 6.800000000000001 -0.006574217046047565
9.6 6.800000000000001 -0.006272983020206995
9.8 6.800000000000001 -0.005984801984560252

0.2 7.000000000000001 0.001497349821787634
0.4 7.000000000000001 0.0015236524707822451
0.6000000000000001 7.000000000000001 0.0015349042886228462
0.8 7.000000000000001 0.0015616474715369943
1.0 7.000000000000001 0.0015864678169220307
1.2 7.000000000000001 0.0016234023886497323
1.4000000000000001 7.000000000000001 0.0016055003082642743
1.6 7.000000000000001 0.0016348781728434956
1.8 7.000000000000001 0.0016402871455252197
2.0 7.000000000000001 0.0016607968527166267
2.2 7.000000000000001 0.0016474778964208658
2.4000000000000004 7.000000000000001 0.0016310117536682003
2.6000000000000005 7.000000000000001 0.0015989235376875823
2.8000000000000003 7.000000000000001 0.0015577532319545945
3.0000000000000004 7.000000000000001 0.001559844728572459
3.2 7.000000000000001 0.001535089476533205
3.4000000000000004 7.000000000000001 0.001402240411591013
3.6000000000000005 7.000000000000001 0.0013149580290271502
3.8000000000000003 7.000000000000001 0.001255549492156739
4.0 7.000000000000001 nan
4.2 7.000000000000001 nan
4.4 7.000000000000001 nan
4.6000000000000005 7.000000000000001 nan
4.800000000000001 7.000000000000001 nan
5.000000000000001 7.000000000000001 nan
5.2 7.000000000000001 nan
5.4 7.000000000000001 nan
5.6000000000000005 7.000000000000001 nan
5.800000000000001 7.000000000000001 nan
6.000000000000001 7.000000000000001 nan
6.2 7.000000000000001 -0.007280983578343304
6.4 7.000000000000001 -0.007434596359523141
6.6000000000000005 7.000000000000001 -0.007549402032754097
6.800000000000001 7.000000000000001 -0.007671531663644695
7.000000000000001 7.000000000000001 -0.007664008527299381
7.2 7.000000000000001 -0.00771642885232431
7.4 7.000000000000001 -0.007696103470607884
7.6000000000000005 7.000000000000001 -0.007694795571778917
7.800000000000001 7.000000000000001 -0.007640791514010475
8.0 7.000000000000001 -0.007655099583178783
8.2 7.000000000000001 -0.007606919057705915
8.4 7.000000000000001 -0.007559127939995524
8.6 7.000000000000001 -0.007519245723345399
8.799999999999999 7.000000000000001 -0.00735620677300895
9.0 7.000000000000001 -0.007143479969406534
9.2 7.000000000000001 -0.006989139424780179
9.4 7.000000000000001 -0.0067742822711234765
9.6 7.000000000000001 -0.006432214017315538
9.8 7.000000000000001 -0.006044486689659893

0.2 7.2 0.0014649008787129278
0.4 7.2 0.0014872197872772457
0.6000000000000001 7.2 0.0014684804152187742
0.8 7.2 0.0015787372727112086
1.0 7.2 0.0015545180809187487
1.2 7.2 0.001597585312260034
1.4000000000000001 7.2 0.0015859208263481611
1.6 7.2 0.001569824435362701
1.8 7.2 0.001611935808601119
2.0 7.2 0.0015547924603534632
2.2 7.2 0.001580788441462471
2.4000000000000004 7.2 0.001560814412745649
2.6000000000000005 7.2 0.0015568585693693038
2.8000000000000003 7.2 0.0015146152999074459
3.0000000000000004 7.2 0.001496934552986508
3.2 7.2 0.0014412348799891458
3.4000000000000004 7.2 0.0013756804810487182
3.6000000000000005 7.2 0.0013647692432211405
3.8000000000000003 7.2 0.0012207968858255998
4.0 7.2 nan
4.2 7.2 nan
4.4 7.2 nan
4.6000000000000005 7.2 nan
4.800000000000001 7.2 nan
5.000000000000001 7.2 nan
5.2 7.2 nan
5.4 7.2 nan
5.6000000000000005 7.2 nan
5.800000000000001 7.2 nan
6.000000000000001 7.2 nan
6.2 7.2 -0.007366086202756815
6.4 7.2 -0.0075153088041644755
6.6000000000000005 7.2 -0.007588925370585843
6.800000000000001 7.2 -0.007687062126277037
7.000000000000001 7.2 -0.007699047660208382
7.2 7.2 -0.007713011988688946
7.4 7.2 -0.0077426991106390635
7.6000000000000005 7.2 -0.007694000700161271
7.800000000000001 7.2 -0.007693262813217586
8.0 7.2 -0.0076165632129188655
8.2 7.2 -0.007644155610376014
8.4 7.2 -0.00760737734159197
8.6 7.2 -0.007467007059284011
8.799999999999999 7.2 -0.0074596700996659064
9.0 7.2 -0.0072953112193461555
9.2 7.2 -0.007089855842621708
9.4 7.2 -0.00682228307764165
9.6 7.2 -0.006596471143833382
9.8 7.2 -0.006228755674003401

0.2 7.4 0.001430416731743039
0.4 7.4 0.0014588550706620194
0.6000000000000001 7.4 0.0015256554668636594
0.8 7.4 0.0015234289614484173
1.0 7.4 0.001500420697179894
1.2 7.4 0.0015035407410025612
1.4000000000000001 7.4 0.0015426511906027596
1.6 7.4 0.0015095726503125666
1.8 7.4 0.0015190895419269638
2.0 7.4 0.0014991090001023584
2.2 7.4 0.0014751939261728295
2.4000000000000004 7.4 0.0015128835156804786
2.6000000000000005 7.4 0.001518220492481284
2.8000000000000003 7.4 0.0015278745181211608
3.0000000000000004 7.4 0.0013625026003706525
3.2 7.4 0.0014268657629889117
3.4000000000000004 7.4 0.0013197736536914484
3.6000000000000005 7.4 0.0012822096269053855
3.8000000000000003 7.4 0.0012179938946176219
4.0 7.4 nan
4.2 7.4 nan
4.4 7.4 nan
4.6000000000000005 7.4 nan
4.800000000000001 7.4 nan
5.000000000000001 7.4 nan
5.2 7.4 nan
5.4 7.4 nan
5.6000000000000005 7.4 nan
5.800000000000001 7.4 nan
6.000000000000001 7.4 nan
6.2 7.4 -0.0072852809401120705
6.4 7.4 -0.007527791234986253
6.6000000000000005 7.4 -0.007587989023358542
6.800000000000001 7.4 -0.007657368281883888
7.000000000000001 7.4 -0.007694775873716313
7.2 7.4 -0.0077013886507001006
7.4 7.4 -0.00773882014438225
7.6000000000000005 7.4 -0.007714735412610946
7.800000000000001 7.4 -0.007732717023684334
8.0 7.4 -0.007701555495217579
8.2 7.4 -0.007715041918290569
8.4 7.4 -0.007652437252845286
8.6 7.4 -0.0076164238334456725
8.799999999999999 7.4 -0.007401007057324541
9.0 7.4 -0.007390685686395968
9.2 7.4 -0.007163349928588812
9.4 7.4 -0.006946298650389822
9.6 7.4 -0.006593471901241402
9.8 7.4 -0.006344591335897737

0.2 7.6000000000000005 0.0014380812533216203
0.4 7.6000000000000005 0.001466398197720461
0.6000000000000001 7.6000000000000005 0.0015011212443840065
0.8 7.6000000000000005 0.0015067711248034905
1.0 7.6000000000000005 0.00151800796165275
1.2 7.6000000000000005 0.0015550728314352518
1.4000000000000001 7.6000000000000005 0.0015196039457722344
1.6 7.6000000000000005 0.001536738009802187
1.8 7.6000000000000005 0.001471458089216416
2.0 7.6000000000000005 0.0014766667937684266
2.2 7.6000000000000005 0.0014797498466039567
2.4000000000000004 7.6000000000000005 0.0014458237507951558
2.6000000000000005 7.6000000000000005 0.0014042369373054276
2.8000000000000003 7.6000000000000005 0.0014182504289068695
3.0000000000000004 7.6000000000000005 0.0013698820257910264
3.2 7.6000000000000005 0.0013097583023950496
3.4000000000000004 7.6000000000000005 0.0013245760683278757
3.6000000000000005 7.6000000000000005 0.0012598819969432645
3.8000000000000003 7.6000000000000005 0.0012065012494103032
4.0 7.6000000000000005 nan
4.2 7.6000000000000005 nan
4.4 7.6000000000000005 nan
4.6000000000000005 7.6000000000000005 nan
4.800000000000001 7.6000000000000005 nan
5.000000000000001 7.6000000000000005 nan
5.2 7.6000000000000005 nan
5.4 7.6000000000000005 nan
5.6000000000000005 7.6000000000000005 nan
5.800000000000001 7.6000000000000005 nan
6.000000000000001 7.6000000000000005 nan
6.2 7.6000000000000005 -0.007322307502426486
6.4 7.6000000000000005 -0.007430107213446174
6.6000000000000005 7.6000000000000005 -0.007572914461241892
6.800000000000001 7.6000000000000005 -0.007620889539280809
7.000000000000001 7.6000000000000005 -0.007686510978536734
7.2 7.6000000000000005 -0.00773576295693358
7.4 7.6000000000000005 -0.0077315213641252324
7.6000000000000005 7.6000000000000005 -0.007745823448615344
7.800000000000001 7.6000000000000005 -0.007796198978473945
8.0 7.6000000000000005 -0.007802205997456401
8.2 7.6000000000000005 -0.007726802705311866
8.4 7.6000000000000005 -0.007684922689793372
8.6 7.6000000000000005 -0.007698502135601959
8.799999999999999 7.6000000000000005 -0.007585359403761274
9.0 7.6000000000000005 -0.007383944052827531
9.2 7.6000000000000005 -0.00723669759508714
9.4 7.6000000000000005 -0.006973393503010662
9.6 7.6000000000000005 -0.0067690139463613425
9.8 7.6000000000000005 -0.0065512094956116295

0.2 7.800000000000001 0.0014208559171974442
0.4 7.800000000000001 0.001442058850871579
0.6000000000000001 7.800000000000001 0.0014471853063293665
0.8 7.800000000000001 0.001495222557534255
1.0 7.800000000000001 0.001499468801735871
1.2 7.800000000000001 0.0014670190943342888
1.4000000000000001 7.800000000000001 0.0015173994511267915
1.6 7.800000000000001 0.0015029786131980226
1.8 7.800000000000001 0.0014642776635575632
2.0 7.800000000000001 0.0014072925581891066
2.2 7.800000000000001 0.0013926791684111448
2.4000000000000004 7.800000000000001 0.0014094207429224
2.6000000000000005 7.800000000000001 0.001402031798573081
2.8000000000000003 7.800000000000001 0.0013979095573802025
3.0000000000000004 7.800000000000001 0.0013117170465148601
3.2 7.800000000000001 0.0013536837555875553
3.4000000000000004 7.800000000000001 0.0013114710548628155
3.6000000000000005 7.800000000000001 0.0012247122625131295
3.8000000000000003 7.800000000000001 0.0012014298427791617
4.0 7.800000000000001 nan
4.2 7.800000000000001 nan
4.4 7.800000000000001 nan
4.6000000000000005 7.800000000000001 nan
4.800000000000001 7.800000000000001 nan
5.000000000000001 7.800000000000001 nan
5.2 7.800000000000001 nan
5.4 7.800000000000001 nan
5.6000000000000005 7.800000000000001 nan
5.800000000000001 7.800000000000001 nan
6.000000000000001 7.800000000000001 nan
6.2 7.800000000000001 -0.007163024379477604
6.4 7.800000000000001 -0.007405442438779658
6.6000000000000005 7.800000000000001 -0.007498063531548303
6.800000000000001 7.800000000000001 -0.007669287840056613
7.000000000000001 7.800000000000001 -0.00770077198991348
7.2 7.800000000000001 -0.007775650190482094
7.4 7.800000000000001 -0.007784131390720579
7.6000000000000005 7.800000000000001 -0.007826106101151673
7.800000000000001 7.800000000000001 -0.007838915364460458
8.0 7.800000000000001 -0.007873299295996282
8.2 7.800000000000001 -0.007772557372596262
8.4 7.800000000000001 -0.00782421411855674
8.6 7.800000000000001 -0.007799282822190012
8.799999999999999 7.800000000000001 -0.007690870971285651
9.0 7.800000000000001 -0.007632104929829169
9.2 7.800000000000001 -0.007514268184651413
9.4 7.800000000000001 -0.007304034758949995
9.6 7.800000000000001 -0.007167530670475537
9.8 7.800000000000001 -0.0070738919839948775

0.2 8.0 nan
0.4 8.0 nan
0.6000000000000001 8.0 nan
0.8 8.0 nan
1.0 8.0 nan
1.2 8.0 nan
1.4000000000000001 8.0 nan
1.6 8.0 nan
1.8 8.0 nan
2.0 8.0 nan
2.2 8.0 nan
2.4000000000000004 8.0 nan
2.6000000000000005 8.0 nan
2.8000000000000003 8.0 nan
3.0000000000000004 8.0 nan
3.2 8.0 nan
3.4000000000000004 8.0 nan
3.6000000000000005 8.0 nan
3.8000000000000003 8.0 nan
4.0 8.0 nan
4.2 8.0 nan
4.4 8.0 nan
4.6000000000000005 8.0 nan
4.800000000000001 8.0 nan
5.000000000000001 8.0 nan
5.2 8.0 nan
5.4 8.0 nan
5.6000000000000005 8.0 nan
5.800000000000001 8.0 nan
6.000000000000001 8.0 nan
6.2 8.0 -0.00715098151744583
6.4 8.0 -0.007397092922932917
6.6000000000000005 8.0 -0.007585583716617386
6.800000000000001 8.0 -0.007677158976662133
7.000000000000001 8.0 -0.007771994603223639
7.2 8.0 -0.007836485450728764
7.4 8.0 -0.007867426671733247
7.6000000000000005 8.0 -0.007905066746276751
7.800000000000001 8.0 -0.007965002836648366
8.0 8.0 -0.007943857462171189
8.2 8.0 -0.007924377257702439
8.4 8.0 -0.007918471849980497
8.6 8.0 -0.0079741568929484
8.799999999999999 8.0 -0.007887262627514486
9.0 8.0 -0.007909713069757941
9.2 8.0 -0.007701306332819267
9.4 8.0 -0.007662841525786638
9.6 8.0 -0.007576321645383204
9.8 8.0 -0.007471897713151067

0.2 8.2 nan
0.4 8.2 nan
0.6000000000000001 8.2 nan
0.8 8.2 nan
1.0 8.2 nan
1.2 8.2 nan
1.4000000000000001 8.2 nan
1.6 8.2 nan
1.8 8.2 nan
2.0 8.2 nan
2.2 8.2 nan
2.4000000000000004 8.2 nan
2.6000000000000005 8.2 nan
2.8000000000000003 8.2 nan
3.0000000000000004 8.2 nan
3.2 8.2 nan
3.4000000000000004 8.2 nan
3.6000000000000005 8.2 nan
3.8000000000000003 8.2 nan
4.0 8.2 nan
4.2 8.2 nan
4.4 8.2 nan
4.6000000000000005 8.2 nan
4.800000000000001 8.2 nan
5.000000000000001 8.2 nan
5.2 8.2 nan
5.4 8.2 nan
5.6000000000000005 8.2 nan
5.800000000000001 8.2 nan
6.000000000000001 8.2 nan
6.2 8.2 -0.007178007311440135
6.4 8.2 -0.007330510056166451
6.6000000000000005 8.2 -0.00756533434121515
6.800000000000001 8.2 -0.007685750009996988
7.000000000000001 8.2 -0.007788460353301665
7.2 8.2 -0.007870627900474474
7.4 8.2 -0.00790031389519262
7.6000000000000005 8.2 -0.007991089219643154
7.800000000000001 8.2 -0.008036669296937096
8.0 8.2 -0.008065481814566334
8.2 8.2 -0.008018153945510975
8.4 8.2 -0.008043840640410796
8.6 8.2 -0.008116843207955058
8.799999999999999 8.2 -0.008171120034038179
9.0 8.2 -0.008012239414791015
9.2 8.2 -0.008048181108740303
9.4 8.2 -0.00796547053381126
9.6 8.2 -0.008001132954633202
9.8 8.2 -0.007905216832979685

0.2 8.4 nan
0.4 8.4 nan
0.6000000000000001 8.4 nan
0.8 8.4 nan
1.0 8.4 nan
1.2 8.4 nan
1.4000000000000001 8.4 nan
1.6 8.4 nan
1.8 8.4 nan
2.0 8.4 nan
2.2 8.4 nan
2.4000000000000004 8.4 nan
2.6000000000000005 8.4 nan
2.8000000000000003 8.4 nan
3.0000000000000004 8.4 nan
3.2 8.4 nan
3.4000000000000004 8.4 nan
3.6000000000000005 8.4 nan
3.8000000000000003 8.4 nan
4.0 8.4 nan
4.2 8.4 nan
4.4 8.4 nan
4.6000000000000005 8.4 nan
4.800000000000001 8.4 nan
5.000000000000001 8.4 nan
5.2 8.4 nan
5.4 8.4 nan
5.6000000000000005 8.4 nan
5.800000000000001 8.4 nan
6.000000000000001 8.4 nan
6.2 8.4 -0.007194039816484663
6.4 8.4 -0.0073688199354980145
6.6000000000000005 8.4 -0.007553623395851053
6.800000000000001 8.4 -0.007749962939912977
7.000000000000001 8.4 -0.007864201650876338
7.2 8.4 -0.007951771241970483
7.4 8.4 -0.007990588835619455
7.6000000000000005 8.4 -0.008056484654869583
7.800000000000001 8.4 -0.008093164671830551
8.0 8.4 -0.008146521905555662
8.2 8.4 -0.008080478781653378
8.4 8.4 -0.008191369417064614
8.6 8.4 -0.008253032206426153
8.799999999999999 8.4 -0.008354126374968648
9.0 8.4 -0.008167037210321922
9.2 8.4 -0.008192487455255644
9.4 8.4 -0.008153911261529947
9.6 8.4 -0.008082907389519087
9.8 8.4 -0.008034008574454089

0.2 8.6 nan
0.4 8.6 nan
0.6000000000000001 8.6 nan
0.8 8.6 nan
1.0 8.6 nan
1.2 8.6 nan
1.4000000000000001 8.6 nan
1.6 8.6 nan
1.8 8.6 nan
2.0 8.6 nan
2.2 8.6 nan
2.4000000000000004 8.6 nan
2.6000000000000005 8.6 nan
2.8000000000000003 8.6 nan
3.0000000000000004 8.6 nan
3.2 8.6 nan
3.4000000000000004 8.6 nan
3.6000000000000005 8.6 nan
3.8000000000000003 8.6 nan
4.0 8.6 nan
4.2 8.6 nan
4.4 8.6 nan
4.6000000000000005 8.6 nan
4.800000000000001 8.6 nan
5.000000000000001 8.6 nan
5.2 8.6 nan
5.4 8.6 nan
5.6000000000000005 8.6 nan
5.800000000000001 8.6 nan
6.000000000000001 8.6 nan
6.2 8.6 -0.0071630370858818265
6.4 8.6 -0.007368536646178043
6.6000000000000005 8.6 -0.0075930149973167825
6.800000000000001 8.6 -0.00775171132699415
7.000000000000001 8.6 -0.00786635571011576
7.2 8.6 -0.007975162456989607
7.4 8.6 -0.008028694814948983
7.6000000000000005 8.6 -0.008093751980675145
7.800000000000001 8.6 -0.00813890243130135
8.0 8.6 -0.008173082647535515
8.2 8.6 -0.008182320108182867
8.4 8.6 -0.008246582331818365
8.6 8.6 -0.008298147538767935
8.799999999999999 8.6 -0.008400849287937948
9.0 8.6 -0.008477331049042452
9.2 8.6 -0.00840528685079946
9.4 8.6 -0.008449556785204619
9.6 8.6 -0.008381088449623816
9.8 8.6 -0.008156814831329894

0.2 8.799999999999999 nan
0.4 8.799999999999999 nan
0.6000000000000001 8.799999999999999 nan
0.8 8.799999999999999 nan
1.0 8.799999999999999 nan
1.2 8.799999999999999 nan
1.4000000000000001 8.799999999999999 nan
1.6 8.799999999999999 nan
1.8 8.799999999999999 nan
2.0 8.799999999999999 nan
2.2 8.799999999999999 nan
2.4000000000000004 8.799999999999999 nan
2.6000000000000005 8.799999999999999 nan
2.8000000000000003 8.799999999999999 nan
3.0000000000000004 8.799999999999999 nan
3.2 8.799999999999999 nan
3.4000000000000004 8.799999999999999 nan
3.6000000000000005 8.799999999999999 nan
3.8000000000000003 8.799999999999999 nan
4.0 8.799999999999999 nan
4.2 8.799999999999999 nan
4.4 8.799999999999999 nan
4.6000000000000005 8.799999999999999 nan
4.800000000000001 8.799999999999999 nan
5.000000000000001 8.799999999999999 nan
5.2 8.799999999999999 nan
5.4 8.799999999999999 nan
5.6000000000000005 8.799999999999999 nan
5.800000000000001 8.799999999999999 nan
6.000000000000001 8.799999999999999 nan
6.2 8.799999999999999 -0.007183341740272117
6.4 8.799999999999999 -0.007365297475067036
6.6000000000000005 8.799999999999999 -0.0076095039923351
6.800000000000001 8.799999999999999 -0.007750875933202067
7.000000000000001 8.799999999999999 -0.007880971739358065
7.2 8.799999999999999 -0.008004084577544951
7.4 8.799999999999999 -0.00807339433109593
7.6000000000000005 8.799999999999999 -0.00815206680353793
7.800000000000001 8.799999999999999 -0.008183884203068034
8.0 8.799999999999999 -0.008214459088754181
8.2 8.799999999999999 -0.008261416184616593
8.4 8.799999999999999 -0.008305210903984001
8.6 8.799999999999999 -0.008453142517000587
8.799999999999999 8.799999999999999 -0.008493322775088501
9.0 8.799999999999999 -0.008467607259303758
9.2 8.799999999999999 -0.008518430480875508
9.4 8.799999999999999 -0.008511213471670121
9.6 8.799999999999999 -0.008455063739349126
9.8 8.799999999999999 -0.008212183313466589

0.2 9.0 nan
0.4 9.0 nan
0.6000000000000001 9.0 nan
0.8 9.0 nan
1.0 9.0 nan
1.2 9.0 nan
1.4000000000000001 9.0 nan
1.6 9.0 nan
1.8 9.0 nan
2.0 9.0 nan
2.2 9.0 nan
2.4000000000000004 9.0 nan
2.6000000000000005 9.0 nan
2.8000000000000003 9.0 nan
3.0000000000000004 9.0 nan
3.2 9.0 nan
3.4000000000000004 9.0 nan
3.6000000000000005 9.0 nan
3.8000000000000003 9.0 nan
4.0 9.0 nan
4.2 9.0 nan
4.4 9.0 nan
4.6000000000000005 9.0 nan
4.800000000000001 9.0 nan
5.000000000000001 9.0 nan
5.2 9.0 nan
5.4 9.0 nan
5.6000000000000005 9.0 nan
5.800000000000001 9.0 nan
6.000000000000001 9.0 nan
6.2 9.0 -0.007204210982442108
6.4 9.0 -0.007425901136289176
6.6000000000000005 9.0 -0.007584732333001105
6.800000000000001 9.0 -0.007749876461279182
7.000000000000001 9.0 -0.007907505356216819
7.2 9.0 -0.007992959257814637
7.4 9.0 -0.008071151343009415
7.6000000000000005 9.0 -0.008179155400581293
7.800000000000001 9.0 -0.008202140377747889
8.0 9.0 -0.008302126317163585
8.2 9.0 -0.00835346713053722
8.4 9.0 -0.008429512156576325
8.6 9.0 -0.008557798318709316
8.799999999999999 9.0 -0.008638116092875497
9.0 9.0 -0.008634604849636058
9.2 9.0 -0.008614687499225681
9.4 9.0 -0.008597070747824861
9.6 9.0 -0.008514102105817111
9.8 9.0 -0.008276232341183272

0.2 9.2 nan
0.4 9.2 nan
0.6000000000000001 9.2 nan
0.8 9.2 nan
1.0 9.2 nan
1.2 9.2 nan
1.4000000000000001 9.2 nan
1.6 9.2 nan
1.8 9.2 nan
2.0 9.2 nan
2.2 9.2 nan
2.4000000000000004 9.2 nan
2.6000000000000005 9.2 nan
2.8000000000000003 9.2 nan
3.0000000000000004 9.2 nan
3.2 9.2 nan
3.4000000000000004 9.2 nan
3.6000000000000005 9.2 nan
3.8000000000000003 9.2 nan
4.0 9.2 nan
4.2 9.2 nan
4.4 9.2 nan
4.6000000000000005 9.2 nan
4.800000000000001 9.2 nan
5.000000000000001 9.2 nan
5.2 9.2 nan
5.4 9.2 nan
5.6000000000000005 9.2 nan
5.800000000000001 9.2 nan
6.000000000000001 9.2 nan
6.2 9.2 -0.007235160001342815
6.4 9.2 -0.007437464113323196
6.6000000000000005 9.2 -0.007637287217073091
6.800000000000001 9.2 -0.007810616915612335
7.000000000000001 9.2 -0.007867609768752086
7.2 9.2 -0.00797782266027155
7.4 9.2 -0.008074032322875195
7.6000000000000005 9.2 -0.008168062976406498
7.800000000000001 9.2 -0.008258766819768809
8.0 9.2 -0.008323732707314369
8.2 9.2 -0.008388292106346406
8.4 9.2 -0.008496120462177388
8.6 9.2 -0.00860605941878458
8.799999999999999 9.2 -0.008654044992935254
9.0 9.2 -0.008707075530491912
9.2 9.2 -0.008697463882888884
9.4 9.2 -0.00863211012503572
9.6 9.2 -0.008663537510044743
9.8 9.2 -0.008379908224143407

0.2 9.4 nan
0.4 9.4 nan
0.6000000000000001 9.4 nan
0.8 9.4 nan
1.0 9.4 nan
1.2 9.4 nan
1.4000000000000001 9.4 nan
1.6 9.4 nan
1.8 9.4 nan
2.0 9.4 nan
2.2 9.4 nan
2.4000000000000004 9.4 nan
2.6000000000000005 9.4 nan
2.8000000000000003 9.4 nan
3.0000000000000004 9.4 nan
3.2 9.4 nan
3.4000000000000004 9.4 nan
3.6000000000000005 9.4 nan
3.8000000000000003 9.4 nan
4.0 9.4 nan
4.2 9.4 nan
4.4 9.4 nan
4.6000000000000005 9.4 nan
4.800000000000001 9.4 nan
5.000000000000001 9.4 nan
5.2 9.4 nan
5.4 9.4 nan
5.6000000000000005 9.4 nan
5.800000000000001 9.4 nan
6.000000000000001 9.4 nan
6.2 9.4 -0.007241069409409801
6.4 9.4 -0.00742015061168145
6.6000000000000005 9.4 -0.007620493195191259
6.800000000000001 9.4 -0.007734313636415744
7.000000000000001 9.4 -0.007821630547268869
7.2 9.4 -0.007945156264377284
7.4 9.4 -0.008053352536824706
7.6000000000000005 9.4 -0.008172695905698645
7.800000000000001 9.4 -0.008238285181350934
8.0 9.4 -0.008357532795634691
8.2 9.4 -0.008420640450106022
8.4 9.4 -0.008552838463749365
8.6 9.4 -0.008694696914135084
8.799999999999999 9.4 -0.008779534635475294
9.0 9.4 -0.008804050897194077
9.2 9.4 -0.00871703898524067
9.4 9.4 -0.00876920727771276
9.6 9.4 -0.00863627629567471
9.8 9.4 -0.008395188404413606

0.2 9.6 nan
0.4 9.6 nan
0.6000000000000001 9.6 nan
0.8 9.6 nan
1.0 9.6 nan
1.2 9.6 nan
1.4000000000000001 9.6 nan
1.6 9.6 nan
1.8 9.6 nan
2.0 9.6 nan
2.2 9.6 nan
2.4000000000000004 9.6 nan
2.6000000000000005 9.6 nan
2.8000000000000003 9.6 nan
3.0000000000000004 9.6 nan
3.2 9.6 nan
3.4000000000000004 9.6 nan
3.6000000000000005 9.6 nan
3.8000000000000003 9.6 nan
4.0 9.6 nan
4.2 9.6 nan
4.4 9.6 nan
4.6000000000000005 9.6 nan
4.800000000000001 9.6 nan
5.000000000000001 9.6 nan
5.2 9.6 nan
5.4 9.6 nan
5.6000000000000005 9.6 nan
5.800000000000001 9.6 nan
6.000000000000001 9.6 nan
6.2 9.6 -0.007265972949901197
6.4 9.6 -0.007478053840743156
6.6000000000000005 9.6 -0.00764613153415428
6.800000000000001 9.6 -0.007709061441772223
7.000000000000001 9.6 -0.007810656389131468
7.2 9.6 -0.007937571320580985
7.4 9.6 -0.00808118723090867
7.6000000000000005 9.6 -0.008148298942770254
7.800000000000001 9.6 -0.00828422196813015
8.0 9.6 -0.008374634216739287
8.2 9.6 -0.008498947961904174
8.4 9.6 -0.008603761456552003
8.6 9.6 -0.008744290427664175
8.799999999999999 9.6 -0.008789118813950357
9.0 9.6 -0.00882129649311021
9.2 9.6 -0.008908907173115356
9.4 9.6 -0.008793119927316675
9.6 9.6 -0.008647890898452203
9.8 9.6 -0.00849452283466277

0.2 9.8 nan
0.4 9.8 nan
0.6000000000000001 9.8 nan
0.8 9.8 nan
1.0 9.8 nan
1.2 9.8 nan
1.4000000000000001 9.8 nan
1.6 9.8 nan
1.8 9.8 nan
2.0 9.8 nan
2.2 9.8 nan
2.4000000000000004 9.8 nan
2.6000000000000005 9.8 nan
2.8000000000000003 9.8 nan
3.0000000000000004 9.8 nan
3.2 9.8 nan
3.4000000000000004 9.8 nan
3.6000000000000005 9.8 nan
3.8000000000000003 9.8 nan
4.0 9.8 nan
4.2 9.8 nan
4.4 9.8 nan
4.6000000000000005 9.8 nan
4.800000000000001 9.8 nan
5.000000000000001 9.8 nan
5.2 9.8 nan
5.4 9.8 nan
5.6000000000000005 9.8 nan
5.800000000000001 9.8 nan
6.000000000000001 9.8 nan
6.2 9.8 -0.0073181556491659925
6.4 9.8 -0.007447809308709709
6.6000000000000005 9.8 -0.0075809974665796
6.800000000000001 9.8 -0.007669482232018287
7.000000000000001 9.8 -0.007767564185396278
7.2 9.8 -0.00793376679483224
7.4 9.8 -0.008061719396763763
7.6000000000000005 9.8 -0.008191360065768009
7.800000000000001 9.8 -0.008295594833745729
8.0 9.8 -0.008356379382647995
8.2 9.8 -0.008491465566689178
8.4 9.8 -0.008594575930452078
8.6 9.8 -0.008674390471014398
8.799999999999999 9.8 -0.008826377617732886
9.0 9.8 -0.008803951326378791
9.2 9.8 -0.00886078114514024
9.4 9.8 -0.008739839543322204
9.6 9.8 -0.008707634672372283
9.8 9.8 -0.008464721261472638

0.2 10.0 nan
0.4 10.0 nan
0.6000000000000001 10.0 nan
0.8 10.0 nan
1.0 10.0 nan
1.2 10.0 nan
1.4000000000000001 10.0 nan
1.6 10.0 nan
1.8 10.0 nan
2.0 10.0 nan
2.2 10.0 nan
2.4000000000000004 10.0 nan
2.6000000000000005 10.0 nan
2.8000000000000003 10.0 nan
3.0000000000000004 10.0 nan
3.2 10.0 nan
3.4000000000000004 10.0 nan
3.6000000000000005 10.0 nan
3.8000000000000003 10.0 nan
4.0 10.0 nan
4.2 10.0 nan
4.4 10.0 nan
4.6000000000000005 10.0 nan
4.800000000000001 10.0 nan
5.000000000000001 10.0 nan
5.2 10.0 nan
5.4 10.0 nan
5.6000000000000005 10.0 nan
5.800000000000001 10.0 nan
6.000000000000001 10.0 nan
6.2 10.0 -0.007264351767901677
6.4 10.0 -0.0073794768807917905
6.6000000000000005 10.0 -0.007534478065816743
6.800000000000001 10.0 -0.007698153008494398
7.000000000000001 10.0 -0.007782645352264397
7.2 10.0 -0.00794864240554724
7.4 10.0 -0.008102588877621355
7.6000000000000005 10.0 -0.00816847135988778
7.800000000000001 10.0 -0.008307083396549394
8.0 10.0 -0.008399866780234098
8.2 10.0 -0.008498386275401747
8.4 10.0 -0.008599679662523708
8.6 10.0 -0.008768347462820417
8.799999999999999 10.0 -0.008783215317704858
9.0 10.0 -0.008767796834738027
9.2 10.0 -0.008843305494001915
9.4 10.0 -0.00878044169614395
9.6 10.0 -0.008653543972509586
9.8 10.0 -0.008502828448324293

0.2 10.2 nan
0.4 10.2 nan
0.6000000000000001 10.2 nan
0.8 10.2 nan
1.0 10.2 nan
1.2 10.2 nan
1.4000000000000001 10.2 nan
1.6 10.2 nan
1.8 10.2 nan
2.0 10.2 nan
2.2 10.2 nan
2.4000000000000004 10.2 nan
2.6000000000000005 10.2 nan
2.8000000000000003 10.2 nan
3.0000000000000004 10.2 nan
3.2 10.2 nan
3.4000000000000004 10.2 nan
3.6000000000000005 10.2 nan
3.8000000000000003 10.2 nan
4.0 10.2 nan
4.2 10.2 nan
4.4 10.2 nan
4.6000000000000005 10.2 nan
4.800000000000001 10.2 nan
5.000000000000001 10.2 nan
5.2 10.2 nan
5.4 10.2 nan
5.6000000000000005 10.2 nan
5.800000000000001 10.2 nan
6.000000000000001 10.2 nan
6.2 10.2 -0.007160973219093768
6.4 10.2 -0.007351379530351077
6.6000000000000005 10.2 -0.007517377377170852
6.800000000000001 10.2 -0.007613899579577827
7.000000000000001 10.2 -0.00780596803938478
7.2 10.2 -0.00790350237713841
7.4 10.2 -0.00808196098887555
7.6000000000000005 10.2 -0.008200663336653593
7.800000000000001 10.2 -0.008258944876972665
8.0 10.2 -0.008381398420014298
8.2 10.2 -0.008448728494588885
8.4 10.2 -0.008608028966620454
8.6 10.2 -0.008726245184589799
8.799999999999999 10.2 -0.008789514474336726
9.0 10.2 -0.008784661085462189
9.2 10.2 -0.008780627310251657
9.4 10.2 -0.00878383860473639
9.6 10.2 -0.008567633523046963
9.8 10.2 -0.008422156140065319

0.2 10.4 nan
0.4 10.4 nan
0.6000000000000001 10.4 nan
0.8 10.4 nan
1.0 10.4 nan
1.2 10.4 nan
1.4000000000000001 10.4 nan
1.6 10.4 nan
1.8 10.4 nan
2.0 10.4 nan
2.2 10.4 nan
2.4000000000000004 10.4 nan
2.6000000000000005 10.4 nan
2.8000000000000003 10.4 nan
3.0000000000000004 10.4 nan
3.2 10.4 nan
3.4000000000000004 10.4 nan
3.6000000000000005 10.4 nan
3.8000000000000003 10.4 nan
4.0 10.4 nan
4.2 10.4 nan
4.4 10.4 nan
4.6000000000000005 10.4 nan
4.800000000000001 10.4 nan
5.000000000000001 10.4 nan
5.2 10.4 nan
5.4 10.4 nan
5.6000000000000005 10.4 nan
5.800000000000001 10.4 nan
6.000000000000001 10.4 nan
6.2 10.4 -0.007192287576626738
6.4 10.4 -0.007379538540743752
6.6000000000000005 10.4 -0.007511458679551579
6.800000000000001 10.4 -0.007692622205214969
7.000000000000001 10.4 -0.007819634758672039
7.2 10.4 -0.007950771723606392
7.4 10.4 -0.00811302609398362
7.6000000000000005 10.4 -0.008196247364326037
7.800000000000001 10.4 -0.008312251745262806
8.0 10.4 -0.008360700576657968
8.2 10.4 -0.008461235678793366
8.4 10.4 -0.008652522855715314
8.6 10.4 -0.00875019155270595
8.799999999999999 10.4 -0.008793921215984187
9.0 10.4 -0.00887079130145213
9.2 10.4 -0.008824029737004286
9.4 10.4 -0.00872960036436691
9.6 10.4 -0.008547630591198355
9.8 10.4 -0.008315800872483563

0.2 10.6 nan
0.4 10.6 nan
0.6000000000000001 10.6 nan
0.8 10.6 nan
1.0 10.6 nan
1.2 10.6 nan
1.4000000000000001 10.6 nan
1.6 10.6 nan
1.8 10.6 nan
2.0 10.6 nan
2.2 10.6 nan
2.4000000000000004 10.6 nan
2.6000000000000005 10.6 nan
2.8000000000000003 10.6 nan
3.0000000000000004 10.6 nan
3.2 10.6 nan
3.4000000000000004 10.6 nan
3.6000000000000005 10.6 nan
3.8000000000000003 10.6 nan
4.0 10.6 nan
4.2 10.6 nan
4.4 10.6 nan
4.6000000000000005 10.6 nan
4.800000000000001 10.6 nan
5.000000000000001 10.6 nan
5.2 10.6 nan
5.4 10.6 nan
5.6000000000000005 10.6 nan
5.800000000000001 10.6 nan
6.000000000000001 10.6 nan
6.2 10.6 -0.0073036087741579665
6.4 10.6 -0.007486897249026608
6.6000000000000005 10.6 -0.007650023599826249
6.800000000000001 10.6 -0.0077905947493617225
7.000000000000001 10.6 -0.007891747718579287
7.2 10.6 -0.008076242062279483
7.4 10.6 -0.0081262846186549
7.6000000000000005 10.6 -0.00827392847752977
7.800000000000001 10.6 -0.008370661345427936
8.0 10.6 -0.008493318211574747
8.2 10.6 -0.008535572602272858
8.4 10.6 -0.00867436677682718
8.6 10.6 -0.008766241970535604
8.799999999999999 10.6 -0.008902947969247841
9.0 10.6 -0.00892519983286216
9.2 10.6 -0.008946716341248355
9.4 10.6 -0.00877517854802506
9.6 10.6 -0.008597130705395363
9.8 10.6 -0.008574930852494956

0.2 10.8 nan
0.4 10.8 nan
0.6000000000000001 10.8 nan
0.8 10.8 nan
1.0 10.8 nan
1.2 10.8 nan
1.4000000000000001 10.8 nan
1.6 10.8 nan
1.8 10.8 nan
2.0 10.8 nan
2.2 10.8 nan
2.4000000000000004 10.8 nan
2.6000000000000005 10.8 nan
2.8000000000000003 10.8 nan
3.0000000000000004 10.8 nan
3.2 10.8 nan
3.4000000000000004 10.8 nan
3.6000000000000005 10.8 nan
3.8000000000000003 10.8 nan
4.0 10.8 nan
4.2 10.8 nan
4.4 10.8 nan
4.6000000000000005 10.8 nan
4.800000000000001 10.8 nan
5.000000000000001 10.8 nan
5.2 10.8 nan
5.4 10.8 nan
5.6000000000000005 10.8 nan
5.800000000000001 10.8 nan
6.000000000000001 10.8 nan
6.2 10.8 -0.0073463524356831705
6.4 10.8 -0.007529780520187709
6.6000000000000005 10.8 -0.007729578183984318
6.800000000000001 10.8 -0.007873479279761427
7.000000000000001 10.8 -0.008013576593490139
7.2 10.8 -0.008126986049705371
7.4 10.8 -0.008251375379553574
7.6000000000000005 10.8 -0.008301924062951214
7.800000000000001 10.8 -0.008434533671097396
8.0 10.8 -0.008554723501460889
8.2 10.8 -0.00862130211821002
8.4 10.8 -0.008778418292108355
8.6 10.8 -0.0088885479697357
8.799999999999999 10.8 -0.00896565203633097
9.0 10.8 -0.009074699366095736
9.2 10.8 -0.00897840325401716
9.4 10.8 -0.008888557186227929
9.6 10.8 -0.008703050197076035
9.8 10.8 -0.008687743006249249

0.2 11.0 nan
0.4 11.0 nan
0.6000000000000001 11.0 nan
0.8 11.0 nan
1.0 11.0 nan
1.2 11.0 nan
1.4000000000000001 11.0 nan
1.6 11.0 nan
1.8 11.0 nan
2.0 11.0 nan
2.2 11.0 nan
2.4000000000000004 11.0 nan
2.6000000000000005 11.0 nan
2.8000000000000003 11.0 nan
3.0000000000000004 11.0 nan
3.2 11.0 nan
3.4000000000000004 11.0 nan
3.6000000000000005 11.0 nan
3.8000000000000003 11.0 nan
4.0 11.0 nan
4.2 11.0 nan
4.4 11.0 nan
4.6000000000000005 11.0 nan
4.800000000000001 11.0 nan
5.000000000000001 11.0 nan
5.2 11.0 nan
5.4 11.0 nan
5.6000000000000005 11.0 nan
5.800000000000001 11.0 nan
6.000000000000001 11.0 nan
6.2 11.0 -0.007388734697929613
6.4 11.0 -0.007593977546909129
6.6000000000000005 11.0 -0.007812417919416785
6.800000000000001 11.0 -0.007959752805540723
7.000000000000001 11.0 -0.008068805876122019
7.2 11.0 -0.008227470033171078
7.4 11.0 -0.008300892830493092
7.6000000000000005 11.0 -0.008361145081433085
7.800000000000001 11.0 -0.008474427530248485
8.0 11.0 -0.00860302956421861
8.2 11.0 -0.00868399868334818
8.4 11.0 -0.008825701560617778
8.6 11.0 -0.00897074771834175
8.799999999999999 11.0 -0.009043323539529847
9.0 11.0 -0.00910946569573944
9.2 11.0 -0.00907969367715322
9.4 11.0 -0.009024521444280982
9.6 11.0 -0.008821352947030724
9.8 11.0 -0.008772697874509783

0.2 11.2 nan
0.4 11.2 nan
0.6000000000000001 11.2 nan
0.8 11.2 nan
1.0 11.2 nan
1.2 11.2 nan
1.4000000000000001 11.2 nan
1.6 11.2 nan
1.8 11.2 nan
2.0 11.2 nan
2.2 11.2 nan
2.4000000000000004 11.2 nan
2.6000000000000005 11.2 nan
2.8000000000000003 11.2 nan
3.0000000000000004 11.2 nan
3.2 11.2 nan
3.4000000000000004 11.2 nan
3.6000000000000005 11.2 nan
3.8000000000000003 11.2 nan
4.0 11.2 nan
4.2 11.2 nan
4.4 11.2 nan
4.6000000000000005 11.2 nan
4.800000000000001 11.2 nan
5.000000000000001 11.2 nan
5.2 11.2 nan
5.4 11.2 nan
5.6000000000000005 11.2 nan
5.800000000000001 11.2 nan
6.000000000000001 11.2 nan
6.2 11.2 -0.007392161630502789
6.4 11.2 -0.007597861133111551
6.6000000000000005 11.2 -0.007875932771424628
6.800000000000001 11.2 -0.008044697933773335
7.000000000000001 11.2 -0.008146008825804995
7.2 11.2 -0.008251756879901465
7.4 11.2 -0.008362809637485539
7.6000000000000005 11.2 -0.00842225537637469
7.800000000000001 11.2 -0.008502133528893514
8.0 11.2 -0.008640808342329798
8.2 11.2 -0.008717813546117295
8.4 11.2 -0.008808765808970404
8.6 11.2 -0.008976004703778854
8.799999999999999 11.2 -0.009131236698176826
9.0 11.2 -0.009160148403980588
9.2 11.2 -0.009084403820870921
9.4 11.2 -0.009095051110511454
9.6 11.2 -0.008903457356548834
9.8 11.2 -0.008855582046254093

0.2 11.4 nan
0.4 11.4 nan
0.6000000000000001 11.4 nan
0.8 11.4 nan
1.0 11.4 nan
1.2 11.4 nan
1.4000000000000001 11.4 nan
1.6 11.4 nan
1.8 11.4 nan
2.0 11.4 nan
2.2 11.4 nan
2.4000000000000004 11.4 nan
2.6000000000000005 11.4 nan
2.8000000000000003 11.4 nan
3.0000000000000004 11.4 nan
3.2 11.4 nan
3.4000000000000004 11.4 nan
3.6000000000000005 11.4 nan
3.8000000000000003 11.4 nan
4.0 11.4 nan
4.2 11.4 nan
4.4 11.4 nan
4.6000000000000005 11.4 nan
4.800000000000001 11.4 nan
5.000000000000001 11.4 nan
5.2 11.4 nan
5.4 11.4 nan
5.6000000000000005 11.4 nan
5.800000000000001 11.4 nan
6.000000000000001 11.4 nan
6.2 11.4 -0.007391492414323393
6.4 11.4 -0.007619732376380983
6.6000000000000005 11.4 -0.007823739801368048
6.800000000000001 11.4 -0.00802247098887739
7.000000000000001 11.4 -0.00817243532070471
7.2 11.4 -0.008271140534736768
7.4 11.4 -0.008375579809431535
7.6000000000000005 11.4 -0.008449376475881672
7.800000000000001 11.4 -0.00854423650463494
8.0 11.4 -0.008642125929776109
8.2 11.4 -0.008764290800978222
8.4 11.4 -0.008855619768040921
8.6 11.4 -0.00903356661674657
8.799999999999999 11.4 -0.009133683794785054
9.0 11.4 -0.009213615284328075
9.2 11.4 -0.009181906685606648
9.4 11.4 -0.00918771280263014
9.6 11.4 -0.009004458416416772
9.8 11.4 -0.008909097714833057

0.2 11.6 nan
0.4 11.6 nan
0.6000000000000001 11.6 nan
0.8 11.6 nan
1.0 11.6 nan
1.2 11.6 nan
1.4000000000000001 11.6 nan
1.6 11.6 nan
1.8 11.6 nan
2.0 11.6 nan
2.2 11.6 nan
2.4000000000000004 11.6 nan
2.6000000000000005 11.6 nan
2.8000000000000003 11.6 nan
3.0000000000000004 11.6 nan
3.2 11.6 nan
3.4000000000000004 11.6 nan
3.6000000000000005 11.6 nan
3.8000000000000003 11.6 nan
4.0 11.6 nan
4.2 11.6 nan
4.4 11.6 nan
4.6000000000000005 11.6 nan
4.800000000000001 11.6 nan
5.000000000000001 11.6 nan
5.2 11.6 nan
5.4 11.6 nan
5.6000000000000005 11.6 nan
5.800000000000001 11.6 nan
6.000000000000001 11.6 nan
6.2 11.6 -0.007408954992276716
6.4 11.6 -0.007589014380078276
6.6000000000000005 11.6 -0.0078565077432213
6.800000000000001 11.6 -0.008002146499718149
7.000000000000001 11.6 -0.008146317483016705
7.2 11.6 -0.008286350319839562
7.4 11.6 -0.00840505678869532
7.6000000000000005 11.6 -0.0084132902369601
7.800000000000001 11.6 -0.008521941644352446
8.0 11.6 -0.008623529184957767
8.2 11.6 -0.00875602280311264
8.4 11.6 -0.008800699813519094
8.6 11.6 -0.009087862149596861
8.799999999999999 11.6 -0.009219664175888136
9.0 11.6 -0.009327406163735232
9.2 11.6 -0.009232291953999775
9.4 11.6 -0.009118722606387866
9.6 11.6 -0.009090781248996246
9.8 11.6 -0.008980901605291393

0.2 11.8 nan
0.4 11.8 nan
0.6000000000000001 11.8 nan
0.8 11.8 nan
1.0 11.8 nan
1.2 11.8 nan
1.4000000000000001 11.8 nan
1.6 11.8 nan
1.8 11.8 nan
2.0 11.8 nan
2.2 11.8 nan
2.4000000000000004 11.8 nan
2.6000000000000005 11.8 nan
2.8000000000000003 11.8 nan
3.0000000000000004 11.8 nan
3.2 11.8 nan
3.4000000000000004 11.8 nan
3.6000000000000005 11.8 nan
3.8000000000000003 11.8 nan
4.0 11.8 nan
4.2 11.8 nan
4.4 11.8 nan
4.6000000000000005 11.8 nan
4.800000000000001 11.8 nan
5.000000000000001 11.8 nan
5.2 11.8 nan
5.4 11.8 nan
5.6000000000000005 11.8 nan
5.800000000000001 11.8 nan
6.000000000000001 11.8 nan
6.2 11.8 -0.007353881488292758
6.4 11.8 -0.007579393703904908
6.6000000000000005 11.8 -0.007819687326077221
6.800000000000001 11.8 -0.007958575673391829
7.000000000000001 11.8 -0.008096428178058841
7.2 11.8 -0.008225830889837202
7.4 11.8 -0.008360976983666344
7.6000000000000005 11.8 -0.008432565277275473
7.800000000000001 11.8 -0.008507832653115683
8.0 11.8 -0.008655270174677494
8.2 11.8 -0.008775450084126392
8.4 11.8 -0.008893127206482599
8.6 11.8 -0.009139110506422117
8.799999999999999 11.8 -0.009220861964586963
9.0 11.8 -0.0093633233923582
9.2 11.8 -0.009379882790290481
9.4 11.8 -0.009306687895091583
9.6 11.8 -0.00918690216941993
9.8 11.8 -0.008976584614034461

0.2 12.0 nan
0.4 12.0 nan
0.6000000000000001 12.0 nan
0.8 12.0 nan
1.0 12.0 nan
1.2 12.0 nan
1.4000000000000001 12.0 nan
1.6 12.0 nan
1.8 12.0 nan
2.0 12.0 nan
2.2 12.0 nan
2.4000000000000004 12.0 nan
2.6000000000000005 12.0 nan
2.8000000000000003 12.0 nan
3.0000000000000004 12.0 nan
3.2 12.0 nan
3.4000000000000004 12.0 nan
3.6000000000000005 12.0 nan
3.8000000000000003 12.0 nan
4.0 12.0 nan
4.2 12.0 nan
4.4 12.0 nan
4.6000000000000005 12.0 nan
4.800000000000001 12.0 nan
5.000000000000001 12.0 nan
5.2 12.0 nan
5.4 12.0 nan
5.6000000000000005 12.0 nan
5.800000000000001 12.0 nan
6.000000000000001 12.0 nan
6.2 12.0 -0.007378037184321937
6.4 12.0 -0.007568899848262287
6.6000000000000005 12.0 -0.007804945777592971
6.800000000000001 12.0 -0.007924631231318298
7.000000000000001 12.0 -0.008014667416626774
7.2 12.0 -0.008152574524342704
7.4 12.0 -0.008233720753017539
7.6000000000000005 12.0 -0.00836569966205764
7.800000000000001 12.0 -0.0084396072660326
8.0 12.0 -0.008555866431395654
8.2 12.0 -0.008754882580608844
8.4 12.0 -0.008861998929516708
8.6 12.0 -0.009136751050700675
8.799999999999999 12.0 -0.009310530585217493
9.0 12.0 -0.0093241141914502
9.2 12.0 -0.009440344953529802
9.4 12.0 -0.00926602419177887
9.6 12.0 -0.00921804016855075
9.8 12.0 -0.00898497672495763

0.2 12.2 nan
0.4 12.2 nan
0.6000000000000001 12.2 nan
0.8 12.2 nan
1.0 12.2 nan
1.2 12.2 nan
1.4000000000000001 12.2 nan
1.6 12.2 nan
1.8 12.2 nan
2.0 12.2 nan
2.2 12.2 nan
2.4000000000000004 12.2 nan
2.6000000000000005 12.2 nan
2.8000000000000003 12.2 nan
3.0000000000000004 12.2 nan
3.2 12.2 nan
3.4000000000000004 12.2 nan
3.6000000000000005 12.2 nan
3.8000000000000003 12.2 nan
4.0 12.2 nan
4.2 12.2 nan
4.4 12.2 nan
4.6000000000000005 12.2 nan
4.800000000000001 12.2 nan
5.000000000000001 12.2 nan
5.2 12.2 nan
5.4 12.2 nan
5.6000000000000005 12.2 nan
5.800000000000001 12.2 nan
6.000000000000001 12.2 nan
6.2 12.2 -0.007314394463033824
6.4 12.2 -0.007552332749378682
6.6000000000000005 12.2 -0.0076870129653329915
6.800000000000001 12.2 -0.007805365380987414
7.000000000000001 12.2 -0.007901194535176794
7.2 12.2 -0.008026053457924091
7.4 12.2 -0.008135054822846799
7.6000000000000005 12.2 -0.008257665028123171
7.800000000000001 12.2 -0.008371377475351695
8.0 12.2 -0.00848981994688322
8.2 12.2 -0.008663317414152473
8.4 12.2 -0.008808127083411003
8.6 12.2 -0.009128147856802825
8.799999999999999 12.2 -0.009234419445630878
9.0 12.2 -0.009400331275008136
9.2 12.2 -0.0093835322888253
9.4 12.2 -0.009396211385382582
9.6 12.2 -0.009268654771800442
9.8 12.2 -0.009087483086696789

0.2 12.4 nan
0.4 12.4 nan
0.6000000000000001 12.4 nan
0.8 12.4 nan
1.0 12.4 nan
1.2 12.4 nan
1.4000000000000001 12.4 nan
1.6 12.4 nan
1.8 12.4 nan
2.0 12.4 nan
2.2 12.4 nan
2.4000000000000004 12.4 nan
2.6000000000000005 12.4 nan
2.8000000000000003 12.4 nan
3.0000000000000004 12.4 nan
3.2 12.4 nan
3.4000000000000004 12.4 nan
3.6000000000000005 12.4 nan
3.8000000000000003 12.4 nan
4.0 12.4 nan
4.2 12.4 nan
4.4 12.4 nan
4.6000000000000005 12.4 nan
4.800000000000001 12.4 nan
5.000000000000001 12.4 nan
5.2 12.4 nan
5.4 12.4 nan
5.6000000000000005 12.4 nan
5.800000000000001 12.4 nan
6.000000000000001 12.4 nan
6.2 12.4 -0.007270363299681422
6.4 12.4 -0.007478922045825331
6.6000000000000005 12.4 -0.007628570713509099
6.800000000000001 12.4 -0.0076794580005373776
7.000000000000001 12.4 -0.007758827225876627
7.2 12.4 -0.007877352069389248
7.4 12.4 -0.008004584621277856
7.6000000000000005 12.4 -0.00812821117719583
7.800000000000001 12.4 -0.008257486463815758
8.0 12.4 -0.008427592846264285
8.2 12.4 -0.008553501297487078
8.4 12.4 -0.008822054904244994
8.6 12.4 -0.009080504445762218
8.799999999999999 12.4 -0.009341528663250503
9.0 12.4 -0.00946706922103643
9.2 12.4 -0.009582819897366833
9.4 12.4 -0.009482077519889467
9.6 12.4 -0.009224180639082544
9.8 12.4 -0.009035766274507483

0.2 12.6 nan
0.4 12.6 nan
0.6000000000000001 12.6 nan
0.8 12.6 nan
1.0 12.6 nan
1.2 12.6 nan
1.4000000000000001 12.6 nan
1.6 12.6 nan
1.8 12.6 nan
2.0 12.6 nan
2.2 12.6 nan
2.4000000000000004 12.6 nan
2.6000000000000005 12.6 nan
2.8000000000000003 12.6 nan
3.0000000000000004 12.6 nan
3.2 12.6 nan
3.4000000000000004 12.6 nan
3.6000000000000005 12.6 nan
3.8000000000000003 12.6 nan
4.0 12.6 nan
4.2 12.6 nan
4.4 12.6 nan
4.6000000000000005 12.6 nan
4.800000000000001 12.6 nan
5.000000000000001 12.6 nan
5.2 12.6 nan
5.4 12.6 nan
5.6000000000000005 12.6 nan
5.800000000000001 12.6 nan
6.000000000000001 12.6 nan
6.2 12.6 -0.007210936083373312
6.4 12.6 -0.007328847900238844
6.6000000000000005 12.6 -0.007450724867242288
6.800000000000001 12.6 -0.007596465039772329
7.000000000000001 12.6 -0.007651744599488222
7.2 12.6 -0.007739551359101054
7.4 12.6 -0.007840858685951482
7.6000000000000005 12.6 -0.007911993385620637
7.800000000000001 12.6 -0.008064812851280622
8.0 12.6 -0.0081977998913597
8.2 12.6 -0.008400141350378854
8.4 12.6 -0.008691351408713811
8.6 12.6 -0.00913383310578006
8.799999999999999 12.6 -0.009422389869512994
9.0 12.6 -0.009613534319368861
9.2 12.6 -0.009671464810321651
9.4 12.6 -0.009612290231298087
9.6 12.6 -0.009341833605560389
9.8 12.6 -0.009111431551639902

0.2 12.8 nan
0.4 12.8 nan
0.6000000000000001 12.8 nan
0.8 12.8 nan
1.0 12.8 nan
1.2 12.8 nan
1.4000000000000001 12.8 nan
1.6 12.8 nan
1.8 12.8 nan
2.0 12.8 nan
2.2 12.8 nan
2.4000000000000004 12.8 nan
2.6000000000000005 12.8 nan
2.8000000000000003 12.8 nan
3.0000000000000004 12.8 nan
3.2 12.8 nan
3.4000000000000004 12.8 nan
3.6000000000000005 12.8 nan
3.8000000000000003 12.8 nan
4.0 12.8 nan
4.2 12.8 nan
4.4 12.8 nan
4.6000000000000005 12.8 nan
4.800000000000001 12.8 nan
5.000000000000001 12.8 nan
5.2 12.8 nan
5.4 12.8 nan
5.6000000000000005 12.8 nan
5.800000000000001 12.8 nan
6.000000000000001 12.8 nan
6.2 12.8 -0.007086731287366482
6.4 12.8 -0.00718913958839143
6.6000000000000005 12.8 -0.007299940656859256
6.800000000000001 12.8 -0.007388173671580124
7.000000000000001 12.8 -0.007465242591893793
7.2 12.8 -0.007566265261665854
7.4 12.8 -0.00762806959659554
7.6000000000000005 12.8 -0.007713084684562565
7.800000000000001 12.8 -0.007830672417433668
8.0 12.8 -0.007955976611577624
8.2 12.8 -0.008107499846585662
8.4 12.8 -0.008420362777703742
8.6 12.8 -0.009195435093418072
8.799999999999999 12.8 -0.00961001098418062
9.0 12.8 -0.009777054567415993
9.2 12.8 -0.009774109052225212
9.4 12.8 -0.009653662506159419
9.6 12.8 -0.009653545707567417
9.8 12.8 -0.00923596274848699



==> figures/data/Residue_map_3.dat <==
0.2 0.2 0.050441881749127296
0.4 0.2 0.05263415926866296
0.6000000000000001 0.2 0.053843079765327415
0.8 0.2 0.054429051030850474
1.0 0.2 0.05507519838888681
1.2 0.2 0.05528048711255818
1.4000000000000001 0.2 0.05572496747852713
1.6 0.2 0.05556133587476097
1.8 0.2 0.05467176200826146
2.0 0.2 0.05176526385308428
2.2 0.2 0.05623860250396735
2.4000000000000004 0.2 0.05688645112490106
2.6000000000000005 0.2 0.05744995547839348
2.8000000000000003 0.2 0.05719791796620883
3.0000000000000004 0.2 0.05741452215999903
3.2 0.2 0.05714430765403155
3.4000000000000004 0.2 0.056416505817423475
3.6000000000000005 0.2 0.05524748962435021
3.8000000000000003 0.2 0.05405876938895089
4.0 0.2 nan
4.2 0.2 nan
4.4 0.2 nan
4.6000000000000005 0.2 nan
4.800000000000001 0.2 nan
5.000000000000001 0.2 nan
5.2 0.2 nan
5.4 0.2 nan
5.6000000000000005 0.2 nan
5.800000000000001 0.2 nan
6.000000000000001 0.2 nan
6.2 0.2 nan
6.4 0.2 nan
6.6000000000000005 0.2 nan
6.800000000000001 0.2 nan
7.000000000000001 0.2 nan
7.2 0.2 nan
7.4 0.2 nan
7.6000000000000005 0.2 nan
7.800000000000001 0.2 nan
8.0 0.2 nan
8.2 0.2 nan
8.4 0.2 nan
8.6 0.2 nan
8.799999999999999 0.2 nan
9.0 0.2 nan
9.2 0.2 nan
9.4 0.2 nan
9.6 0.2 nan
9.8 0.2 nan

0.2 0.4 0.050237939734383064
0.4 0.4 0.05218141791799683
0.6000000000000001 0.4 0.054092910423014895
0.8 0.4 0.05450663148795693
1.0 0.4 0.055481196269977814
1.2 0.4 0.056175770258123994
1.4000000000000001 0.4 0.05634293241572222
1.6 0.4 0.05582984779951812
1.8 0.4 0.05500114836616386
2.0 0.4 0.05245413315608316
2.2 0.4 0.055626263728439526
2.4000000000000004 0.4 0.05725769604022207
2.6000000000000005 0.4 0.05812476052265616
2.8000000000000003 0.4 0.0582953865723014
3.0000000000000004 0.4 0.05801031255435932
3.2 0.4 0.05712969078761115
3.4000000000000004 0.4 0.057020492557472824
3.6000000000000005 0.4 0.05526913319151989
3.8000000000000003 0.4 0.053515546184363195
4.0 0.4 nan
4.2 0.4 nan
4.4 0.4 nan
4.6000000000000005 0.4 nan
4.800000000000001 0.4 nan
5.000000000000001 0.4 nan
5.2 0.4 nan
5.4 0.4 nan
5.6000000000000005 0.4 nan
5.800000000000001 0.4 nan
6.000000000000001 0.4 nan
6.2 0.4 nan
6.4 0.4 nan
6.6000000000000005 0.4 nan
6.800000000000001 0.4 nan
7.000000000000001 0.4 nan
7.2 0.4 nan
7.4 0.4 nan
7.6000000000000005 0.4 nan
7.800000000000001 0.4 nan
8.0 0.4 nan
8.2 0.4 nan
8.4 0.4 nan
8.6 0.4 nan
8.799999999999999 0.4 nan
9.0 0.4 nan
9.2 0.4 nan
9.4 0.4 nan
9.6 0.4 nan
9.8 0.4 nan

0.2 0.6000000000000001 0.04939417775562597
0.4 0.6000000000000001 0.05220866944715994
0.6000000000000001 0.6000000000000001 0.0546540004392784
0.8 0.6000000000000001 0.055296154394276924
1.0 0.6000000000000001 0.05649188084057926
1.2 0.6000000000000001 0.05724728507222821
1.4000000000000001 0.6000000000000001 0.0571643885330287
1.6 0.6000000000000001 0.05673462831484175
1.8 0.6000000000000001 0.05576400695483434
2.0 0.6000000000000001 0.05379647029846972
2.2 0.6000000000000001 0.05643039244104252
2.4000000000000004 0.6000000000000001 0.05787856643404087
2.6000000000000005 0.6000000000000001 0.058684818097924425
2.8000000000000003 0.6000000000000001 0.05847363254352844
3.0000000000000004 0.6000000000000001 0.058305415489714865
3.2 0.6000000000000001 0.058193471796794884
3.4000000000000004 0.6000000000000001 0.05744839815608065
3.6000000000000005 0.6000000000000001 0.055612025902801794
3.8000000000000003 0.6000000000000001 0.05306479010025212
4.0 0.6000000000000001 nan
4.2 0.6000000000000001 nan
4.4 0.6000000000000001 nan
4.6000000000000005 0.6000000000000001 nan
4.800000000000001 0.6000000000000001 nan
5.000000000000001 0.6000000000000001 nan
5.2 0.6000000000000001 nan
5.4 0.6000000000000001 nan
5.6000000000000005 0.6000000000000001 nan
5.800000000000001 0.6000000000000001 nan
6.000000000000001 0.6000000000000001 nan
6.2 0.6000000000000001 nan
6.4 0.6000000000000001 nan
6.6000000000000005 0.6000000000000001 nan
6.800000000000001 0.6000000000000001 nan
7.000000000000001 0.6000000000000001 nan
7.2 0.6000000000000001 nan
7.4 0.6000000000000001 nan
7.6000000000000005 0.6000000000000001 nan
7.800000000000001 0.6000000000000001 nan
8.0 0.6000000000000001 nan
8.2 0.6000000000000001 nan
8.4 0.6000000000000001 nan
8.6 0.6000000000000001 nan
8.799999999999999 0.6000000000000001 nan
9.0 0.6000000000000001 nan
9.2 0.6000000000000001 nan
9.4 0.6000000000000001 nan
9.6 0.6000000000000001 nan
9.8 0.6000000000000001 nan

0.2 0.8 0.04980418873982443
0.4 0.8 0.052436989264813404
0.6000000000000001 0.8 0.05434893306815191
0.8 0.8 0.05610938966548649
1.0 0.8 0.05708900703606895
1.2 0.8 0.0571131173729828
1.4000000000000001 0.8 0.05747718986552886
1.6 0.8 0.05757545797392697
1.8 0.8 0.05592978649302319
2.0 0.8 0.054437104863196285
2.2 0.8 0.056242607336172395
2.4000000000000004 0.8 0.058144410746312415
2.6000000000000005 0.8 0.0589418666870164
2.8000000000000003 0.8 0.05842235108733119
3.0000000000000004 0.8 0.058877691889487015
3.2 0.8 0.05852291963154828
3.4000000000000004 0.8 0.0574950191294952
3.6000000000000005 0.8 0.05646921314546158
3.8000000000000003 0.8 0.05380708001804948
4.0 0.8 nan
4.2 0.8 nan
4.4 0.8 nan
4.6000000000000005 0.8 nan
4.800000000000001 0.8 nan
5.000000000000001 0.8 nan
5.2 0.8 nan
5.4 0.8 nan
5.6000000000000005 0.8 nan
5.800000000000001 0.8 nan
6.000000000000001 0.8 nan
6.2 0.8 nan
6.4 0.8 nan
6.6000000000000005 0.8 nan
6.800000000000001 0.8 nan
7.000000000000001 0.8 nan
7.2 0.8 nan
7.4 0.8 nan
7.6000000000000005 0.8 nan
7.800000000000001 0.8 nan
8.0 0.8 nan
8.2 0.8 nan
8.4 0.8 nan
8.6 0.8 nan
8.799999999999999 0.8 nan
9.0 0.8 nan
9.2 0.8 nan
9.4 0.8 nan
9.6 0.8 nan
9.8 0.8 nan

0.2 1.0 0.05040971768754176
0.4 1.0 0.052823632596830136
0.6000000000000001 1.0 0.05455482801495592
0.8 1.0 0.05625602562271525
1.0 1.0 0.057827384160779725
1.2 1.0 0.05839619098861492
1.4000000000000001 1.0 0.05816748911294264
1.6 1.0 0.0571272951215548
1.8 1.0 0.05634678463522328
2.0 1.0 0.054911695473427356
2.2 1.0 0.0571035177097514
2.4000000000000004 1.0 0.05793702667280489
2.6000000000000005 1.0 0.05890873074850438
2.8000000000000003 1.0 0.059023337097088374
3.0000000000000004 1.0 0.058205176484769965
3.2 1.0 0.058759311598472135
3.4000000000000004 1.0 0.057542918496484324
3.6000000000000005 1.0 0.05662001903321176
3.8000000000000003 1.0 0.05462391133775759
4.0 1.0 nan
4.2 1.0 nan
4.4 1.0 nan
4.6000000000000005 1.0 nan
4.800000000000001 1.0 nan
5.000000000000001 1.0 nan
5.2 1.0 nan
5.4 1.0 nan
5.6000000000000005 1.0 nan
5.800000000000001 1.0 nan
6.000000000000001 1.0 nan
6.2 1.0 nan
6.4 1.0 nan
6.6000000000000005 1.0 nan
6.800000000000001 1.0 nan
7.000000000000001 1.0 nan
7.2 1.0 nan
7.4 1.0 nan
7.6000000000000005 1.0 nan
7.800000000000001 1.0 nan
8.0 1.0 nan
8.2 1.0 nan
8.4 1.0 nan
8.6 1.0 nan
8.799999999999999 1.0 nan
9.0 1.0 nan
9.2 1.0 nan
9.4 1.0 nan
9.6 1.0 nan
9.8 1.0 nan

0.2 1.2 0.050137431681073284
0.4 1.2 0.053218052803611623
0.6000000000000001 1.2 0.055388503904014195
0.8 1.2 0.056519857846846065
1.0 1.2 0.05761880092226536
1.2 1.2 0.05851042047009825
1.4000000000000001 1.2 0.05842413139178241
1.6 1.2 0.05823291795283234
1.8 1.2 0.0571434132366128
2.0 1.2 0.05527934366415075
2.2 1.2 0.05707149767907018
2.4000000000000004 1.2 0.05790717642492204
2.6000000000000005 1.2 0.05867537577162764
2.8000000000000003 1.2 0.05917557436500981
3.0000000000000004 1.2 0.058689609685566586
3.2 1.2 0.059268479454769506
3.4000000000000004 1.2 0.05752432666969829
3.6000000000000005 1.2 0.056492405085069496
3.8000000000000003 1.2 0.05592937446603861
4.0 1.2 nan
4.2 1.2 nan
4.4 1.2 nan
4.6000000000000005 1.2 nan
4.800000000000001 1.2 nan
5.000000000000001 1.2 nan
5.2 1.2 nan
5.4 1.2 nan
5.6000000000000005 1.2 nan
5.800000000000001 1.2 nan
6.000000000000001 1.2 nan
6.2 1.2 nan
6.4 1.2 nan
6.6000000000000005 1.2 nan
6.800000000000001 1.2 nan
7.000000000000001 1.2 nan
7.2 1.2 nan
7.4 1.2 nan
7.6000000000000005 1.2 nan
7.800000000000001 1.2 nan
8.0 1.2 nan
8.2 1.2 nan
8.4 1.2 nan
8.6 1.2 nan
8.799999999999999 1.2 nan
9.0 1.2 nan
9.2 1.2 nan
9.4 1.2 nan
9.6 1.2 nan
9.8 1.2 nan

0.2 1.4000000000000001 0.05121655018604962
0.4 1.4000000000000001 0.05359668322808211
0.6000000000000001 1.4000000000000001 0.055709207687326644
0.8 1.4000000000000001 0.057326839031323275
1.0 1.4000000000000001 0.058269735165192973
1.2 1.4000000000000001 0.05871378813187151
1.4000000000000001 1.4000000000000001 0.05852510356950939
1.6 1.4000000000000001 0.058454880385789235
1.8 1.4000000000000001 0.057652172151980256
2.0 1.4000000000000001 0.05544961218401614
2.2 1.4000000000000001 0.05759809722946197
2.4000000000000004 1.4000000000000001 0.05846397443181542
2.6000000000000005 1.4000000000000001 0.05884631095001953
2.8000000000000003 1.4000000000000001 0.05919802419430461
3.0000000000000004 1.4000000000000001 0.05931823626546369
3.2 1.4000000000000001 0.05878243485538754
3.4000000000000004 1.4000000000000001 0.05810427930648659
3.6000000000000005 1.4000000000000001 0.05754027357183818
3.8000000000000003 1.4000000000000001 0.05572179856282391
4.0 1.4000000000000001 nan
4.2 1.4000000000000001 nan
4.4 1.4000000000000001 nan
4.6000000000000005 1.4000000000000001 nan
4.800000000000001 1.4000000000000001 nan
5.000000000000001 1.4000000000000001 nan
5.2 1.4000000000000001 nan
5.4 1.4000000000000001 nan
5.6000000000000005 1.4000000000000001 nan
5.800000000000001 1.4000000000000001 nan
6.000000000000001 1.4000000000000001 nan
6.2 1.4000000000000001 nan
6.4 1.4000000000000001 nan
6.6000000000000005 1.4000000000000001 nan
6.800000000000001 1.4000000000000001 nan
7.000000000000001 1.4000000000000001 nan
7.2 1.4000000000000001 nan
7.4 1.4000000000000001 nan
7.6000000000000005 1.4000000000000001 nan
7.800000000000001 1.4000000000000001 nan
8.0 1.4000000000000001 nan
8.2 1.4000000000000001 nan
8.4 1.4000000000000001 nan
8.6 1.4000000000000001 nan
8.799999999999999 1.4000000000000001 nan
9.0 1.4000000000000001 nan
9.2 1.4000000000000001 nan
9.4 1.4000000000000001 nan
9.6 1.4000000000000001 nan
9.8 1.4000000000000001 nan

0.2 1.6 0.052096139045429
0.4 1.6 0.05461278169223463
0.6000000000000001 1.6 0.056516982164912445
0.8 1.6 0.05798775237440203
1.0 1.6 0.058773562309869756
1.2 1.6 0.059471708117205674
1.4000000000000001 1.6 0.05866452234532546
1.6 1.6 0.05898802128502811
1.8 1.6 0.0574792021438683
2.0 1.6 0.05652487989576415
2.2 1.6 0.057672766635472744
2.4000000000000004 1.6 0.0591256282031887
2.6000000000000005 1.6 0.0590246487381569
2.8000000000000003 1.6 0.059622566305977266
3.0000000000000004 1.6 0.05946833092953263
3.2 1.6 0.059379328669457734
3.4000000000000004 1.6 0.05849610247523368
3.6000000000000005 1.6 0.05759835805574711
3.8000000000000003 1.6 0.05626351694765309
4.0 1.6 nan
4.2 1.6 nan
4.4 1.6 nan
4.6000000000000005 1.6 nan
4.800000000000001 1.6 nan
5.000000000000001 1.6 nan
5.2 1.6 nan
5.4 1.6 nan
5.6000000000000005 1.6 nan
5.800000000000001 1.6 nan
6.000000000000001 1.6 nan
6.2 1.6 nan
6.4 1.6 nan
6.6000000000000005 1.6 nan
6.800000000000001 1.6 nan
7.000000000000001 1.6 nan
7.2 1.6 nan
7.4 1.6 nan
7.6000000000000005 1.6 nan
7.800000000000001 1.6 nan
8.0 1.6 nan
8.2 1.6 nan
8.4 1.6 nan
8.6 1.6 nan
8.799999999999999 1.6 nan
9.0 1.6 nan
9.2 1.6 nan
9.4 1.6 nan
9.6 1.6 nan
9.8 1.6 nan

0.2 1.8 0.0526287926214191
0.4 1.8 0.055324472179076184
0.6000000000000001 1.8 0.057105389604296036
0.8 1.8 0.05840626362324083
1.0 1.8 0.05882323689736907
1.2 1.8 0.05957520185846215
1.4000000000000001 1.8 0.059040985940339616
1.6 1.8 0.05867586445347037
1.8 1.8 0.05797541220785146
2.0 1.8 0.05623446183136835
2.2 1.8 0.057294109286789824
2.4000000000000004 1.8 0.058765409329847314
2.6000000000000005 1.8 0.058294777213403565
2.8000000000000003 1.8 0.058632744423632914
3.0000000000000004 1.8 0.05900174191117079
3.2 1.8 0.05864832695167527
3.4000000000000004 1.8 0.058009256368054804
3.6000000000000005 1.8 0.05787967928603201
3.8000000000000003 1.8 0.056195493238157763
4.0 1.8 nan
4.2 1.8 nan
4.4 1.8 nan
4.6000000000000005 1.8 nan
4.800000000000001 1.8 nan
5.000000000000001 1.8 nan
5.2 1.8 nan
5.4 1.8 nan
5.6000000000000005 1.8 nan
5.800000000000001 1.8 nan
6.000000000000001 1.8 nan
6.2 1.8 nan
6.4 1.8 nan
6.6000000000000005 1.8 nan
6.800000000000001 1.8 nan
7.000000000000001 1.8 nan
7.2 1.8 nan
7.4 1.8 nan
7.6000000000000005 1.8 nan
7.800000000000001 1.8 nan
8.0 1.8 nan
8.2 1.8 nan
8.4 1.8 nan
8.6 1.8 nan
8.799999999999999 1.8 nan
9.0 1.8 nan
9.2 1.8 nan
9.4 1.8 nan
9.6 1.8 nan
9.8 1.8 nan

0.2 2.0 0.05384326463419021
0.4 2.0 0.05673895636160476
0.6000000000000001 2.0 0.058672445939894645
0.8 2.0 0.059635980474172845
1.0 2.0 0.06033646248554645
1.2 2.0 0.059511835305387846
1.4000000000000001 2.0 0.05999205164248036
1.6 2.0 0.05937914831410458
1.8 2.0 0.05916764542575421
2.0 2.0 0.05700536410717743
2.2 2.0 0.0577952377262559
2.4000000000000004 2.0 0.058831620700525604
2.6000000000000005 2.0 0.05885006261881822
2.8000000000000003 2.0 0.05897060570204608
3.0000000000000004 2.0 0.059023330018225253
3.2 2.0 0.05895624874648128
3.4000000000000004 2.0 0.05775720132616665
3.6000000000000005 2.0 0.058033370091128314
3.8000000000000003 2.0 0.05683792747019569
4.0 2.0 nan
4.2 2.0 nan
4.4 2.0 nan
4.6000000000000005 2.0 nan
4.800000000000001 2.0 nan
5.000000000000001 2.0 nan
5.2 2.0 nan
5.4 2.0 nan
5.6000000000000005 2.0 nan
5.800000000000001 2.0 nan
6.000000000000001 2.0 nan
6.2 2.0 nan
6.4 2.0 nan
6.6000000000000005 2.0 nan
6.800000000000001 2.0 nan
7.000000000000001 2.0 nan
7.2 2.0 nan
7.4 2.0 nan
7.6000000000000005 2.0 nan
7.800000000000001 2.0 nan
8.0 2.0 nan
8.2 2.0 nan
8.4 2.0 nan
8.6 2.0 nan
8.799999999999999 2.0 nan
9.0 2.0 nan
9.2 2.0 nan
9.4 2.0 nan
9.6 2.0 nan
9.8 2.0 nan

0.2 2.2 0.05512472646886391
0.4 2.2 0.05721389505220326
0.6000000000000001 2.2 0.05895809873068538
0.8 2.2 0.06023854040110438
1.0 2.2 0.061054027480729176
1.2 2.2 0.06085061250829322
1.4000000000000001 2.2 0.060245490279867045
1.6 2.2 0.06003172461407956
1.8 2.2 0.0589387887961364
2.0 2.2 0.057240713974104365
2.2 2.2 0.058867485506903273
2.4000000000000004 2.2 0.05863560967545658
2.6000000000000005 2.2 0.05893818083729414
2.8000000000000003 2.2 0.05897871671278749
3.0000000000000004 2.2 0.05901697009515487
3.2 2.2 0.05794853319555243
3.4000000000000004 2.2 0.057145866633684615
3.6000000000000005 2.2 0.05753833383818773
3.8000000000000003 2.2 0.05610514982555496
4.0 2.2 nan
4.2 2.2 -0.07657472740251585
4.4 2.2 -0.06287736154848927
4.6000000000000005 2.2 -0.056317677398472994
4.800000000000001 2.2 -0.05132539563114195
5.000000000000001 2.2 -0.05232479744913666
5.2 2.2 -0.050977214015166285
5.4 2.2 -0.05066178227107886
5.6000000000000005 2.2 -0.04889340157436285
5.800000000000001 2.2 -0.0489838806547537
6.000000000000001 2.2 -0.04863813853168627
6.2 2.2 -0.04113256630390359
6.4 2.2 -0.04373945941003147
6.6000000000000005 2.2 -0.0460867295987245
6.800000000000001 2.2 -0.045159151180026426
7.000000000000001 2.2 -0.04680489962883802
7.2 2.2 -0.046941295936966186
7.4 2.2 -0.04720311799279556
7.6000000000000005 2.2 -0.045383117037323555
7.800000000000001 2.2 -0.04446678293377619
8.0 2.2 -0.04177554618141137
8.2 2.2 -0.0382365302350577
8.4 2.2 -0.03417136318019308
8.6 2.2 -0.03148929333185437
8.799999999999999 2.2 -0.031673156643983756
9.0 2.2 -0.031395885329128626
9.2 2.2 -0.030137891253269267
9.4 2.2 -0.031654338876148436
9.6 2.2 -0.029207183305983944
9.8 2.2 -0.0252921081738124

0.2 2.4000000000000004 0.05706898457776594
0.4 2.4000000000000004 0.05982437111582794
0.6000000000000001 2.4000000000000004 0.061119376016627286
0.8 2.4000000000000004 0.0623202084812019
1.0 2.4000000000000004 0.06225831499870204
1.2 2.4000000000000004 0.062209202663686125
1.4000000000000001 2.4000000000000004 0.06159003981822377
1.6 2.4000000000000004 0.061024621203241695
1.8 2.4000000000000004 0.05971969390990205
2.0 2.4000000000000004 0.05779965858246641
2.2 2.4000000000000004 0.05903830751857483
2.4000000000000004 2.4000000000000004 0.059387626063047316
2.6000000000000005 2.4000000000000004 0.05999410123068714
2.8000000000000003 2.4000000000000004 0.0594352733916051
3.0000000000000004 2.4000000000000004 0.0589160910374559
3.2 2.4000000000000004 0.05752818187008223
3.4000000000000004 2.4000000000000004 0.05627807431676472
3.6000000000000005 2.4000000000000004 0.05603267347047491
3.8000000000000003 2.4000000000000004 0.055935442424311275
4.0 2.4000000000000004 nan
4.2 2.4000000000000004 -0.07494668154630538
4.4 2.4000000000000004 -0.061205530078456576
4.6000000000000005 2.4000000000000004 -0.05279212904547658
4.800000000000001 2.4000000000000004 -0.05174341074613915
5.000000000000001 2.4000000000000004 -0.05150857490749456
5.2 2.4000000000000004 -0.05139853863617098
5.4 2.4000000000000004 -0.05157250370188291
5.6000000000000005 2.4000000000000004 -0.0509176677170654
5.800000000000001 2.4000000000000004 -0.04947685117676035
6.000000000000001 2.4000000000000004 -0.04920456933003632
6.2 2.4000000000000004 -0.044874824811142855
6.4 2.4000000000000004 -0.046113058232430566
6.6000000000000005 2.4000000000000004 -0.04910939201102118
6.800000000000001 2.4000000000000004 -0.05006553287181068
7.000000000000001 2.4000000000000004 -0.05217004147703619
7.2 2.4000000000000004 -0.051512578550721375
7.4 2.4000000000000004 -0.0515306565409648
7.6000000000000005 2.4000000000000004 -0.04901887055890703
7.800000000000001 2.4000000000000004 -0.048315822358661095
8.0 2.4000000000000004 -0.046290512314537055
8.2 2.4000000000000004 -0.042995144388378204
8.4 2.4000000000000004 -0.03987159331421692
8.6 2.4000000000000004 -0.03773173027754206
8.799999999999999 2.4000000000000004 -0.03517450548428189
9.0 2.4000000000000004 -0.034438532078320025
9.2 2.4000000000000004 -0.03108200730714166
9.4 2.4000000000000004 -0.028405049154808917
9.6 2.4000000000000004 -0.028226061069882735
9.8 2.4000000000000004 -0.024120153121271786

0.2 2.6000000000000005 0.05987764075938331
0.4 2.6000000000000005 0.06201297020247622
0.6000000000000001 2.6000000000000005 0.0635682692387951
0.8 2.6000000000000005 0.06367156728047393
1.0 2.6000000000000005 0.063690164506846
1.2 2.6000000000000005 0.06335810035643566
1.4000000000000001 2.6000000000000005 0.06287582985464531
1.6 2.6000000000000005 0.06260757433575011
1.8 2.6000000000000005 0.06109406735406785
2.0 2.6000000000000005 0.058901360353891666
2.2 2.6000000000000005 0.060134131422725556
2.4000000000000004 2.6000000000000005 0.05985636349585711
2.6000000000000005 2.6000000000000005 0.060288908831565485
2.8000000000000003 2.6000000000000005 0.05915583335672638
3.0000000000000004 2.6000000000000005 0.05894885691263807
3.2 2.6000000000000005 0.05733820350014062
3.4000000000000004 2.6000000000000005 0.0559076220337956
3.6000000000000005 2.6000000000000005 0.054240776381328945
3.8000000000000003 2.6000000000000005 0.05327111742573513
4.0 2.6000000000000005 nan
4.2 2.6000000000000005 -0.058872707152899995
4.4 2.6000000000000005 -0.048684170280407175
4.6000000000000005 2.6000000000000005 -0.04663794594408559
4.800000000000001 2.6000000000000005 -0.046695529897737086
5.000000000000001 2.6000000000000005 -0.048514649711915825
5.2 2.6000000000000005 -0.05044722329041918
5.4 2.6000000000000005 -0.05036840616864774
5.6000000000000005 2.6000000000000005 -0.05206570189336866
5.800000000000001 2.6000000000000005 -0.05074213178171269
6.000000000000001 2.6000000000000005 -0.04634539093727892
6.2 2.6000000000000005 -0.04530479423569971
6.4 2.6000000000000005 -0.047961381098256116
6.6000000000000005 2.6000000000000005 -0.05049749774823369
6.800000000000001 2.6000000000000005 -0.05108308616759135
7.000000000000001 2.6000000000000005 -0.05319339218471315
7.2 2.6000000000000005 -0.052694201538960234
7.4 2.6000000000000005 -0.052969917161425004
7.6000000000000005 2.6000000000000005 -0.051828110256891165
7.800000000000001 2.6000000000000005 -0.049098587505088304
8.0 2.6000000000000005 -0.04762385681179537
8.2 2.6000000000000005 -0.04553728065596433
8.4 2.6000000000000005 -0.04180513538344014
8.6 2.6000000000000005 -0.036592315258399344
8.799999999999999 2.6000000000000005 -0.03524819083806479
9.0 2.6000000000000005 -0.03338038084490624
9.2 2.6000000000000005 -0.030984283015269745
9.4 2.6000000000000005 -0.03013733979976028
9.6 2.6000000000000005 -0.027230295735864597
9.8 2.6000000000000005 -0.025245219493771374

0.2 2.8000000000000003 0.0632741392274328
0.4 2.8000000000000003 0.06396303162252545
0.6000000000000001 2.8000000000000003 0.06475244236455961
0.8 2.8000000000000003 0.0653196930152248
1.0 2.8000000000000003 0.06497971359420489
1.2 2.8000000000000003 0.06441201096623109
1.4000000000000001 2.8000000000000003 0.06409143553820836
1.6 2.8000000000000003 0.06349407986125821
1.8 2.8000000000000003 0.06190874347869706
2.0 2.8000000000000003 0.059765940411741374
2.2 2.8000000000000003 0.06076280117160562
2.4000000000000004 2.8000000000000003 0.06029545764198163
2.6000000000000005 2.8000000000000003 0.06065411789426327
2.8000000000000003 2.8000000000000003 0.05952977495961725
3.0000000000000004 2.8000000000000003 0.058049961143678594
3.2 2.8000000000000003 0.05718860903819506
3.4000000000000004 2.8000000000000003 0.05403561035949504
3.6000000000000005 2.8000000000000003 0.05148976738748204
3.8000000000000003 2.8000000000000003 0.04671749837981416
4.0 2.8000000000000003 nan
4.2 2.8000000000000003 -0.02148852312303395
4.4 2.8000000000000003 -0.031117538503304454
4.6000000000000005 2.8000000000000003 -0.036999089574902146
4.800000000000001 2.8000000000000003 -0.042102611220396824
5.000000000000001 2.8000000000000003 -0.04552904232326023
5.2 2.8000000000000003 -0.0484817014505969
5.4 2.8000000000000003 -0.04900132558632949
5.6000000000000005 2.8000000000000003 -0.05021834002123837
5.800000000000001 2.8000000000000003 -0.04941424757064512
6.000000000000001 2.8000000000000003 -0.04846965048392715
6.2 2.8000000000000003 -0.04602929205856314
6.4 2.8000000000000003 -0.047224142435682154
6.6000000000000005 2.8000000000000003 -0.051002788896933104
6.800000000000001 2.8000000000000003 -0.0516741428946689
7.000000000000001 2.8000000000000003 -0.053230844753913084
7.2 2.8000000000000003 -0.054620416424607944
7.4 2.8000000000000003 -0.0531034340930706
7.6000000000000005 2.8000000000000003 -0.05110587341630098
7.800000000000001 2.8000000000000003 -0.0494434155232251
8.0 2.8000000000000003 -0.04734493683021499
8.2 2.8000000000000003 -0.04508158878112381
8.4 2.8000000000000003 -0.040925754826090226
8.6 2.8000000000000003 -0.038544573493375804
8.799999999999999 2.8000000000000003 -0.03469536909789661
9.0 2.8000000000000003 -0.03392047501374341
9.2 2.8000000000000003 -0.031677920974749904
9.4 2.8000000000000003 -0.02848990611468909
9.6 2.8000000000000003 -0.02737597226679767
9.8 2.8000000000000003 -0.025613194685244645

0.2 3.0000000000000004 0.06383483564808946
0.4 3.0000000000000004 0.06420889975032525
0.6000000000000001 3.0000000000000004 0.06483318253901921
0.8 3.0000000000000004 0.0644093336506864
1.0 3.0000000000000004 0.06436615181485399
1.2 3.0000000000000004 0.06419808174381675
1.4000000000000001 3.0000000000000004 0.06349616084752625
1.6 3.0000000000000004 0.06308238218870102
1.8 3.0000000000000004 0.061136024268868744
2.0 3.0000000000000004 0.05868719144157108
2.2 3.0000000000000004 0.05938368084216879
2.4000000000000004 3.0000000000000004 0.05942190465073936
2.6000000000000005 3.0000000000000004 0.059105624184645995
2.8000000000000003 3.0000000000000004 0.058062517856033426
3.0000000000000004 3.0000000000000004 0.056953563587601466
3.2 3.0000000000000004 0.055183541016569665
3.4000000000000004 3.0000000000000004 0.05280683458027091
3.6000000000000005 3.0000000000000004 0.048481152011196925
3.8000000000000003 3.0000000000000004 0.04324902338301194
4.0 3.0000000000000004 nan
4.2 3.0000000000000004 0.00045676700533519443
4.4 3.0000000000000004 -0.020280828308271888
4.6000000000000005 3.0000000000000004 -0.03097109001143275
4.800000000000001 3.0000000000000004 -0.03923949875282361
5.000000000000001 3.0000000000000004 -0.04409818523695779
5.2 3.0000000000000004 -0.04780728868962405
5.4 3.0000000000000004 -0.049145508818576655
5.6000000000000005 3.0000000000000004 -0.04976379297217987
5.800000000000001 3.0000000000000004 -0.04767591110117755
6.000000000000001 3.0000000000000004 -0.04741540185328828
6.2 3.0000000000000004 -0.04598370010317001
6.4 3.0000000000000004 -0.04640398706022313
6.6000000000000005 3.0000000000000004 -0.04968862922412705
6.800000000000001 3.0000000000000004 -0.05213190206406555
7.000000000000001 3.0000000000000004 -0.05331426818934029
7.2 3.0000000000000004 -0.05435212377568269
7.4 3.0000000000000004 -0.053480030018465276
7.6000000000000005 3.0000000000000004 -0.05197381111048796
7.800000000000001 3.0000000000000004 -0.05017186980043138
8.0 3.0000000000000004 -0.049476355372973964
8.2 3.0000000000000004 -0.045606472242990775
8.4 3.0000000000000004 -0.04368141637430529
8.6 3.0000000000000004 -0.03846116357353145
8.799999999999999 3.0000000000000004 -0.036485958368214944
9.0 3.0000000000000004 -0.03308434129790224
9.2 3.0000000000000004 -0.02995142848146489
9.4 3.0000000000000004 -0.028418648107672098
9.6 3.0000000000000004 -0.025816802694030763
9.8 3.0000000000000004 -0.023466756425983542

0.2 3.2 0.06431117543350083
0.4 3.2 0.064617283310808
0.6000000000000001 3.2 0.06465296135990548
0.8 3.2 0.06497796714266156
1.0 3.2 0.06461506290996637
1.2 3.2 0.06434152628640157
1.4000000000000001 3.2 0.0631688076408296
1.6 3.2 0.06220599383847348
1.8 3.2 0.06064087113427885
2.0 3.2 0.0580542915869402
2.2 3.2 0.058795302993352415
2.4000000000000004 3.2 0.058451425560053505
2.6000000000000005 3.2 0.058620160974163005
2.8000000000000003 3.2 0.0580123207023255
3.0000000000000004 3.2 0.055424168472311706
3.2 3.2 0.053856179169046246
3.4000000000000004 3.2 0.051408559896126145
3.6000000000000005 3.2 0.04716564675523746
3.8000000000000003 3.2 0.04147084438763338
4.0 3.2 nan
4.2 3.2 0.008284155893771397
4.4 3.2 -0.013744883928380422
4.6000000000000005 3.2 -0.02737076814767833
4.800000000000001 3.2 -0.03496658113294687
5.000000000000001 3.2 -0.042062969747626626
5.2 3.2 -0.046052878550037826
5.4 3.2 -0.047753362898089874
5.6000000000000005 3.2 -0.049383102984699445
5.800000000000001 3.2 -0.04741445722906279
6.000000000000001 3.2 -0.04590446207489967
6.2 3.2 -0.045432566838514925
6.4 3.2 -0.04749958253823247
6.6000000000000005 3.2 -0.049076426732792514
6.800000000000001 3.2 -0.05260076702576482
7.000000000000001 3.2 -0.053890533216974054
7.2 3.2 -0.05362387235695994
7.4 3.2 -0.052016376285635636
7.6000000000000005 3.2 -0.05226798674725451
7.800000000000001 3.2 -0.052738290130206054
8.0 3.2 -0.04945909404708314
8.2 3.2 -0.04672094610303494
8.4 3.2 -0.04422074365343388
8.6 3.2 -0.03931272969434063
8.799999999999999 3.2 -0.03626048570756034
9.0 3.2 -0.0332078901424668
9.2 3.2 -0.029552619464847774
9.4 3.2 -0.028304291508222744
9.6 3.2 -0.026868069070355573
9.8 3.2 -0.0251572061059664

0.2 3.4000000000000004 0.06427343190580224
0.4 3.4000000000000004 0.06548092350628171
0.6000000000000001 3.4000000000000004 0.06469930816372475
0.8 3.4000000000000004 0.06508231501349537
1.0 3.4000000000000004 0.06453995023804343
1.2 3.4000000000000004 0.06449655263820889
1.4000000000000001 3.4000000000000004 0.06365336027625115
1.6 3.4000000000000004 0.06247691143798461
1.8 3.4000000000000004 0.06071560476864533
2.0 3.4000000000000004 0.05831596967158402
2.2 3.4000000000000004 0.05923386863041471
2.4000000000000004 3.4000000000000004 0.05868708688753859
2.6000000000000005 3.4000000000000004 0.05884421204020109
2.8000000000000003 3.4000000000000004 0.057417392969433496
3.0000000000000004 3.4000000000000004 0.05564663665863937
3.2 3.4000000000000004 0.053795036694093364
3.4000000000000004 3.4000000000000004 0.05088184759614118
3.6000000000000005 3.4000000000000004 0.04639856909812046
3.8000000000000003 3.4000000000000004 0.041653569644060306
4.0 3.4000000000000004 nan
4.2 3.4000000000000004 0.010728651202458504
4.4 3.4000000000000004 -0.00826834392838072
4.6000000000000005 3.4000000000000004 -0.023273346379632756
4.800000000000001 3.4000000000000004 -0.03218428092413721
5.000000000000001 3.4000000000000004 -0.04226878757085928
5.2 3.4000000000000004 -0.04609237731220178
5.4 3.4000000000000004 -0.04775521686587019
5.6000000000000005 3.4000000000000004 -0.04736548799330954
5.800000000000001 3.4000000000000004 -0.047249386370153766
6.000000000000001 3.4000000000000004 -0.04677127768496863
6.2 3.4000000000000004 -0.04421560808325878
6.4 3.4000000000000004 -0.04726702201010345
6.6000000000000005 3.4000000000000004 -0.04968504148884668
6.800000000000001 3.4000000000000004 -0.052917659692145944
7.000000000000001 3.4000000000000004 -0.05226089743090064
7.2 3.4000000000000004 -0.0523331798273191
7.4 3.4000000000000004 -0.05347900069424057
7.6000000000000005 3.4000000000000004 -0.05266559228563498
7.800000000000001 3.4000000000000004 -0.05239087945274605
8.0 3.4000000000000004 -0.05057870271972344
8.2 3.4000000000000004 -0.04809772014788027
8.4 3.4000000000000004 -0.04412797742696014
8.6 3.4000000000000004 -0.03963318903926592
8.799999999999999 3.4000000000000004 -0.03684110963214667
9.0 3.4000000000000004 -0.03221110339006243
9.2 3.4000000000000004 -0.02928644065840159
9.4 3.4000000000000004 -0.02796801015698163
9.6 3.4000000000000004 -0.02525870606428687
9.8 3.4000000000000004 -0.02491453112194437

0.2 3.6000000000000005 0.06502776344303915
0.4 3.6000000000000005 0.06557239751320738
0.6000000000000001 3.6000000000000005 0.06567980801048144
0.8 3.6000000000000005 0.06634667865929826
1.0 3.6000000000000005 0.06497242309885826
1.2 3.6000000000000005 0.06501227594182601
1.4000000000000001 3.6000000000000005 0.06393513018068056
1.6 3.6000000000000005 0.06267904709378293
1.8 3.6000000000000005 0.06213793987661556
2.0 3.6000000000000005 0.05902167955427295
2.2 3.6000000000000005 0.060067870776309755
2.4000000000000004 3.6000000000000005 0.06055961310681699
2.6000000000000005 3.6000000000000005 0.05981412131902032
2.8000000000000003 3.6000000000000005 0.05847036348261955
3.0000000000000004 3.6000000000000005 0.057016246891695224
3.2 3.6000000000000005 0.054059019320696386
3.4000000000000004 3.6000000000000005 0.05176520552098179
3.6000000000000005 3.6000000000000005 0.04817857186087328
3.8000000000000003 3.6000000000000005 0.04259296541884804
4.0 3.6000000000000005 nan
4.2 3.6000000000000005 0.01118217689244293
4.4 3.6000000000000005 -0.008913120217790118
4.6000000000000005 3.6000000000000005 -0.02415008906654763
4.800000000000001 3.6000000000000005 -0.03374799940776147
5.000000000000001 3.6000000000000005 -0.04188989295502653
5.2 3.6000000000000005 -0.04541629711767347
5.4 3.6000000000000005 -0.047969245447238434
5.6000000000000005 3.6000000000000005 -0.05011225396074793
5.800000000000001 3.6000000000000005 -0.04982688613876322
6.000000000000001 3.6000000000000005 -0.04771243175582333
6.2 3.6000000000000005 -0.044424497801831976
6.4 3.6000000000000005 -0.04808716824187731
6.6000000000000005 3.6000000000000005 -0.049736556155419595
6.800000000000001 3.6000000000000005 -0.05227394680791946
7.000000000000001 3.6000000000000005 -0.05247914236234839
7.2 3.6000000000000005 -0.05197700655571128
7.4 3.6000000000000005 -0.05216225793907171
7.6000000000000005 3.6000000000000005 -0.051846609187338806
7.800000000000001 3.6000000000000005 -0.05239839887837011
8.0 3.6000000000000005 -0.05134583511592354
8.2 3.6000000000000005 -0.046082217601736156
8.4 3.6000000000000005 -0.04374040706144269
8.6 3.6000000000000005 -0.03941247326691455
8.799999999999999 3.6000000000000005 -0.03566382519719101
9.0 3.6000000000000005 -0.03318307676132645
9.2 3.6000000000000005 -0.027270693933974594
9.4 3.6000000000000005 -0.025870073304268493
9.6 3.6000000000000005 -0.025649128594106434
9.8 3.6000000000000005 -0.02305581485709421

0.2 3.8000000000000003 0.0652591558288244
0.4 3.8000000000000003 0.06611886126600264
0.6000000000000001 3.8000000000000003 0.0666155530271533
0.8 3.8000000000000003 0.06648349202420632
1.0 3.8000000000000003 0.0663760416278026
1.2 3.8000000000000003 0.06619948228232111
1.4000000000000001 3.8000000000000003 0.06556489364169531
1.6 3.8000000000000003 0.0644884659065312
1.8 3.8000000000000003 0.06261512609395975
2.0 3.8000000000000003 0.060494284038559866
2.2 3.8000000000000003 0.06080051835603168
2.4000000000000004 3.8000000000000003 0.0611266734142266
2.6000000000000005 3.8000000000000003 0.06127948493092287
2.8000000000000003 3.8000000000000003 0.06088266105399395
3.0000000000000004 3.8000000000000003 0.05875017468800211
3.2 3.8000000000000003 0.05716221430837146
3.4000000000000004 3.8000000000000003 0.05433120974778733
3.6000000000000005 3.8000000000000003 0.049504805974385
3.8000000000000003 3.8000000000000003 0.044026674155214794
4.0 3.8000000000000003 nan
4.2 3.8000000000000003 0.007679688706135086
4.4 3.8000000000000003 -0.014465547440858362
4.6000000000000005 3.8000000000000003 -0.02771969533470431
4.800000000000001 3.8000000000000003 -0.037502769296426236
5.000000000000001 3.8000000000000003 -0.04412084603903819
5.2 3.8000000000000003 -0.047597514829621344
5.4 3.8000000000000003 -0.05030907016869991
5.6000000000000005 3.8000000000000003 -0.050540008894478454
5.800000000000001 3.8000000000000003 -0.049915432560607896
6.000000000000001 3.8000000000000003 -0.049042057691290025
6.2 3.8000000000000003 -0.04599227622012556
6.4 3.8000000000000003 -0.04820109679363274
6.6000000000000005 3.8000000000000003 -0.05075861624251601
6.800000000000001 3.8000000000000003 -0.053481007342488805
7.000000000000001 3.8000000000000003 -0.055633584617232126
7.2 3.8000000000000003 -0.055812059460372515
7.4 3.8000000000000003 -0.054347752645037675
7.6000000000000005 3.8000000000000003 -0.053787484950342024
7.800000000000001 3.8000000000000003 -0.05332846435777236
8.0 3.8000000000000003 -0.05026933576556526
8.2 3.8000000000000003 -0.04720328986916227
8.4 3.8000000000000003 -0.04341991524073375
8.6 3.8000000000000003 -0.03824528809215663
8.799999999999999 3.8000000000000003 -0.03465914474089198
9.0 3.8000000000000003 -0.03166885030740534
9.2 3.8000000000000003 -0.028521509104937837
9.4 3.8000000000000003 -0.024933573835059574
9.6 3.8000000000000003 -0.025707824757332663
9.8 3.8000000000000003 -0.0224926542249403

0.2 4.0 0.06599803517820993
0.4 4.0 0.06685807793050182
0.6000000000000001 4.0 0.06742508450511496
0.8 4.0 0.06820439658657539
1.0 4.0 0.06751702678064521
1.2 4.0 0.06702927375560468
1.4000000000000001 4.0 0.06631843527264189
1.6 4.0 0.06556896957049957
1.8 4.0 0.06416137012571356
2.0 4.0 0.062367830246339476
2.2 4.0 0.06300235025773354
2.4000000000000004 4.0 0.06351003508123097
2.6000000000000005 4.0 0.06332847844846637
2.8000000000000003 4.0 0.0625110531890122
3.0000000000000004 4.0 0.06148911606460454
3.2 4.0 0.059105991077106915
3.4000000000000004 4.0 0.057153269120238756
3.6000000000000005 4.0 0.05305607618068136
3.8000000000000003 4.0 0.04673862796092773
4.0 4.0 nan
4.2 4.0 -0.0030824153376135576
4.4 4.0 -0.022969588123097826
4.6000000000000005 4.0 -0.03669159709718986
4.800000000000001 4.0 -0.04352668062783424
5.000000000000001 4.0 -0.04777400401872619
5.2 4.0 -0.04943685752104152
5.4 4.0 -0.05104631299786958
5.6000000000000005 4.0 -0.05105166793368395
5.800000000000001 4.0 -0.052513737590746096
6.000000000000001 4.0 -0.050561950472963926
6.2 4.0 -0.04665029968974148
6.4 4.0 -0.04983946321310543
6.6000000000000005 4.0 -0.05393945374490144
6.800000000000001 4.0 -0.05441104700467137
7.000000000000001 4.0 -0.05676539625384502
7.2 4.0 -0.055533168510355654
7.4 4.0 -0.05576100285635106
7.6000000000000005 4.0 -0.054622978483055924
7.800000000000001 4.0 -0.05132177038348466
8.0 4.0 -0.04869155816458576
8.2 4.0 -0.04561924891965686
8.4 4.0 -0.0415400172160504
8.6 4.0 -0.03848966026413214
8.799999999999999 4.0 -0.03390973748670169
9.0 4.0 -0.031045653028445766
9.2 4.0 -0.027118654790139203
9.4 4.0 -0.025803138540021992
9.6 4.0 -0.02484767341601145
9.8 4.0 -0.02226596023655683

0.2 4.2 0.06744829190922531
0.4 4.2 0.06896305662765476
0.6000000000000001 4.2 0.06917985961602091
0.8 4.2 0.06947481045834376
1.0 4.2 0.06913418773852549
1.2 4.2 0.06879150545893722
1.4000000000000001 4.2 0.06771982462605258
1.6 4.2 0.06687380408014228
1.8 4.2 0.06585969776574857
2.0 4.2 0.06386574708040035
2.2 4.2 0.06578278792666481
2.4000000000000004 4.2 0.06554348463862343
2.6000000000000005 4.2 0.06510314504923106
2.8000000000000003 4.2 0.06430809890150722
3.0000000000000004 4.2 0.06386376679124406
3.2 4.2 0.06240861563129565
3.4000000000000004 4.2 0.06114129756590921
3.6000000000000005 4.2 0.057993889875369665
3.8000000000000003 4.2 0.05394712769197269
4.0 4.2 nan
4.2 4.2 -0.030966931200487085
4.4 4.2 -0.04026428875796448
4.6000000000000005 4.2 -0.04337993406803674
4.800000000000001 4.2 -0.04913480013028444
5.000000000000001 4.2 -0.05162611023055736
5.2 4.2 -0.053474144363674044
5.4 4.2 -0.054906941837371506
5.6000000000000005 4.2 -0.05447184579763585
5.800000000000001 4.2 -0.053514186245512116
6.000000000000001 4.2 -0.05111746521922446
6.2 4.2 -0.05030414446841631
6.4 4.2 -0.053039599317103184
6.6000000000000005 4.2 -0.05392633863549753
6.800000000000001 4.2 -0.05628532258054175
7.000000000000001 4.2 -0.056428538870535436
7.2 4.2 -0.05681049657201903
7.4 4.2 -0.05514692998026241
7.6000000000000005 4.2 -0.05508209457160156
7.800000000000001 4.2 -0.05139056455416018
8.0 4.2 -0.04876671963570665
8.2 4.2 -0.04692732094918915
8.4 4.2 -0.04152698493123084
8.6 4.2 -0.03712828892582274
8.799999999999999 4.2 -0.0321200971083087
9.0 4.2 -0.0298101993118713
9.2 4.2 -0.025413208475791482
9.4 4.2 -0.025863575442469065
9.6 4.2 -0.022781977309745415
9.8 4.2 -0.02210725675797934

0.2 4.4 0.0661158495583372
0.4 4.4 0.06807375857734826
0.6000000000000001 4.4 0.06928434730830202
0.8 4.4 0.06902148626571572
1.0 4.4 0.06903318241037844
1.2 4.4 0.06899958862376983
1.4000000000000001 4.4 0.06815457824829683
1.6 4.4 0.0679092924997508
1.8 4.4 0.06685610661916269
2.0 4.4 0.065130873262605
2.2 4.4 0.06570076208221493
2.4000000000000004 4.4 0.06593008191667424
2.6000000000000005 4.4 0.06598627851892708
2.8000000000000003 4.4 0.06574854895250482
3.0000000000000004 4.4 0.06576055036478393
3.2 4.4 0.0645853550649723
3.4000000000000004 4.4 0.06348700261217885
3.6000000000000005 4.4 0.06290967725586277
3.8000000000000003 4.4 0.06227488953149437
4.0 4.4 nan
4.2 4.4 -0.06911689107004385
4.4 4.4 -0.05860194323415853
4.6000000000000005 4.4 -0.054379983305890126
4.800000000000001 4.4 -0.05467020299365439
5.000000000000001 4.4 -0.05592879976671896
5.2 4.4 -0.0564344520998066
5.4 4.4 -0.055946692494300905
5.6000000000000005 4.4 -0.056016170746930743
5.800000000000001 4.4 -0.05570175276678401
6.000000000000001 4.4 -0.0550336328854578
6.2 4.4 -0.05059508508013161
6.4 4.4 -0.054140783387969335
6.6000000000000005 4.4 -0.05516133106220973
6.800000000000001 4.4 -0.05709054171255641
7.000000000000001 4.4 -0.05949720715786931
7.2 4.4 -0.057639309371230706
7.4 4.4 -0.05704737150838151
7.6000000000000005 4.4 -0.05544507819582552
7.800000000000001 4.4 -0.05246972870314135
8.0 4.4 -0.048649303635887396
8.2 4.4 -0.04586035800425973
8.4 4.4 -0.041183402587697336
8.6 4.4 -0.03570991552855457
8.799999999999999 4.4 -0.030182811861617424
9.0 4.4 -0.026949305968552193
9.2 4.4 -0.02482318582560511
9.4 4.4 -0.02255319222389896
9.6 4.4 -0.020968736417338627
9.8 4.4 -0.019463147995121662

0.2 4.6000000000000005 0.06443199846639204
0.4 4.6000000000000005 0.06587081146497444
0.6000000000000001 4.6000000000000005 0.06807498462370584
0.8 4.6000000000000005 0.06857197268331747
1.0 4.6000000000000005 0.0681733281029088
1.2 4.6000000000000005 0.06863578621745305
1.4000000000000001 4.6000000000000005 0.06838913166165698
1.6 4.6000000000000005 0.06771615376824938
1.8 4.6000000000000005 0.06659521189284125
2.0 4.6000000000000005 0.06555993332265894
2.2 4.6000000000000005 0.06626299715471785
2.4000000000000004 4.6000000000000005 0.06648356887726842
2.6000000000000005 4.6000000000000005 0.06754081205129567
2.8000000000000003 4.6000000000000005 0.06657428208340498
3.0000000000000004 4.6000000000000005 0.06652143973384445
3.2 4.6000000000000005 0.06576356184970972
3.4000000000000004 4.6000000000000005 0.0649421509008832
3.6000000000000005 4.6000000000000005 0.064857584333092
3.8000000000000003 4.6000000000000005 0.06620608780823557
4.0 4.6000000000000005 nan
4.2 4.6000000000000005 -0.08475598148102421
4.4 4.6000000000000005 -0.06960150428561958
4.6000000000000005 4.6000000000000005 -0.06121620197600624
4.800000000000001 4.6000000000000005 -0.05761386618996735
5.000000000000001 4.6000000000000005 -0.05796623966141436
5.2 4.6000000000000005 -0.05810407900980671
5.4 4.6000000000000005 -0.05743802055394093
5.6000000000000005 4.6000000000000005 -0.05695100351853633
5.800000000000001 4.6000000000000005 -0.05681244738354222
6.000000000000001 4.6000000000000005 -0.05471346051340561
6.2 4.6000000000000005 -0.05089085825976762
6.4 4.6000000000000005 -0.05367729071961286
6.6000000000000005 4.6000000000000005 -0.055380209915985475
6.800000000000001 4.6000000000000005 -0.05773110690650525
7.000000000000001 4.6000000000000005 -0.057618414445069877
7.2 4.6000000000000005 -0.057523888390687734
7.4 4.6000000000000005 -0.05726461826788812
7.6000000000000005 4.6000000000000005 -0.056520617181690894
7.800000000000001 4.6000000000000005 -0.05400188607857244
8.0 4.6000000000000005 -0.05162164496954302
8.2 4.6000000000000005 -0.047524389026606925
8.4 4.6000000000000005 -0.04087590102679209
8.6 4.6000000000000005 -0.03298134355964064
8.799999999999999 4.6000000000000005 -0.028889207530429634
9.0 4.6000000000000005 -0.025845537444589495
9.2 4.6000000000000005 -0.023851540389495218
9.4 4.6000000000000005 -0.020207463873636367
9.6 4.6000000000000005 -0.02019757565422742
9.8 4.6000000000000005 -0.01798048391864904

0.2 4.800000000000001 0.06265910714896197
0.4 4.800000000000001 0.06581616515913748
0.6000000000000001 4.800000000000001 0.06703744827343752
0.8 4.800000000000001 0.0679259547277582
1.0 4.800000000000001 0.06877113119381743
1.2 4.800000000000001 0.06862380703941265
1.4000000000000001 4.800000000000001 0.06844909031631613
1.6 4.800000000000001 0.06813138793937522
1.8 4.800000000000001 0.06662958389736005
2.0 4.800000000000001 0.06568988401501126
2.2 4.800000000000001 0.06668380079488105
2.4000000000000004 4.800000000000001 0.06693605726263495
2.6000000000000005 4.800000000000001 0.0673337368581623
2.8000000000000003 4.800000000000001 0.06719657950039915
3.0000000000000004 4.800000000000001 0.06742803519140102
3.2 4.800000000000001 0.06690530830701015
3.4000000000000004 4.800000000000001 0.06643557166255189
3.6000000000000005 4.800000000000001 0.06654061256158413
3.8000000000000003 4.800000000000001 0.0663412403272851
4.0 4.800000000000001 nan
4.2 4.800000000000001 -0.08273339343546175
4.4 4.800000000000001 -0.07048046349340957
4.6000000000000005 4.800000000000001 -0.060886347305505226
4.800000000000001 4.800000000000001 -0.05949681738916499
5.000000000000001 4.800000000000001 -0.057005702990018184
5.2 4.800000000000001 -0.05630796299510474
5.4 4.800000000000001 -0.05722827674363709
5.6000000000000005 4.800000000000001 -0.05596854160591995
5.800000000000001 4.800000000000001 -0.0556107691957
6.000000000000001 4.800000000000001 -0.05445856818191881
6.2 4.800000000000001 -0.04739481037952072
6.4 4.800000000000001 -0.0501836187464937
6.6000000000000005 4.800000000000001 -0.051194656259852166
6.800000000000001 4.800000000000001 -0.05186744533593505
7.000000000000001 4.800000000000001 -0.053038942703792426
7.2 4.800000000000001 -0.052277587580476896
7.4 4.800000000000001 -0.05167207522077078
7.6000000000000005 4.800000000000001 -0.05005534295943219
7.800000000000001 4.800000000000001 -0.0489324804403856
8.0 4.800000000000001 -0.046691206607496434
8.2 4.800000000000001 -0.04408538080732399
8.4 4.800000000000001 -0.037299709209258715
8.6 4.800000000000001 -0.026224249444509993
8.799999999999999 4.800000000000001 -0.02480857287324543
9.0 4.800000000000001 -0.021187488963261284
9.2 4.800000000000001 -0.019952842385242246
9.4 4.800000000000001 -0.01736946922859485
9.6 4.800000000000001 -0.016593159256298978
9.8 4.800000000000001 -0.01568602997764783

0.2 5.000000000000001 0.06324942233182429
0.4 5.000000000000001 0.06472374535625601
0.6000000000000001 5.000000000000001 0.06650968178071194
0.8 5.000000000000001 0.06760967108033979
1.0 5.000000000000001 0.06859556554725238
1.2 5.000000000000001 0.06820713565231748
1.4000000000000001 5.000000000000001 0.06882331722876232
1.6 5.000000000000001 0.0687603467499894
1.8 5.000000000000001 0.06747721709764708
2.0 5.000000000000001 0.06666971107441923
2.2 5.000000000000001 0.06792657777635461
2.4000000000000004 5.000000000000001 0.06804781088464912
2.6000000000000005 5.000000000000001 0.06835665985227525
2.8000000000000003 5.000000000000001 0.06819065885613626
3.0000000000000004 5.000000000000001 0.06803029032902312
3.2 5.000000000000001 0.06812269708123657
3.4000000000000004 5.000000000000001 0.06825947752398169
3.6000000000000005 5.000000000000001 0.06824380209524088
3.8000000000000003 5.000000000000001 0.0675031247377537
4.0 5.000000000000001 nan
4.2 5.000000000000001 nan
4.4 5.000000000000001 nan
4.6000000000000005 5.000000000000001 nan
4.800000000000001 5.000000000000001 nan
5.000000000000001 5.000000000000001 nan
5.2 5.000000000000001 nan
5.4 5.000000000000001 nan
5.6000000000000005 5.000000000000001 nan
5.800000000000001 5.000000000000001 nan
6.000000000000001 5.000000000000001 nan
6.2 5.000000000000001 nan
6.4 5.000000000000001 nan
6.6000000000000005 5.000000000000001 nan
6.800000000000001 5.000000000000001 nan
7.000000000000001 5.000000000000001 nan
7.2 5.000000000000001 nan
7.4 5.000000000000001 nan
7.6000000000000005 5.000000000000001 nan
7.800000000000001 5.000000000000001 nan
8.0 5.000000000000001 nan
8.2 5.000000000000001 nan
8.4 5.000000000000001 nan
8.6 5.000000000000001 nan
8.799999999999999 5.000000000000001 nan
9.0 5.000000000000001 nan
9.2 5.000000000000001 nan
9.4 5.000000000000001 nan
9.6 5.000000000000001 nan
9.8 5.000000000000001 nan

0.2 5.2 0.0627841503041634
0.4 5.2 0.06462244721652587
0.6000000000000001 5.2 0.06664899257090165
0.8 5.2 0.06704211766525421
1.0 5.2 0.06821133007461945
1.2 5.2 0.06856707868738286
1.4000000000000001 5.2 0.06827647277970016
1.6 5.2 0.06775112725000346
1.8 5.2 0.06707903867335534
2.0 5.2 0.06662965392977445
2.2 5.2 0.06789857053227609
2.4000000000000004 5.2 0.0678552203079541
2.6000000000000005 5.2 0.06860255172122283
2.8000000000000003 5.2 0.06852334839733215
3.0000000000000004 5.2 0.06867955402147627
3.2 5.2 0.06867215126794302
3.4000000000000004 5.2 0.06803334578804474
3.6000000000000005 5.2 0.06809077031437745
3.8000000000000003 5.2 0.06841129233693823
4.0 5.2 nan
4.2 5.2 nan
4.4 5.2 nan
4.6000000000000005 5.2 nan
4.800000000000001 5.2 nan
5.000000000000001 5.2 nan
5.2 5.2 nan
5.4 5.2 nan
5.6000000000000005 5.2 nan
5.800000000000001 5.2 nan
6.000000000000001 5.2 nan
6.2 5.2 0.009178253518895722
6.4 5.2 0.009519029414369759
6.6000000000000005 5.2 0.009647501837382411
6.800000000000001 5.2 0.009790508079436152
7.000000000000001 5.2 0.009689987095460024
7.2 5.2 0.009719481002916242
7.4 5.2 0.009723890627874196
7.6000000000000005 5.2 0.009433622357725737
7.800000000000001 5.2 0.009241934278785849
8.0 5.2 0.008663620571720706
8.2 5.2 0.007735788106215596
8.4 5.2 0.0053769519924973305
8.6 5.2 -0.003105549778820796
8.799999999999999 5.2 -0.008620609535230002
9.0 5.2 -0.009159479288915279
9.2 5.2 -0.006698465150135163
9.4 5.2 -0.006387318225168153
9.6 5.2 -0.005573161445926249
9.8 5.2 -0.004819167468757899

0.2 5.4 0.06272387058681109
0.4 5.4 0.06461101572689862
0.6000000000000001 5.4 0.06652979788987025
0.8 5.4 0.06765170058700606
1.0 5.4 0.06851070685973179
1.2 5.4 0.06859516536766763
1.4000000000000001 5.4 0.0686207928293666
1.6 5.4 0.06854008222902211
1.8 5.4 0.06749395484031044
2.0 5.4 0.06687444438779777
2.2 5.4 0.06767463836378915
2.4000000000000004 5.4 0.068927267171082
2.6000000000000005 5.4 0.06937722918997628
2.8000000000000003 5.4 0.0696058925663846
3.0000000000000004 5.4 0.06926701015598292
3.2 5.4 0.06931540391165077
3.4000000000000004 5.4 0.06839840677900523
3.6000000000000005 5.4 0.06816284430545222
3.8000000000000003 5.4 0.06779762729492213
4.0 5.4 nan
4.2 5.4 nan
4.4 5.4 nan
4.6000000000000005 5.4 nan
4.800000000000001 5.4 nan
5.000000000000001 5.4 nan
5.2 5.4 nan
5.4 5.4 nan
5.6000000000000005 5.4 nan
5.800000000000001 5.4 nan
6.000000000000001 5.4 nan
6.2 5.4 0.009357725189373715
6.4 5.4 0.009381025435097536
6.6000000000000005 5.4 0.009570762247809032
6.800000000000001 5.4 0.009651455379461433
7.000000000000001 5.4 0.009615026693308725
7.2 5.4 0.009462869973587671
7.4 5.4 0.009492451110106503
7.6000000000000005 5.4 0.009169492082900719
7.800000000000001 5.4 0.008638376067437965
8.0 5.4 0.008041460040069044
8.2 5.4 0.006812940961367604
8.4 5.4 0.004759369690249222
8.6 5.4 0.0006060979555179665
8.799999999999999 5.4 -0.004577149800512496
9.0 5.4 -0.005456959865051232
9.2 5.4 -0.005886737783138631
9.4 5.4 -0.00539623463735378
9.6 5.4 -0.004841825040400037
9.8 5.4 -0.0035618549077976835

0.2 5.6000000000000005 0.06253314565993476
0.4 5.6000000000000005 0.06493682150513833
0.6000000000000001 5.6000000000000005 0.06649421817795106
0.8 5.6000000000000005 0.0677555329295788
1.0 5.6000000000000005 0.06787646417629672
1.2 5.6000000000000005 0.06848036976662243
1.4000000000000001 5.6000000000000005 0.06853464645676922
1.6 5.6000000000000005 0.06820813864026588
1.8 5.6000000000000005 0.06734275515129216
2.0 5.6000000000000005 0.06657779896173682
2.2 5.6000000000000005 0.06752427444159823
2.4000000000000004 5.6000000000000005 0.06864214294439902
2.6000000000000005 5.6000000000000005 0.06903439011571458
2.8000000000000003 5.6000000000000005 0.06960593361310985
3.0000000000000004 5.6000000000000005 0.06954062145922545
3.2 5.6000000000000005 0.07064705407077457
3.4000000000000004 5.6000000000000005 0.07022300956549568
3.6000000000000005 5.6000000000000005 0.06899889799284364
3.8000000000000003 5.6000000000000005 0.06805334506558865
4.0 5.6000000000000005 nan
4.2 5.6000000000000005 nan
4.4 5.6000000000000005 nan
4.6000000000000005 5.6000000000000005 nan
4.800000000000001 5.6000000000000005 nan
5.000000000000001 5.6000000000000005 nan
5.2 5.6000000000000005 nan
5.4 5.6000000000000005 nan
5.6000000000000005 5.6000000000000005 nan
5.800000000000001 5.6000000000000005 nan
6.000000000000001 5.6000000000000005 nan
6.2 5.6000000000000005 0.009359081535217452
6.4 5.6000000000000005 0.009344208290765774
6.6000000000000005 5.6000000000000005 0.009503867335507612
6.800000000000001 5.6000000000000005 0.009402577096910784
7.000000000000001 5.6000000000000005 0.009460119680694977
7.2 5.6000000000000005 0.00937488747680559
7.4 5.6000000000000005 0.009092102154792614
7.6000000000000005 5.6000000000000005 0.009108716473630199
7.800000000000001 5.6000000000000005 0.008455338293099298
8.0 5.6000000000000005 0.007655894957042607
8.2 5.6000000000000005 0.00651053168643934
8.4 5.6000000000000005 0.004937604973001239
8.6 5.6000000000000005 0.0016875754157613815
8.799999999999999 5.6000000000000005 -0.0014898799965617244
9.0 5.6000000000000005 -0.0033454833992415866
9.2 5.6000000000000005 -0.0032092123431794566
9.4 5.6000000000000005 -0.004294932494885494
9.6 5.6000000000000005 -0.0043295998688836716
9.8 5.6000000000000005 -0.003907860388528209

0.2 5.800000000000001 0.062294608512117586
0.4 5.800000000000001 0.06496120131571807
0.6000000000000001 5.800000000000001 0.06694229692268729
0.8 5.800000000000001 0.06747149374365354
1.0 5.800000000000001 0.06790062553600221
1.2 5.800000000000001 0.0685793358456975
1.4000000000000001 5.800000000000001 0.06818083418227537
1.6 5.800000000000001 0.06775019565430462
1.8 5.800000000000001 0.06775246257927589
2.0 5.800000000000001 0.06621497664662068
2.2 5.800000000000001 0.06771915275462867
2.4000000000000004 5.800000000000001 0.06871526391930079
2.6000000000000005 5.800000000000001 0.06968472506656899
2.8000000000000003 5.800000000000001 0.06965528728785488
3.0000000000000004 5.800000000000001 0.07036980405853545
3.2 5.800000000000001 0.06988443968033166
3.4000000000000004 5.800000000000001 0.07044873718478818
3.6000000000000005 5.800000000000001 0.06931479157712939
3.8000000000000003 5.800000000000001 0.06798710805680468
4.0 5.800000000000001 nan
4.2 5.800000000000001 nan
4.4 5.800000000000001 nan
4.6000000000000005 5.800000000000001 nan
4.800000000000001 5.800000000000001 nan
5.000000000000001 5.800000000000001 nan
5.2 5.800000000000001 nan
5.4 5.800000000000001 nan
5.6000000000000005 5.800000000000001 nan
5.800000000000001 5.800000000000001 nan
6.000000000000001 5.800000000000001 nan
6.2 5.800000000000001 0.0092652166059959
6.4 5.800000000000001 0.009307528997146687
6.6000000000000005 5.800000000000001 0.009321552715538308
6.800000000000001 5.800000000000001 0.009340771659408343
7.000000000000001 5.800000000000001 0.009471990946733214
7.2 5.800000000000001 0.0092507370348465
7.4 5.800000000000001 0.009095331493827328
7.6000000000000005 5.800000000000001 0.008838238049827108
7.800000000000001 5.800000000000001 0.008205003135853792
8.0 5.800000000000001 0.007415547509755479
8.2 5.800000000000001 0.006581300505289279
8.4 5.800000000000001 0.005038411797284707
8.6 5.800000000000001 0.002947335071350145
8.799999999999999 5.800000000000001 -9.470563653305615e-05
9.0 5.800000000000001 -0.0014022700553062589
9.2 5.800000000000001 -0.0023443406327542664
9.4 5.800000000000001 -0.0022215070377200065
9.6 5.800000000000001 -0.003293576676474369
9.8 5.800000000000001 -0.0033063234849213196

0.2 6.000000000000001 0.06328815869727393
0.4 6.000000000000001 0.0657502677688496
0.6000000000000001 6.000000000000001 0.06704677433597502
0.8 6.000000000000001 0.06765938505603572
1.0 6.000000000000001 0.06908245883395804
1.2 6.000000000000001 0.06883735945650753
1.4000000000000001 6.000000000000001 0.06835153294352123
1.6 6.000000000000001 0.06764943893771541
1.8 6.000000000000001 0.06719646937651749
2.0 6.000000000000001 0.0663813831294605
2.2 6.000000000000001 0.06755105611202748
2.4000000000000004 6.000000000000001 0.06895517614422601
2.6000000000000005 6.000000000000001 0.06997391843685959
2.8000000000000003 6.000000000000001 0.07002336346191292
3.0000000000000004 6.000000000000001 0.07019179994676888
3.2 6.000000000000001 0.07085341233387665
3.4000000000000004 6.000000000000001 0.07021785776860583
3.6000000000000005 6.000000000000001 0.06983880929708373
3.8000000000000003 6.000000000000001 0.06894677475896407
4.0 6.000000000000001 nan
4.2 6.000000000000001 nan
4.4 6.000000000000001 nan
4.6000000000000005 6.000000000000001 nan
4.800000000000001 6.000000000000001 nan
5.000000000000001 6.000000000000001 nan
5.2 6.000000000000001 nan
5.4 6.000000000000001 nan
5.6000000000000005 6.000000000000001 nan
5.800000000000001 6.000000000000001 nan
6.000000000000001 6.000000000000001 nan
6.2 6.000000000000001 0.009179537919820038
6.4 6.000000000000001 0.009410005001995405
6.6000000000000005 6.000000000000001 0.00923648359489688
6.800000000000001 6.000000000000001 0.009204581088615174
7.000000000000001 6.000000000000001 0.00931143707537758
7.2 6.000000000000001 0.009025039269713939
7.4 6.000000000000001 0.008981276389791074
7.6000000000000005 6.000000000000001 0.008696791637860414
7.800000000000001 6.000000000000001 0.008083171166257456
8.0 6.000000000000001 0.007306665499706548
8.2 6.000000000000001 0.006388402112950354
8.4 6.000000000000001 0.00559469478169756
8.6 6.000000000000001 0.0035155047569633393
8.799999999999999 6.000000000000001 0.001309694569116548
9.0 6.000000000000001 -0.0007134166807748364
9.2 6.000000000000001 -0.0013616407036189512
9.4 6.000000000000001 -0.0010195492268000115
9.6 6.000000000000001 -0.0018395341608677298
9.8 6.000000000000001 -0.002260699502294479

0.2 6.2 0.06383084125669618
0.4 6.2 0.06573099217072222
0.6000000000000001 6.2 0.06697375855077815
0.8 6.2 0.06779478487109541
1.0 6.2 0.06842117325171156
1.2 6.2 0.06886644717062128
1.4000000000000001 6.2 0.0683472755422245
1.6 6.2 0.06823267353191025
1.8 6.2 0.06704710102239905
2.0 6.2 0.06598939971508205
2.2 6.2 0.06765123825133684
2.4000000000000004 6.2 0.06895981516356618
2.6000000000000005 6.2 0.06983181755273045
2.8000000000000003 6.2 0.07087030633652047
3.0000000000000004 6.2 0.07021033848955416
3.2 6.2 0.07084553934876935
3.4000000000000004 6.2 0.07051543684412936
3.6000000000000005 6.2 0.06979661172599738
3.8000000000000003 6.2 0.06884122560316447
4.0 6.2 nan
4.2 6.2 nan
4.4 6.2 nan
4.6000000000000005 6.2 nan
4.800000000000001 6.2 nan
5.000000000000001 6.2 nan
5.2 6.2 nan
5.4 6.2 nan
5.6000000000000005 6.2 nan
5.800000000000001 6.2 nan
6.000000000000001 6.2 nan
6.2 6.2 0.009187244407351618
6.4 6.2 0.009532534831270732
6.6000000000000005 6.2 0.0091945543115631
6.800000000000001 6.2 0.009093830414304267
7.000000000000001 6.2 0.009289316271641274
7.2 6.2 0.009100511765976323
7.4 6.2 0.008828892571747108
7.6000000000000005 6.2 0.008339726143865168
7.800000000000001 6.2 0.0078082272449267725
8.0 6.2 0.007342794491196778
8.2 6.2 0.006316598643506402
8.4 6.2 0.005703783209806354
8.6 6.2 0.0038432561437098767
8.799999999999999 6.2 0.0019965972802592495
9.0 6.2 0.0009306559234094082
9.2 6.2 -0.00041221028324366
9.4 6.2 -0.0008123427746259869
9.6 6.2 -0.000832660417321117
9.8 6.2 -0.0013813244671286602

0.2 6.4 0.06372080829137038
0.4 6.4 0.0655852633634949
0.6000000000000001 6.4 0.06773351902062125
0.8 6.4 0.06796432888666588
1.0 6.4 0.06904366226302859
1.2 6.4 0.06908331314540767
1.4000000000000001 6.4 0.06953073253500659
1.6 6.4 0.06857975662253679
1.8 6.4 0.0672966192963915
2.0 6.4 0.06581182120900755
2.2 6.4 0.06758760702920415
2.4000000000000004 6.4 0.06894210266436021
2.6000000000000005 6.4 0.06988313344275901
2.8000000000000003 6.4 0.07034260999946541
3.0000000000000004 6.4 0.07107220043901954
3.2 6.4 0.07067430331385599
3.4000000000000004 6.4 0.07018817407128987
3.6000000000000005 6.4 0.0695268274538764
3.8000000000000003 6.4 0.06820500138493857
4.0 6.4 nan
4.2 6.4 nan
4.4 6.4 nan
4.6000000000000005 6.4 nan
4.800000000000001 6.4 nan
5.000000000000001 6.4 nan
5.2 6.4 nan
5.4 6.4 nan
5.6000000000000005 6.4 nan
5.800000000000001 6.4 nan
6.000000000000001 6.4 nan
6.2 6.4 0.009234159925299846
6.4 6.4 0.009509505976344614
6.6000000000000005 6.4 0.009307476922789363
6.800000000000001 6.4 0.009051400066129959
7.000000000000001 6.4 0.009072556838565468
7.2 6.4 0.008885152074437774
7.4 6.4 0.008770411670705096
7.6000000000000005 6.4 0.0084907424774053
7.800000000000001 6.4 0.007805104835212597
8.0 6.4 0.007252542718036245
8.2 6.4 0.00655131840049485
8.4 6.4 0.005750396855261323
8.6 6.4 0.0041987041069484
8.799999999999999 6.4 0.002719468326117062
9.0 6.4 0.0013696379771125386
9.2 6.4 -0.0004175454441823383
9.4 6.4 -0.0004244137649642036
9.6 6.4 -0.0005980189228107366
9.8 6.4 -0.0010155531027347966

0.2 6.6000000000000005 0.06265619298759503
0.4 6.6000000000000005 0.06566885159807988
0.6000000000000001 6.6000000000000005 0.06699273162387911
0.8 6.6000000000000005 0.06870899866147172
1.0 6.6000000000000005 0.06891858085765887
1.2 6.6000000000000005 0.06947129212062689
1.4000000000000001 6.6000000000000005 0.06874004507459304
1.6 6.6000000000000005 0.06849957072957645
1.8 6.6000000000000005 0.06754101076558608
2.0 6.6000000000000005 0.06612619678614842
2.2 6.6000000000000005 0.06787327456012833
2.4000000000000004 6.6000000000000005 0.06960660327103291
2.6000000000000005 6.6000000000000005 0.0702258302145889
2.8000000000000003 6.6000000000000005 0.07109975043594118
3.0000000000000004 6.6000000000000005 0.07109462318575617
3.2 6.6000000000000005 0.07066534400999222
3.4000000000000004 6.6000000000000005 0.07031188763122179
3.6000000000000005 6.6000000000000005 0.06889132571316213
3.8000000000000003 6.6000000000000005 0.06702791287571634
4.0 6.6000000000000005 nan
4.2 6.6000000000000005 nan
4.4 6.6000000000000005 nan
4.6000000000000005 6.6000000000000005 nan
4.800000000000001 6.6000000000000005 nan
5.000000000000001 6.6000000000000005 nan
5.2 6.6000000000000005 nan
5.4 6.6000000000000005 nan
5.6000000000000005 6.6000000000000005 nan
5.800000000000001 6.6000000000000005 nan
6.000000000000001 6.6000000000000005 nan
6.2 6.6000000000000005 0.009150903870113816
6.4 6.6000000000000005 0.009284933530215995
6.6000000000000005 6.6000000000000005 0.00917788049717421
6.800000000000001 6.6000000000000005 0.009126305546411017
7.000000000000001 6.6000000000000005 0.009042724576874727
7.2 6.6000000000000005 0.008888727874130323
7.4 6.6000000000000005 0.008604953931356251
7.6000000000000005 6.6000000000000005 0.008097232079822294
7.800000000000001 6.6000000000000005 0.007663684079082972
8.0 6.6000000000000005 0.0069445336925605065
8.2 6.6000000000000005 0.006560270970626129
8.4 6.6000000000000005 0.005873136929816617
8.6 6.6000000000000005 0.00468446338643242
8.799999999999999 6.6000000000000005 0.0029598345426119373
9.0 6.6000000000000005 0.0016618886395651366
9.2 6.6000000000000005 0.00036895300295593263
9.4 6.6000000000000005 -0.0002160347023129103
9.6 6.6000000000000005 -0.00028571277809426326
9.8 6.6000000000000005 -0.0006035218991270133

0.2 6.800000000000001 0.06244961212022665
0.4 6.800000000000001 0.06534781459616942
0.6000000000000001 6.800000000000001 0.06741682845991454
0.8 6.800000000000001 0.06908245278538815
1.0 6.800000000000001 0.0691325933367736
1.2 6.800000000000001 0.06957147289878475
1.4000000000000001 6.800000000000001 0.06914195413288952
1.6 6.800000000000001 0.06849451211026805
1.8 6.800000000000001 0.06749223932109498
2.0 6.800000000000001 0.06651838980826184
2.2 6.800000000000001 0.06774734533682669
2.4000000000000004 6.800000000000001 0.06944071356614119
2.6000000000000005 6.800000000000001 0.07059498686317045
2.8000000000000003 6.800000000000001 0.07115798619892633
3.0000000000000004 6.800000000000001 0.07106219072780003
3.2 6.800000000000001 0.07102297847311743
3.4000000000000004 6.800000000000001 0.07033870932003991
3.6000000000000005 6.800000000000001 0.06824157376916568
3.8000000000000003 6.800000000000001 0.06685656946616664
4.0 6.800000000000001 nan
4.2 6.800000000000001 nan
4.4 6.800000000000001 nan
4.6000000000000005 6.800000000000001 nan
4.800000000000001 6.800000000000001 nan
5.000000000000001 6.800000000000001 nan
5.2 6.800000000000001 nan
5.4 6.800000000000001 nan
5.6000000000000005 6.800000000000001 nan
5.800000000000001 6.800000000000001 nan
6.000000000000001 6.800000000000001 nan
6.2 6.800000000000001 0.00919378164551906
6.4 6.800000000000001 0.009327712939324788
6.6000000000000005 6.800000000000001 0.00923793934653731
6.800000000000001 6.800000000000001 0.009213781369878413
7.000000000000001 6.800000000000001 0.009039175679305813
7.2 6.800000000000001 0.008700285461487656
7.4 6.800000000000001 0.008557467621229541
7.6000000000000005 6.800000000000001 0.008085937055144684
7.800000000000001 6.800000000000001 0.007702210994332098
8.0 6.800000000000001 0.007094335095598568
8.2 6.800000000000001 0.006621493424283309
8.4 6.800000000000001 0.005898563119417119
8.6 6.800000000000001 0.0050278571060957
8.799999999999999 6.800000000000001 0.002944165626786712
9.0 6.800000000000001 0.0022526776427655585
9.2 6.800000000000001 0.0012685931441377247
9.4 6.800000000000001 -0.00012716098167971904
9.6 6.800000000000001 -0.0003636360549617862
9.8 6.800000000000001 -4.3309705376760875e-05

0.2 7.000000000000001 0.06150972828612155
0.4 7.000000000000001 0.06469280592699415
0.6000000000000001 7.000000000000001 0.0664857889640033
0.8 7.000000000000001 0.0685121599033225
1.0 7.000000000000001 0.0691799339283976
1.2 7.000000000000001 0.0689928656373705
1.4000000000000001 7.000000000000001 0.06929052182761442
1.6 7.000000000000001 0.0686020900325941
1.8 7.000000000000001 0.06746076591616036
2.0 7.000000000000001 0.0656816567508452
2.2 7.000000000000001 0.06782459505773938
2.4000000000000004 7.000000000000001 0.06905405179067063
2.6000000000000005 7.000000000000001 0.07033617772631785
2.8000000000000003 7.000000000000001 0.07060938948513809
3.0000000000000004 7.000000000000001 0.07065559639240471
3.2 7.000000000000001 0.06981101844841374
3.4000000000000004 7.000000000000001 0.06916041625965248
3.6000000000000005 7.000000000000001 0.06811348617626985
3.8000000000000003 7.000000000000001 0.06591818818847361
4.0 7.000000000000001 nan
4.2 7.000000000000001 nan
4.4 7.000000000000001 nan
4.6000000000000005 7.000000000000001 nan
4.800000000000001 7.000000000000001 nan
5.000000000000001 7.000000000000001 nan
5.2 7.000000000000001 nan
5.4 7.000000000000001 nan
5.6000000000000005 7.000000000000001 nan
5.800000000000001 7.000000000000001 nan
6.000000000000001 7.000000000000001 nan
6.2 7.000000000000001 0.009076517962643728
6.4 7.000000000000001 0.009166236296031161
6.6000000000000005 7.000000000000001 0.009098124757760086
6.800000000000001 7.000000000000001 0.009003169586909391
7.000000000000001 7.000000000000001 0.008645071765385192
7.2 7.000000000000001 0.008568506258372095
7.4 7.000000000000001 0.008210826389025982
7.6000000000000005 7.000000000000001 0.007953459111173707
7.800000000000001 7.000000000000001 0.007470507522699598
8.0 7.000000000000001 0.007297738785932252
8.2 7.000000000000001 0.006564986098350461
8.4 7.000000000000001 0.006055604824669397
8.6 7.000000000000001 0.005069513129219516
8.799999999999999 7.000000000000001 0.0033634991712597315
9.0 7.000000000000001 0.0019571531516766904
9.2 7.000000000000001 0.0006882843697137178
9.4 7.000000000000001 0.00040412609748048705
9.6 7.000000000000001 -0.00017031024309784387
9.8 7.000000000000001 0.0002973972842711788

0.2 7.2 0.06090425932543524
0.4 7.2 0.06398104136665393
0.6000000000000001 7.2 0.06566667541403037
0.8 7.2 0.06711015150047189
1.0 7.2 0.06790675263020249
1.2 7.2 0.0683761024341361
1.4000000000000001 7.2 0.06822787424771204
1.6 7.2 0.06780812322885572
1.8 7.2 0.06672409215120291
2.0 7.2 0.06515923614283117
2.2 7.2 0.06713409500538806
2.4000000000000004 7.2 0.06903289601772236
2.6000000000000005 7.2 0.06955375659318126
2.8000000000000003 7.2 0.0702694619655556
3.0000000000000004 7.2 0.06966061047495256
3.2 7.2 0.06969565761935972
3.4000000000000004 7.2 0.0685946581222237
3.6000000000000005 7.2 0.06662386213533023
3.8000000000000003 7.2 0.06505917267327682
4.0 7.2 nan
4.2 7.2 nan
4.4 7.2 nan
4.6000000000000005 7.2 nan
4.800000000000001 7.2 nan
5.000000000000001 7.2 nan
5.2 7.2 nan
5.4 7.2 nan
5.6000000000000005 7.2 nan
5.800000000000001 7.2 nan
6.000000000000001 7.2 nan
6.2 7.2 0.009110748836545404
6.4 7.2 0.00914234929931845
6.6000000000000005 7.2 0.009017604021095898
6.800000000000001 7.2 0.008879730068804867
7.000000000000001 7.2 0.008563048459857104
7.2 7.2 0.008322130775954473
7.4 7.2 0.008228049180155492
7.6000000000000005 7.2 0.007867714046015035
7.800000000000001 7.2 0.007429739063733851
8.0 7.2 0.007084035618898073
8.2 7.2 0.0064925950395361325
8.4 7.2 0.006054636487302434
8.6 7.2 0.004914413445641885
8.799999999999999 7.2 0.003662654115212634
9.0 7.2 0.0022757930289283765
9.2 7.2 0.0011055660316455738
9.4 7.2 0.0004694172974209502
9.6 7.2 3.464204260437684e-05
9.8 7.2 4.086634834073525e-05

0.2 7.4 0.059948947747919194
0.4 7.4 0.06281623543818818
0.6000000000000001 7.4 0.06433408799029063
0.8 7.4 0.06557714426562937
1.0 7.4 0.06663331014641297
1.2 7.4 0.06743842194817738
1.4000000000000001 7.4 0.06672227170222907
1.6 7.4 0.06660883705814985
1.8 7.4 0.06531287075242148
2.0 7.4 0.06333434654393334
2.2 7.4 0.06616855437455967
2.4000000000000004 7.4 0.06801369126945
2.6000000000000005 7.4 0.06872010455178486
2.8000000000000003 7.4 0.06856469281459501
3.0000000000000004 7.4 0.06935574329699576
3.2 7.4 0.06811862212161487
3.4000000000000004 7.4 0.06747346758410094
3.6000000000000005 7.4 0.06608903498200386
3.8000000000000003 7.4 0.06396541611665346
4.0 7.4 nan
4.2 7.4 nan
4.4 7.4 nan
4.6000000000000005 7.4 nan
4.800000000000001 7.4 nan
5.000000000000001 7.4 nan
5.2 7.4 nan
5.4 7.4 nan
5.6000000000000005 7.4 nan
5.800000000000001 7.4 nan
6.000000000000001 7.4 nan
6.2 7.4 0.008698958400283709
6.4 7.4 0.008819365760164862
6.6000000000000005 7.4 0.008663207407629644
6.800000000000001 7.4 0.008578880827315142
7.000000000000001 7.4 0.008520206728733793
7.2 7.4 0.008276030721170183
7.4 7.4 0.00787497200624009
7.6000000000000005 7.4 0.007475932670771195
7.800000000000001 7.4 0.007318881385464338
8.0 7.4 0.006799331325340787
8.2 7.4 0.006637173664806693
8.4 7.4 0.006047795390066357
8.6 7.4 0.005145772583904424
8.799999999999999 7.4 0.0029074776165084353
9.0 7.4 0.002188903436447521
9.2 7.4 0.0010507654485440749
9.4 7.4 0.0002771342570194605
9.6 7.4 -0.00027938901799396933
9.8 7.4 -8.59014541621101e-05

0.2 7.6000000000000005 0.05918876023176849
0.4 7.6000000000000005 0.061382806466361114
0.6000000000000001 7.6000000000000005 0.06306091762989395
0.8 7.6000000000000005 0.06404639496101434
1.0 7.6000000000000005 0.06461969413689231
1.2 7.6000000000000005 0.06456419966438273
1.4000000000000001 7.6000000000000005 0.06542806725559279
1.6 7.6000000000000005 0.06493095500705548
1.8 7.6000000000000005 0.06445411353880431
2.0 7.6000000000000005 0.06168802285915461
2.2 7.6000000000000005 0.06503033874427722
2.4000000000000004 7.6000000000000005 0.06674525749025594
2.6000000000000005 7.6000000000000005 0.06762892271479308
2.8000000000000003 7.6000000000000005 0.06748290347661723
3.0000000000000004 7.6000000000000005 0.0674733801670098
3.2 7.6000000000000005 0.06721162888431444
3.4000000000000004 7.6000000000000005 0.06602570000337502
3.6000000000000005 7.6000000000000005 0.06460941123274935
3.8000000000000003 7.6000000000000005 0.06335716197432632
4.0 7.6000000000000005 nan
4.2 7.6000000000000005 nan
4.4 7.6000000000000005 nan
4.6000000000000005 7.6000000000000005 nan
4.800000000000001 7.6000000000000005 nan
5.000000000000001 7.6000000000000005 nan
5.2 7.6000000000000005 nan
5.4 7.6000000000000005 nan
5.6000000000000005 7.6000000000000005 nan
5.800000000000001 7.6000000000000005 nan
6.000000000000001 7.6000000000000005 nan
6.2 7.6000000000000005 0.00817486691932406
6.4 7.6000000000000005 0.008085394971131867
6.6000000000000005 7.6000000000000005 0.008288567985014764
6.800000000000001 7.6000000000000005 0.008188997544421867
7.000000000000001 7.6000000000000005 0.00815544704305527
7.2 7.6000000000000005 0.008002712614315472
7.4 7.6000000000000005 0.007758914561782395
7.6000000000000005 7.6000000000000005 0.007445274161613584
7.800000000000001 7.6000000000000005 0.007265212050344497
8.0 7.6000000000000005 0.0068141802738393995
8.2 7.6000000000000005 0.0063254405880299736
8.4 7.6000000000000005 0.0055914772598953085
8.6 7.6000000000000005 0.004889366328820338
8.799999999999999 7.6000000000000005 0.00328676632598728
9.0 7.6000000000000005 0.0018064338509922854
9.2 7.6000000000000005 0.0009167207849674206
9.4 7.6000000000000005 -0.00034765809025486346
9.6 7.6000000000000005 -0.0006129447370246314
9.8 7.6000000000000005 -0.00049200029673074

0.2 7.800000000000001 0.05861355392310495
0.4 7.800000000000001 0.06028599133878888
0.6000000000000001 7.800000000000001 0.0613734620557705
0.8 7.800000000000001 0.06202574134863766
1.0 7.800000000000001 0.06267776401733013
1.2 7.800000000000001 0.06303751044221617
1.4000000000000001 7.800000000000001 0.06316339630204086
1.6 7.800000000000001 0.0633049323759531
1.8 7.800000000000001 0.06321753601583889
2.0 7.800000000000001 0.05976075599409473
2.2 7.800000000000001 0.06430120057489133
2.4000000000000004 7.800000000000001 0.06510424602225409
2.6000000000000005 7.800000000000001 0.06537557722647978
2.8000000000000003 7.800000000000001 0.06543159561732051
3.0000000000000004 7.800000000000001 0.06562928278523582
3.2 7.800000000000001 0.06486401677314284
3.4000000000000004 7.800000000000001 0.06429559685984125
3.6000000000000005 7.800000000000001 0.06409583517524606
3.8000000000000003 7.800000000000001 0.06221277368290977
4.0 7.800000000000001 nan
4.2 7.800000000000001 nan
4.4 7.800000000000001 nan
4.6000000000000005 7.800000000000001 nan
4.800000000000001 7.800000000000001 nan
5.000000000000001 7.800000000000001 nan
5.2 7.800000000000001 nan
5.4 7.800000000000001 nan
5.6000000000000005 7.800000000000001 nan
5.800000000000001 7.800000000000001 nan
6.000000000000001 7.800000000000001 nan
6.2 7.800000000000001 0.007424197557116036
6.4 7.800000000000001 0.007846023341717892
6.6000000000000005 7.800000000000001 0.007888233304183732
6.800000000000001 7.800000000000001 0.008241893778962893
7.000000000000001 7.800000000000001 0.008105816307227169
7.2 7.800000000000001 0.008017114414609844
7.4 7.800000000000001 0.007629559597121732
7.6000000000000005 7.800000000000001 0.007516277558149257
7.800000000000001 7.800000000000001 0.007112485512807342
8.0 7.800000000000001 0.006761609002321773
8.2 7.800000000000001 0.006338682533293442
8.4 7.800000000000001 0.005945044877743372
8.6 7.800000000000001 0.00501779851483515
8.799999999999999 7.800000000000001 0.0039000789228204437
9.0 7.800000000000001 0.002227929710890459
9.2 7.800000000000001 0.0015070208928716759
9.4 7.800000000000001 0.00016754051771718738
9.6 7.800000000000001 0.0004375037058867815
9.8 7.800000000000001 0.0007117715317005411

0.2 8.0 nan
0.4 8.0 nan
0.6000000000000001 8.0 nan
0.8 8.0 nan
1.0 8.0 nan
1.2 8.0 nan
1.4000000000000001 8.0 nan
1.6 8.0 nan
1.8 8.0 nan
2.0 8.0 nan
2.2 8.0 nan
2.4000000000000004 8.0 nan
2.6000000000000005 8.0 nan
2.8000000000000003 8.0 nan
3.0000000000000004 8.0 nan
3.2 8.0 nan
3.4000000000000004 8.0 nan
3.6000000000000005 8.0 nan
3.8000000000000003 8.0 nan
4.0 8.0 nan
4.2 8.0 nan
4.4 8.0 nan
4.6000000000000005 8.0 nan
4.800000000000001 8.0 nan
5.000000000000001 8.0 nan
5.2 8.0 nan
5.4 8.0 nan
5.6000000000000005 8.0 nan
5.800000000000001 8.0 nan
6.000000000000001 8.0 nan
6.2 8.0 0.007292067680516187
6.4 8.0 0.007661652281766821
6.6000000000000005 8.0 0.007999280592919388
6.800000000000001 8.0 0.008100001913421816
7.000000000000001 8.0 0.008226774819347013
7.2 8.0 0.008137484892336169
7.4 8.0 0.007820653767811244
7.6000000000000005 8.0 0.007686256497816789
7.800000000000001 8.0 0.00737240511916712
8.0 8.0 0.007028927156438292
8.2 8.0 0.006593942635170048
8.4 8.0 0.006300765926687872
8.6 8.0 0.005240514011922334
8.799999999999999 8.0 0.003972280689451962
9.0 8.0 0.003138840054447199
9.2 8.0 0.0019324864198001148
9.4 8.0 0.0015364065226275037
9.6 8.0 0.001781720261400832
9.8 8.0 0.0019438857584974285

0.2 8.2 nan
0.4 8.2 nan
0.6000000000000001 8.2 nan
0.8 8.2 nan
1.0 8.2 nan
1.2 8.2 nan
1.4000000000000001 8.2 nan
1.6 8.2 nan
1.8 8.2 nan
2.0 8.2 nan
2.2 8.2 nan
2.4000000000000004 8.2 nan
2.6000000000000005 8.2 nan
2.8000000000000003 8.2 nan
3.0000000000000004 8.2 nan
3.2 8.2 nan
3.4000000000000004 8.2 nan
3.6000000000000005 8.2 nan
3.8000000000000003 8.2 nan
4.0 8.2 nan
4.2 8.2 nan
4.4 8.2 nan
4.6000000000000005 8.2 nan
4.800000000000001 8.2 nan
5.000000000000001 8.2 nan
5.2 8.2 nan
5.4 8.2 nan
5.6000000000000005 8.2 nan
5.800000000000001 8.2 nan
6.000000000000001 8.2 nan
6.2 8.2 0.00729364742923924
6.4 8.2 0.007593770631614802
6.6000000000000005 8.2 0.007940451343619323
6.800000000000001 8.2 0.00815644850359006
7.000000000000001 8.2 0.008333261046906753
7.2 8.2 0.00826446383338288
7.4 8.2 0.007859104861859064
7.6000000000000005 8.2 0.007811055099424206
7.800000000000001 8.2 0.007448108390723633
8.0 8.2 0.007176361623882092
8.2 8.2 0.006698202262510122
8.4 8.2 0.006562054501187151
8.6 8.2 0.005950252314790899
8.799999999999999 8.2 0.004735572992658345
9.0 8.2 0.00352041512193535
9.2 8.2 0.0028335968529493334
9.4 8.2 0.002830765003190185
9.6 8.2 0.002885446315495566
9.8 8.2 0.003655896850504625

0.2 8.4 nan
0.4 8.4 nan
0.6000000000000001 8.4 nan
0.8 8.4 nan
1.0 8.4 nan
1.2 8.4 nan
1.4000000000000001 8.4 nan
1.6 8.4 nan
1.8 8.4 nan
2.0 8.4 nan
2.2 8.4 nan
2.4000000000000004 8.4 nan
2.6000000000000005 8.4 nan
2.8000000000000003 8.4 nan
3.0000000000000004 8.4 nan
3.2 8.4 nan
3.4000000000000004 8.4 nan
3.6000000000000005 8.4 nan
3.8000000000000003 8.4 nan
4.0 8.4 nan
4.2 8.4 nan
4.4 8.4 nan
4.6000000000000005 8.4 nan
4.800000000000001 8.4 nan
5.000000000000001 8.4 nan
5.2 8.4 nan
5.4 8.4 nan
5.6000000000000005 8.4 nan
5.800000000000001 8.4 nan
6.000000000000001 8.4 nan
6.2 8.4 0.007421509997714792
6.4 8.4 0.007695277422883304
6.6000000000000005 8.4 0.007914227443085032
6.800000000000001 8.4 0.008236783321863003
7.000000000000001 8.4 0.008438343710329425
7.2 8.4 0.0083150153301109
7.4 8.4 0.008099969869719016
7.6000000000000005 8.4 0.007735068424044659
7.800000000000001 8.4 0.007551160997880514
8.0 8.4 0.007276331371295602
8.2 8.4 0.006899457377783243
8.4 8.4 0.006657250680316486
8.6 8.4 0.006067725105127887
8.799999999999999 8.4 0.004961797970170763
9.0 8.4 0.003861223242061732
9.2 8.4 0.003533575494444042
9.4 8.4 0.003513348072557405
9.6 8.4 0.003512442642130859
9.8 8.4 0.004135132623676662

0.2 8.6 nan
0.4 8.6 nan
0.6000000000000001 8.6 nan
0.8 8.6 nan
1.0 8.6 nan
1.2 8.6 nan
1.4000000000000001 8.6 nan
1.6 8.6 nan
1.8 8.6 nan
2.0 8.6 nan
2.2 8.6 nan
2.4000000000000004 8.6 nan
2.6000000000000005 8.6 nan
2.8000000000000003 8.6 nan
3.0000000000000004 8.6 nan
3.2 8.6 nan
3.4000000000000004 8.6 nan
3.6000000000000005 8.6 nan
3.8000000000000003 8.6 nan
4.0 8.6 nan
4.2 8.6 nan
4.4 8.6 nan
4.6000000000000005 8.6 nan
4.800000000000001 8.6 nan
5.000000000000001 8.6 nan
5.2 8.6 nan
5.4 8.6 nan
5.6000000000000005 8.6 nan
5.800000000000001 8.6 nan
6.000000000000001 8.6 nan
6.2 8.6 0.007287820387877371
6.4 8.6 0.0075978297984466816
6.6000000000000005 8.6 0.008002721819908373
6.800000000000001 8.6 0.008291237658557512
7.000000000000001 8.6 0.008418016555272497
7.2 8.6 0.008321080004691105
7.4 8.6 0.008170181798401071
7.6000000000000005 8.6 0.007771745393943153
7.800000000000001 8.6 0.0076814205636487045
8.0 8.6 0.007298616357297599
8.2 8.6 0.007111863323652627
8.4 8.6 0.006785067570512164
8.6 8.6 0.0062244566732032915
8.799999999999999 8.6 0.005248413945262707
9.0 8.6 0.004652488269833752
9.2 8.6 0.003930628779003496
9.4 8.6 0.004207744778464515
9.6 8.6 0.004456447641794979
9.8 8.6 0.004712918779343471

0.2 8.799999999999999 nan
0.4 8.799999999999999 nan
0.6000000000000001 8.799999999999999 nan
0.8 8.799999999999999 nan
1.0 8.799999999999999 nan
1.2 8.799999999999999 nan
1.4000000000000001 8.799999999999999 nan
1.6 8.799999999999999 nan
1.8 8.799999999999999 nan
2.0 8.799999999999999 nan
2.2 8.799999999999999 nan
2.4000000000000004 8.799999999999999 nan
2.6000000000000005 8.799999999999999 nan
2.8000000000000003 8.799999999999999 nan
3.0000000000000004 8.799999999999999 nan
3.2 8.799999999999999 nan
3.4000000000000004 8.799999999999999 nan
3.6000000000000005 8.799999999999999 nan
3.8000000000000003 8.799999999999999 nan
4.0 8.799999999999999 nan
4.2 8.799999999999999 nan
4.4 8.799999999999999 nan
4.6000000000000005 8.799999999999999 nan
4.800000000000001 8.799999999999999 nan
5.000000000000001 8.799999999999999 nan
5.2 8.799999999999999 nan
5.4 8.799999999999999 nan
5.6000000000000005 8.799999999999999 nan
5.800000000000001 8.799999999999999 nan
6.000000000000001 8.799999999999999 nan
6.2 8.799999999999999 0.007332808550508422
6.4 8.799999999999999 0.007579580838875184
6.6000000000000005 8.799999999999999 0.008005688083213102
6.800000000000001 8.799999999999999 0.008183355987462816
7.000000000000001 8.799999999999999 0.008214604096184665
7.2 8.799999999999999 0.008405832100685767
7.4 8.799999999999999 0.00827397422009437
7.6000000000000005 8.799999999999999 0.00793829659956303
7.800000000000001 8.799999999999999 0.007676406612582035
8.0 8.799999999999999 0.007326350156850593
8.2 8.799999999999999 0.0070862672433290854
8.4 8.799999999999999 0.0070721905352850965
8.6 8.799999999999999 0.006459142742339878
8.799999999999999 8.799999999999999 0.005601664106212857
9.0 8.799999999999999 0.005047117578245224
9.2 8.799999999999999 0.004694932742619033
9.4 8.799999999999999 0.004467508723104605
9.6 8.799999999999999 0.0045941408036105
9.8 8.799999999999999 0.005069213881087228

0.2 9.0 nan
0.4 9.0 nan
0.6000000000000001 9.0 nan
0.8 9.0 nan
1.0 9.0 nan
1.2 9.0 nan
1.4000000000000001 9.0 nan
1.6 9.0 nan
1.8 9.0 nan
2.0 9.0 nan
2.2 9.0 nan
2.4000000000000004 9.0 nan
2.6000000000000005 9.0 nan
2.8000000000000003 9.0 nan
3.0000000000000004 9.0 nan
3.2 9.0 nan
3.4000000000000004 9.0 nan
3.6000000000000005 9.0 nan
3.8000000000000003 9.0 nan
4.0 9.0 nan
4.2 9.0 nan
4.4 9.0 nan
4.6000000000000005 9.0 nan
4.800000000000001 9.0 nan
5.000000000000001 9.0 nan
5.2 9.0 nan
5.4 9.0 nan
5.6000000000000005 9.0 nan
5.800000000000001 9.0 nan
6.000000000000001 9.0 nan
6.2 9.0 0.007343689425812282
6.4 9.0 0.0077192840544049925
6.6000000000000005 9.0 0.007918819482423917
6.800000000000001 9.0 0.008156156360204277
7.000000000000001 9.0 0.008359922678743406
7.2 9.0 0.008213432146885542
7.4 9.0 0.008053625273010394
7.6000000000000005 9.0 0.007865629429670572
7.800000000000001 9.0 0.007521691488135248
8.0 9.0 0.007366759207968477
8.2 9.0 0.007161403232910073
8.4 9.0 0.007124197685984274
8.6 9.0 0.00672024096074844
8.799999999999999 9.0 0.0060685795062171075
9.0 9.0 0.005361152177327191
9.2 9.0 0.0047338546097482935
9.4 9.0 0.004823608025987029
9.6 9.0 0.0048979145608470985
9.8 9.0 0.005040683899578595

0.2 9.2 nan
0.4 9.2 nan
0.6000000000000001 9.2 nan
0.8 9.2 nan
1.0 9.2 nan
1.2 9.2 nan
1.4000000000000001 9.2 nan
1.6 9.2 nan
1.8 9.2 nan
2.0 9.2 nan
2.2 9.2 nan
2.4000000000000004 9.2 nan
2.6000000000000005 9.2 nan
2.8000000000000003 9.2 nan
3.0000000000000004 9.2 nan
3.2 9.2 nan
3.4000000000000004 9.2 nan
3.6000000000000005 9.2 nan
3.8000000000000003 9.2 nan
4.0 9.2 nan
4.2 9.2 nan
4.4 9.2 nan
4.6000000000000005 9.2 nan
4.800000000000001 9.2 nan
5.000000000000001 9.2 nan
5.2 9.2 nan
5.4 9.2 nan
5.6000000000000005 9.2 nan
5.800000000000001 9.2 nan
6.000000000000001 9.2 nan
6.2 9.2 0.007433626705655221
6.4 9.2 0.007696490929368673
6.6000000000000005 9.2 0.008043825027312698
6.800000000000001 9.2 0.008193510756012915
7.000000000000001 9.2 0.008152800923964275
7.2 9.2 0.008106872306678512
7.4 9.2 0.007915404651877001
7.6000000000000005 9.2 0.0077093260153860916
7.800000000000001 9.2 0.007533041463140689
8.0 9.2 0.007341927805912527
8.2 9.2 0.0072353842362300825
8.4 9.2 0.0071236927762550984
8.6 9.2 0.00662239225497286
8.799999999999999 9.2 0.005978548505708998
9.0 9.2 0.005419375340189391
9.2 9.2 0.004917586007196017
9.4 9.2 0.0047517344071294244
9.6 9.2 0.004901832725282384
9.8 9.2 0.004917467574060879

0.2 9.4 nan
0.4 9.4 nan
0.6000000000000001 9.4 nan
0.8 9.4 nan
1.0 9.4 nan
1.2 9.4 nan
1.4000000000000001 9.4 nan
1.6 9.4 nan
1.8 9.4 nan
2.0 9.4 nan
2.2 9.4 nan
2.4000000000000004 9.4 nan
2.6000000000000005 9.4 nan
2.8000000000000003 9.4 nan
3.0000000000000004 9.4 nan
3.2 9.4 nan
3.4000000000000004 9.4 nan
3.6000000000000005 9.4 nan
3.8000000000000003 9.4 nan
4.0 9.4 nan
4.2 9.4 nan
4.4 9.4 nan
4.6000000000000005 9.4 nan
4.800000000000001 9.4 nan
5.000000000000001 9.4 nan
5.2 9.4 nan
5.4 9.4 nan
5.6000000000000005 9.4 nan
5.800000000000001 9.4 nan
6.000000000000001 9.4 nan
6.2 9.4 0.0073109330068883
6.4 9.4 0.007546628079160658
6.6000000000000005 9.4 0.007791361401765365
6.800000000000001 9.4 0.007825681545978479
7.000000000000001 9.4 0.007835440597904557
7.2 9.4 0.0076759258167717346
7.4 9.4 0.007620530391179175
7.6000000000000005 9.4 0.007637584444082322
7.800000000000001 9.4 0.00752734665155833
8.0 9.4 0.007382182356970548
8.2 9.4 0.007231314279888735
8.4 9.4 0.007074994892230216
8.6 9.4 0.0069670539020023755
8.799999999999999 9.4 0.0062122261575463
9.0 9.4 0.005262432224243259
9.2 9.4 0.004879403241671297
9.4 9.4 0.004943081654367899
9.6 9.4 0.004951730988526233
9.8 9.4 0.005251798523654519

0.2 9.6 nan
0.4 9.6 nan
0.6000000000000001 9.6 nan
0.8 9.6 nan
1.0 9.6 nan
1.2 9.6 nan
1.4000000000000001 9.6 nan
1.6 9.6 nan
1.8 9.6 nan
2.0 9.6 nan
2.2 9.6 nan
2.4000000000000004 9.6 nan
2.6000000000000005 9.6 nan
2.8000000000000003 9.6 nan
3.0000000000000004 9.6 nan
3.2 9.6 nan
3.4000000000000004 9.6 nan
3.6000000000000005 9.6 nan
3.8000000000000003 9.6 nan
4.0 9.6 nan
4.2 9.6 nan
4.4 9.6 nan
4.6000000000000005 9.6 nan
4.800000000000001 9.6 nan
5.000000000000001 9.6 nan
5.2 9.6 nan
5.4 9.6 nan
5.6000000000000005 9.6 nan
5.800000000000001 9.6 nan
6.000000000000001 9.6 nan
6.2 9.6 0.007414166088716325
6.4 9.6 0.0076579161282373884
6.6000000000000005 9.6 0.0078055791276478645
6.800000000000001 9.6 0.007544860038027268
7.000000000000001 9.6 0.007604670414858055
7.2 9.6 0.007636484767508216
7.4 9.6 0.007690242640295863
7.6000000000000005 9.6 0.007448531983802669
7.800000000000001 9.6 0.007380514305149546
8.0 9.6 0.0074254895453005525
8.2 9.6 0.0073079521462665956
8.4 9.6 0.007107562650343607
8.6 9.6 0.00673055671100907
8.799999999999999 9.6 0.0060210868834333214
9.0 9.6 0.005415236208463148
9.2 9.6 0.0050249570934011245
9.4 9.6 0.004785649169510765
9.6 9.6 0.004694563092462687
9.8 9.6 0.005296068305202214

0.2 9.8 nan
0.4 9.8 nan
0.6000000000000001 9.8 nan
0.8 9.8 nan
1.0 9.8 nan
1.2 9.8 nan
1.4000000000000001 9.8 nan
1.6 9.8 nan
1.8 9.8 nan
2.0 9.8 nan
2.2 9.8 nan
2.4000000000000004 9.8 nan
2.6000000000000005 9.8 nan
2.8000000000000003 9.8 nan
3.0000000000000004 9.8 nan
3.2 9.8 nan
3.4000000000000004 9.8 nan
3.6000000000000005 9.8 nan
3.8000000000000003 9.8 nan
4.0 9.8 nan
4.2 9.8 nan
4.4 9.8 nan
4.6000000000000005 9.8 nan
4.800000000000001 9.8 nan
5.000000000000001 9.8 nan
5.2 9.8 nan
5.4 9.8 nan
5.6000000000000005 9.8 nan
5.800000000000001 9.8 nan
6.000000000000001 9.8 nan
6.2 9.8 0.00745123052575735
6.4 9.8 0.007381558153659882
6.6000000000000005 9.8 0.007335138605917823
6.800000000000001 9.8 0.0072831110840905705
7.000000000000001 9.8 0.007286239130797802
7.2 9.8 0.0073817099720278325
7.4 9.8 0.007505456514248877
7.6000000000000005 9.8 0.007361492001683417
7.800000000000001 9.8 0.007363096569354042
8.0 9.8 0.007197622528371566
8.2 9.8 0.0071293578191275134
8.4 9.8 0.007019044112708929
8.6 9.8 0.006705801927168698
8.799999999999999 9.8 0.005775900933345919
9.0 9.8 0.00522586821367658
9.2 9.8 0.004755221980667869
9.4 9.8 0.004531631646941162
9.6 9.8 0.004729487580967725
9.8 9.8 0.0050587619127303125

0.2 10.0 nan
0.4 10.0 nan
0.6000000000000001 10.0 nan
0.8 10.0 nan
1.0 10.0 nan
1.2 10.0 nan
1.4000000000000001 10.0 nan
1.6 10.0 nan
1.8 10.0 nan
2.0 10.0 nan
2.2 10.0 nan
2.4000000000000004 10.0 nan
2.6000000000000005 10.0 nan
2.8000000000000003 10.0 nan
3.0000000000000004 10.0 nan
3.2 10.0 nan
3.4000000000000004 10.0 nan
3.6000000000000005 10.0 nan
3.8000000000000003 10.0 nan
4.0 10.0 nan
4.2 10.0 nan
4.4 10.0 nan
4.6000000000000005 10.0 nan
4.800000000000001 10.0 nan
5.000000000000001 10.0 nan
5.2 10.0 nan
5.4 10.0 nan
5.6000000000000005 10.0 nan
5.800000000000001 10.0 nan
6.000000000000001 10.0 nan
6.2 10.0 0.007167433917281224
6.4 10.0 0.006986069337929701
6.6000000000000005 10.0 0.006972425641324371
6.800000000000001 10.0 0.007124579411580633
7.000000000000001 10.0 0.007072000661948449
7.2 10.0 0.007309326204995401
7.4 10.0 0.007301260479172653
7.6000000000000005 10.0 0.007247148705050902
7.800000000000001 10.0 0.007198914415146451
8.0 10.0 0.007125245371576114
8.2 10.0 0.007032835700993738
8.4 10.0 0.006883384559689877
8.6 10.0 0.0065129054210978955
8.799999999999999 10.0 0.0056629290138224065
9.0 10.0 0.004820991643114755
9.2 10.0 0.00492201742898276
9.4 10.0 0.004375770880009149
9.6 10.0 0.004517082183553607
9.8 10.0 0.004588261309429092

0.2 10.2 nan
0.4 10.2 nan
0.6000000000000001 10.2 nan
0.8 10.2 nan
1.0 10.2 nan
1.2 10.2 nan
1.4000000000000001 10.2 nan
1.6 10.2 nan
1.8 10.2 nan
2.0 10.2 nan
2.2 10.2 nan
2.4000000000000004 10.2 nan
2.6000000000000005 10.2 nan
2.8000000000000003 10.2 nan
3.0000000000000004 10.2 nan
3.2 10.2 nan
3.4000000000000004 10.2 nan
3.6000000000000005 10.2 nan
3.8000000000000003 10.2 nan
4.0 10.2 nan
4.2 10.2 nan
4.4 10.2 nan
4.6000000000000005 10.2 nan
4.800000000000001 10.2 nan
5.000000000000001 10.2 nan
5.2 10.2 nan
5.4 10.2 nan
5.6000000000000005 10.2 nan
5.800000000000001 10.2 nan
6.000000000000001 10.2 nan
6.2 10.2 0.006392769979732408
6.4 10.2 0.0065990661900811555
6.6000000000000005 10.2 0.006828736208102462
6.800000000000001 10.2 0.0067766188409545056
7.000000000000001 10.2 0.00703093070549372
7.2 10.2 0.007085525328083061
7.4 10.2 0.007100155174722305
7.6000000000000005 10.2 0.007252650042630188
7.800000000000001 10.2 0.007004905603666902
8.0 10.2 0.006827885482483613
8.2 10.2 0.006611557086613599
8.4 10.2 0.006619897057766964
8.6 10.2 0.006193306716804907
8.799999999999999 10.2 0.005411590984573037
9.0 10.2 0.004655817685174064
9.2 10.2 0.0043959577997502676
9.4 10.2 0.003945778391259829
9.6 10.2 0.0035952522174996235
9.8 10.2 0.003840730085414757

0.2 10.4 nan
0.4 10.4 nan
0.6000000000000001 10.4 nan
0.8 10.4 nan
1.0 10.4 nan
1.2 10.4 nan
1.4000000000000001 10.4 nan
1.6 10.4 nan
1.8 10.4 nan
2.0 10.4 nan
2.2 10.4 nan
2.4000000000000004 10.4 nan
2.6000000000000005 10.4 nan
2.8000000000000003 10.4 nan
3.0000000000000004 10.4 nan
3.2 10.4 nan
3.4000000000000004 10.4 nan
3.6000000000000005 10.4 nan
3.8000000000000003 10.4 nan
4.0 10.4 nan
4.2 10.4 nan
4.4 10.4 nan
4.6000000000000005 10.4 nan
4.800000000000001 10.4 nan
5.000000000000001 10.4 nan
5.2 10.4 nan
5.4 10.4 nan
5.6000000000000005 10.4 nan
5.800000000000001 10.4 nan
6.000000000000001 10.4 nan
6.2 10.4 0.006183843689732144
6.4 10.4 0.006469970235357263
6.6000000000000005 10.4 0.006649831182089149
6.800000000000001 10.4 0.00688419046433991
7.000000000000001 10.4 0.006926237779416394
7.2 10.4 0.007005819626345492
7.4 10.4 0.007017848682766957
7.6000000000000005 10.4 0.007072165102832759
7.800000000000001 10.4 0.0070947038935866985
8.0 10.4 0.006743008749119811
8.2 10.4 0.0065635787545835645
8.4 10.4 0.00669570458669379
8.6 10.4 0.006173202942216296
8.799999999999999 10.4 0.005015877109742787
9.0 10.4 0.00450424977719546
9.2 10.4 0.004261433029171615
9.4 10.4 0.003625899704594507
9.6 10.4 0.003024119282549829
9.8 10.4 0.0028901682268572563

0.2 10.6 nan
0.4 10.6 nan
0.6000000000000001 10.6 nan
0.8 10.6 nan
1.0 10.6 nan
1.2 10.6 nan
1.4000000000000001 10.6 nan
1.6 10.6 nan
1.8 10.6 nan
2.0 10.6 nan
2.2 10.6 nan
2.4000000000000004 10.6 nan
2.6000000000000005 10.6 nan
2.8000000000000003 10.6 nan
3.0000000000000004 10.6 nan
3.2 10.6 nan
3.4000000000000004 10.6 nan
3.6000000000000005 10.6 nan
3.8000000000000003 10.6 nan
4.0 10.6 nan
4.2 10.6 nan
4.4 10.6 nan
4.6000000000000005 10.6 nan
4.800000000000001 10.6 nan
5.000000000000001 10.6 nan
5.2 10.6 nan
5.4 10.6 nan
5.6000000000000005 10.6 nan
5.800000000000001 10.6 nan
6.000000000000001 10.6 nan
6.2 10.6 0.006397038730012049
6.4 10.6 0.006687927576468869
6.6000000000000005 10.6 0.006797540133243777
6.800000000000001 10.6 0.007148065568980827
7.000000000000001 10.6 0.007135774945508719
7.2 10.6 0.007348927348897811
7.4 10.6 0.007296781411860471
7.6000000000000005 10.6 0.00722360433241581
7.800000000000001 10.6 0.007055144332803288
8.0 10.6 0.007114303753028714
8.2 10.6 0.006673599818527702
8.4 10.6 0.00669477164792958
8.6 10.6 0.006386460150253602
8.799999999999999 10.6 0.005340077281570114
9.0 10.6 0.0048472844088096245
9.2 10.6 0.004288835032659602
9.4 10.6 0.003941584747054133
9.6 10.6 0.0032213663492192497
9.8 10.6 0.0038722602947015797

0.2 10.8 nan
0.4 10.8 nan
0.6000000000000001 10.8 nan
0.8 10.8 nan
1.0 10.8 nan
1.2 10.8 nan
1.4000000000000001 10.8 nan
1.6 10.8 nan
1.8 10.8 nan
2.0 10.8 nan
2.2 10.8 nan
2.4000000000000004 10.8 nan
2.6000000000000005 10.8 nan
2.8000000000000003 10.8 nan
3.0000000000000004 10.8 nan
3.2 10.8 nan
3.4000000000000004 10.8 nan
3.6000000000000005 10.8 nan
3.8000000000000003 10.8 nan
4.0 10.8 nan
4.2 10.8 nan
4.4 10.8 nan
4.6000000000000005 10.8 nan
4.800000000000001 10.8 nan
5.000000000000001 10.8 nan
5.2 10.8 nan
5.4 10.8 nan
5.6000000000000005 10.8 nan
5.800000000000001 10.8 nan
6.000000000000001 10.8 nan
6.2 10.8 0.006699529181921822
6.4 10.8 0.006728510643764764
6.6000000000000005 10.8 0.007169681242519369
6.800000000000001 10.8 0.007308438189180734
7.000000000000001 10.8 0.007510956089589731
7.2 10.8 0.007466364243187562
7.4 10.8 0.0073147316281844494
7.6000000000000005 10.8 0.007276866376508719
7.800000000000001 10.8 0.007303728962407626
8.0 10.8 0.007233128664956362
8.2 10.8 0.0071132475038132225
8.4 10.8 0.007115918789502233
8.6 10.8 0.006563391711435658
8.799999999999999 10.8 0.005417955883930868
9.0 10.8 0.005233043264964993
9.2 10.8 0.0044262918779336
9.4 10.8 0.0042261926352629
9.6 10.8 0.0034960359328938544
9.8 10.8 0.00456156100122316

0.2 11.0 nan
0.4 11.0 nan
0.6000000000000001 11.0 nan
0.8 11.0 nan
1.0 11.0 nan
1.2 11.0 nan
1.4000000000000001 11.0 nan
1.6 11.0 nan
1.8 11.0 nan
2.0 11.0 nan
2.2 11.0 nan
2.4000000000000004 11.0 nan
2.6000000000000005 11.0 nan
2.8000000000000003 11.0 nan
3.0000000000000004 11.0 nan
3.2 11.0 nan
3.4000000000000004 11.0 nan
3.6000000000000005 11.0 nan
3.8000000000000003 11.0 nan
4.0 11.0 nan
4.2 11.0 nan
4.4 11.0 nan
4.6000000000000005 11.0 nan
4.800000000000001 11.0 nan
5.000000000000001 11.0 nan
5.2 11.0 nan
5.4 11.0 nan
5.6000000000000005 11.0 nan
5.800000000000001 11.0 nan
6.000000000000001 11.0 nan
6.2 11.0 0.006680208240763983
6.4 11.0 0.006951285395668679
6.6000000000000005 11.0 0.007193012977284102
6.800000000000001 11.0 0.007375988256011932
7.000000000000001 11.0 0.007651043262803265
7.2 11.0 0.0076607793054854845
7.4 11.0 0.007461026929335889
7.6000000000000005 11.0 0.007346290511566048
7.800000000000001 11.0 0.007333102067822833
8.0 11.0 0.007174175619034398
8.2 11.0 0.007070179867762447
8.4 11.0 0.007026762386001089
8.6 11.0 0.006442722406253394
8.799999999999999 11.0 0.00556888137686274
9.0 11.0 0.005055431230786208
9.2 11.0 0.004783866232907407
9.4 11.0 0.004235413469787037
9.6 11.0 0.003998644877616825
9.8 11.0 0.005068330176434493

0.2 11.2 nan
0.4 11.2 nan
0.6000000000000001 11.2 nan
0.8 11.2 nan
1.0 11.2 nan
1.2 11.2 nan
1.4000000000000001 11.2 nan
1.6 11.2 nan
1.8 11.2 nan
2.0 11.2 nan
2.2 11.2 nan
2.4000000000000004 11.2 nan
2.6000000000000005 11.2 nan
2.8000000000000003 11.2 nan
3.0000000000000004 11.2 nan
3.2 11.2 nan
3.4000000000000004 11.2 nan
3.6000000000000005 11.2 nan
3.8000000000000003 11.2 nan
4.0 11.2 nan
4.2 11.2 nan
4.4 11.2 nan
4.6000000000000005 11.2 nan
4.800000000000001 11.2 nan
5.000000000000001 11.2 nan
5.2 11.2 nan
5.4 11.2 nan
5.6000000000000005 11.2 nan
5.800000000000001 11.2 nan
6.000000000000001 11.2 nan
6.2 11.2 0.006770758889816793
6.4 11.2 0.007091317761146148
6.6000000000000005 11.2 0.00746111419239883
6.800000000000001 11.2 0.007672540377659004
7.000000000000001 11.2 0.0077208280018405085
7.2 11.2 0.007571176968472319
7.4 11.2 0.007574905077055435
7.6000000000000005 11.2 0.007333813902465422
7.800000000000001 11.2 0.007372332316800843
8.0 11.2 0.007332729410590566
8.2 11.2 0.007155104656818072
8.4 11.2 0.006986886647873985
8.6 11.2 0.00641978217553742
8.799999999999999 11.2 0.005959401260496554
9.0 11.2 0.0050917734928356785
9.2 11.2 0.004418492637865954
9.4 11.2 0.004298789641971718
9.6 11.2 0.004115544592702228
9.8 11.2 0.005374643759104733

0.2 11.4 nan
0.4 11.4 nan
0.6000000000000001 11.4 nan
0.8 11.4 nan
1.0 11.4 nan
1.2 11.4 nan
1.4000000000000001 11.4 nan
1.6 11.4 nan
1.8 11.4 nan
2.0 11.4 nan
2.2 11.4 nan
2.4000000000000004 11.4 nan
2.6000000000000005 11.4 nan
2.8000000000000003 11.4 nan
3.0000000000000004 11.4 nan
3.2 11.4 nan
3.4000000000000004 11.4 nan
3.6000000000000005 11.4 nan
3.8000000000000003 11.4 nan
4.0 11.4 nan
4.2 11.4 nan
4.4 11.4 nan
4.6000000000000005 11.4 nan
4.800000000000001 11.4 nan
5.000000000000001 11.4 nan
5.2 11.4 nan
5.4 11.4 nan
5.6000000000000005 11.4 nan
5.800000000000001 11.4 nan
6.000000000000001 11.4 nan
6.2 11.4 0.006767221917527713
6.4 11.4 0.007086813642541896
6.6000000000000005 11.4 0.007287659979649445
6.800000000000001 11.4 0.0075139441769918585
7.000000000000001 11.4 0.007667987672185158
7.2 11.4 0.007489888192595898
7.4 11.4 0.0075538519768863265
7.6000000000000005 11.4 0.007335258802704829
7.800000000000001 11.4 0.007318168380904914
8.0 11.4 0.007369399467886229
8.2 11.4 0.0073188980141676305
8.4 11.4 0.007125408783157156
8.6 11.4 0.006646320683722901
8.799999999999999 11.4 0.005350397727944491
9.0 11.4 0.004885138050854027
9.2 11.4 0.0043941752609522955
9.4 11.4 0.004224375562788657
9.6 11.4 0.004463720680864429
9.8 11.4 0.005645427997018106

0.2 11.6 nan
0.4 11.6 nan
0.6000000000000001 11.6 nan
0.8 11.6 nan
1.0 11.6 nan
1.2 11.6 nan
1.4000000000000001 11.6 nan
1.6 11.6 nan
1.8 11.6 nan
2.0 11.6 nan
2.2 11.6 nan
2.4000000000000004 11.6 nan
2.6000000000000005 11.6 nan
2.8000000000000003 11.6 nan
3.0000000000000004 11.6 nan
3.2 11.6 nan
3.4000000000000004 11.6 nan
3.6000000000000005 11.6 nan
3.8000000000000003 11.6 nan
4.0 11.6 nan
4.2 11.6 nan
4.4 11.6 nan
4.6000000000000005 11.6 nan
4.800000000000001 11.6 nan
5.000000000000001 11.6 nan
5.2 11.6 nan
5.4 11.6 nan
5.6000000000000005 11.6 nan
5.800000000000001 11.6 nan
6.000000000000001 11.6 nan
6.2 11.6 0.00692047795997569
6.4 11.6 0.0071434813160750335
6.6000000000000005 11.6 0.007402242893208667
6.800000000000001 11.6 0.007402242797212865
7.000000000000001 11.6 0.007560662602739138
7.2 11.6 0.007738603806449792
7.4 11.6 0.007576082531806185
7.6000000000000005 11.6 0.007252941663995215
7.800000000000001 11.6 0.007214812769890477
8.0 11.6 0.007198461728085062
8.2 11.6 0.00719044670963828
8.4 11.6 0.006923556223455958
8.6 11.6 0.006389734004803683
8.799999999999999 11.6 0.005881483465034458
9.0 11.6 0.005092466986939843
9.2 11.6 0.004544297210596001
9.4 11.6 0.003927810266422116
9.6 11.6 0.004775714305967624
9.8 11.6 0.005678584046404977

0.2 11.8 nan
0.4 11.8 nan
0.6000000000000001 11.8 nan
0.8 11.8 nan
1.0 11.8 nan
1.2 11.8 nan
1.4000000000000001 11.8 nan
1.6 11.8 nan
1.8 11.8 nan
2.0 11.8 nan
2.2 11.8 nan
2.4000000000000004 11.8 nan
2.6000000000000005 11.8 nan
2.8000000000000003 11.8 nan
3.0000000000000004 11.8 nan
3.2 11.8 nan
3.4000000000000004 11.8 nan
3.6000000000000005 11.8 nan
3.8000000000000003 11.8 nan
4.0 11.8 nan
4.2 11.8 nan
4.4 11.8 nan
4.6000000000000005 11.8 nan
4.800000000000001 11.8 nan
5.000000000000001 11.8 nan
5.2 11.8 nan
5.4 11.8 nan
5.6000000000000005 11.8 nan
5.800000000000001 11.8 nan
6.000000000000001 11.8 nan
6.2 11.8 0.006799005792384221
6.4 11.8 0.007131111453617267
6.6000000000000005 11.8 0.007269181004610003
6.800000000000001 11.8 0.007281600024379847
7.000000000000001 11.8 0.007491582348521282
7.2 11.8 0.007451779281691932
7.4 11.8 0.00745463714627911
7.6000000000000005 11.8 0.007270384183627071
7.800000000000001 11.8 0.007322688444337131
8.0 11.8 0.007306465322448567
8.2 11.8 0.0072105010413267496
8.4 11.8 0.00719467124879501
8.6 11.8 0.006619679870839815
8.799999999999999 11.8 0.005698364471969671
9.0 11.8 0.0051227837886213745
9.2 11.8 0.004725450813014232
9.4 11.8 0.0047917593812767025
9.6 11.8 0.004837345571592617
9.8 11.8 0.005409100459210142

0.2 12.0 nan
0.4 12.0 nan
0.6000000000000001 12.0 nan
0.8 12.0 nan
1.0 12.0 nan
1.2 12.0 nan
1.4000000000000001 12.0 nan
1.6 12.0 nan
1.8 12.0 nan
2.0 12.0 nan
2.2 12.0 nan
2.4000000000000004 12.0 nan
2.6000000000000005 12.0 nan
2.8000000000000003 12.0 nan
3.0000000000000004 12.0 nan
3.2 12.0 nan
3.4000000000000004 12.0 nan
3.6000000000000005 12.0 nan
3.8000000000000003 12.0 nan
4.0 12.0 nan
4.2 12.0 nan
4.4 12.0 nan
4.6000000000000005 12.0 nan
4.800000000000001 12.0 nan
5.000000000000001 12.0 nan
5.2 12.0 nan
5.4 12.0 nan
5.6000000000000005 12.0 nan
5.800000000000001 12.0 nan
6.000000000000001 12.0 nan
6.2 12.0 0.006977404802465068
6.4 12.0 0.007068704799010471
6.6000000000000005 12.0 0.00731053958385357
6.800000000000001 12.0 0.007197510902067963
7.000000000000001 12.0 0.0072970472904024235
7.2 12.0 0.007219884522181095
7.4 12.0 0.007174554141000995
7.6000000000000005 12.0 0.007267108375506551
7.800000000000001 12.0 0.007056522698183647
8.0 12.0 0.0071485205127650685
8.2 12.0 0.007261847299187299
8.4 12.0 0.007234840170002322
8.6 12.0 0.006435524129936632
8.799999999999999 12.0 0.005615826723336619
9.0 12.0 0.004577234948478553
9.2 12.0 0.00462526367858828
9.4 12.0 0.0043185718754623435
9.6 12.0 0.004553860452364378
9.8 12.0 0.005466310541894588

0.2 12.2 nan
0.4 12.2 nan
0.6000000000000001 12.2 nan
0.8 12.2 nan
1.0 12.2 nan
1.2 12.2 nan
1.4000000000000001 12.2 nan
1.6 12.2 nan
1.8 12.2 nan
2.0 12.2 nan
2.2 12.2 nan
2.4000000000000004 12.2 nan
2.6000000000000005 12.2 nan
2.8000000000000003 12.2 nan
3.0000000000000004 12.2 nan
3.2 12.2 nan
3.4000000000000004 12.2 nan
3.6000000000000005 12.2 nan
3.8000000000000003 12.2 nan
4.0 12.2 nan
4.2 12.2 nan
4.4 12.2 nan
4.6000000000000005 12.2 nan
4.800000000000001 12.2 nan
5.000000000000001 12.2 nan
5.2 12.2 nan
5.4 12.2 nan
5.6000000000000005 12.2 nan
5.800000000000001 12.2 nan
6.000000000000001 12.2 nan
6.2 12.2 0.006727104732421241
6.4 12.2 0.006957094179103313
6.6000000000000005 12.2 0.006755634729219625
6.800000000000001 12.2 0.006977870961363355
7.000000000000001 12.2 0.007068523306272959
7.2 12.2 0.007037880983454918
7.4 12.2 0.007214381119181747
7.6000000000000005 12.2 0.0071550993419728145
7.800000000000001 12.2 0.007139777451855238
8.0 12.2 0.007021378302711087
8.2 12.2 0.007224027109071164
8.4 12.2 0.007185049008758244
8.6 12.2 0.006235601351573863
8.799999999999999 12.2 0.005339422529504252
9.0 12.2 0.0047785034601722474
9.2 12.2 0.004418361682128224
9.4 12.2 0.00478958337892853
9.6 12.2 0.004916631863544129
9.8 12.2 0.005675370560666002

0.2 12.4 nan
0.4 12.4 nan
0.6000000000000001 12.4 nan
0.8 12.4 nan
1.0 12.4 nan
1.2 12.4 nan
1.4000000000000001 12.4 nan
1.6 12.4 nan
1.8 12.4 nan
2.0 12.4 nan
2.2 12.4 nan
2.4000000000000004 12.4 nan
2.6000000000000005 12.4 nan
2.8000000000000003 12.4 nan
3.0000000000000004 12.4 nan
3.2 12.4 nan
3.4000000000000004 12.4 nan
3.6000000000000005 12.4 nan
3.8000000000000003 12.4 nan
4.0 12.4 nan
4.2 12.4 nan
4.4 12.4 nan
4.6000000000000005 12.4 nan
4.800000000000001 12.4 nan
5.000000000000001 12.4 nan
5.2 12.4 nan
5.4 12.4 nan
5.6000000000000005 12.4 nan
5.800000000000001 12.4 nan
6.000000000000001 12.4 nan
6.2 12.4 0.006656861855518692
6.4 12.4 0.006854396861522667
6.6000000000000005 12.4 0.006782167861171627
6.800000000000001 12.4 0.0066743790602869805
7.000000000000001 12.4 0.006726048264662438
7.2 12.4 0.006739720832199913
7.4 12.4 0.00689990792975159
7.6000000000000005 12.4 0.006848624306735414
7.800000000000001 12.4 0.006951422923648048
8.0 12.4 0.007001023920299343
8.2 12.4 0.006997545129098397
8.4 12.4 0.006996883227343174
8.6 12.4 0.006160244210650559
8.799999999999999 12.4 0.0049961745986289155
9.0 12.4 0.004783213684309718
9.2 12.4 0.004811797958884014
9.4 12.4 0.004751306871685731
9.6 12.4 0.004459810194149848
9.8 12.4 0.0051786872953235984

0.2 12.6 nan
0.4 12.6 nan
0.6000000000000001 12.6 nan
0.8 12.6 nan
1.0 12.6 nan
1.2 12.6 nan
1.4000000000000001 12.6 nan
1.6 12.6 nan
1.8 12.6 nan
2.0 12.6 nan
2.2 12.6 nan
2.4000000000000004 12.6 nan
2.6000000000000005 12.6 nan
2.8000000000000003 12.6 nan
3.0000000000000004 12.6 nan
3.2 12.6 nan
3.4000000000000004 12.6 nan
3.6000000000000005 12.6 nan
3.8000000000000003 12.6 nan
4.0 12.6 nan
4.2 12.6 nan
4.4 12.6 nan
4.6000000000000005 12.6 nan
4.800000000000001 12.6 nan
5.000000000000001 12.6 nan
5.2 12.6 nan
5.4 12.6 nan
5.6000000000000005 12.6 nan
5.800000000000001 12.6 nan
6.000000000000001 12.6 nan
6.2 12.6 0.006604689022495438
6.4 12.6 0.006346223136506422
6.6000000000000005 12.6 0.006338394545005867
6.800000000000001 12.6 0.006434883628238269
7.000000000000001 12.6 0.006427364202815776
7.2 12.6 0.006701460398083463
7.4 12.6 0.00662283731241939
7.6000000000000005 12.6 0.00670122144500706
7.800000000000001 12.6 0.006653910283874889
8.0 12.6 0.006636126750157274
8.2 12.6 0.006891206389083158
8.4 12.6 0.006841962154988456
8.6 12.6 0.005635939779068655
8.799999999999999 12.6 0.0047597106210771
9.0 12.6 0.004735125327399321
9.2 12.6 0.004649695174600976
9.4 12.6 0.004543187773102358
9.6 12.6 0.004252792652410114
9.8 12.6 0.004478781997751787

0.2 12.8 nan
0.4 12.8 nan
0.6000000000000001 12.8 nan
0.8 12.8 nan
1.0 12.8 nan
1.2 12.8 nan
1.4000000000000001 12.8 nan
1.6 12.8 nan
1.8 12.8 nan
2.0 12.8 nan
2.2 12.8 nan
2.4000000000000004 12.8 nan
2.6000000000000005 12.8 nan
2.8000000000000003 12.8 nan
3.0000000000000004 12.8 nan
3.2 12.8 nan
3.4000000000000004 12.8 nan
3.6000000000000005 12.8 nan
3.8000000000000003 12.8 nan
4.0 12.8 nan
4.2 12.8 nan
4.4 12.8 nan
4.6000000000000005 12.8 nan
4.800000000000001 12.8 nan
5.000000000000001 12.8 nan
5.2 12.8 nan
5.4 12.8 nan
5.6000000000000005 12.8 nan
5.800000000000001 12.8 nan
6.000000000000001 12.8 nan
6.2 12.8 0.005853266976994186
6.4 12.8 0.005807020434622935
6.6000000000000005 12.8 0.005943402819681904
6.800000000000001 12.8 0.006019652581153564
7.000000000000001 12.8 0.006029543545862568
7.2 12.8 0.006119396442077392
7.4 12.8 0.006123494796835952
7.6000000000000005 12.8 0.006223623307005291
7.800000000000001 12.8 0.006252663028510127
8.0 12.8 0.006305538257651992
8.2 12.8 0.006378709544781193
8.4 12.8 0.006477894752018904
8.6 12.8 0.004863383620328161
8.799999999999999 12.8 0.004739714701577014
9.0 12.8 0.0042944029421845865
9.2 12.8 0.004313562797491496
9.4 12.8 0.004240470274943114
9.6 12.8 0.00450140129694605
9.8 12.8 0.003991597803525844


